Maximum a posteriori testing in statistical inverse problems

This paper is concerned with a Bayesian approach to testing hypotheses in statistical inverse problems. Based on the posterior distribution $\Pi \left(\cdot |Y = y\right)$, we want to infer whether a feature $\langle\varphi, u^\dagger\rangle$ of the unknown quantity of interest $u^\dagger$ is positive. This can be done by the so-called maximum a posteriori test. We provide a frequentistic analysis of this test's properties such as level and power, and prove that it is a regularized test in the sense of Kretschmann et al. (2024). Furthermore we provide lower bounds for its power under classical spectral source conditions in case of Gaussian priors. Numerical simulations illustrate its superior performance both in moderately and severely ill-posed situations.

==> data/level_prob1_a2_phi1_alpha0.05_omega0.0001_nu1_mu1_M100_N100.dat <==
 1.00000000e+00 1.00000000e-01 5.33964517e+22 4.36127373e+05 1.66356459e+13
 9.00000000e-01 1.10000000e-01 5.33964517e+22 5.82317084e+06 3.19257121e+15
 8.10000000e-01 9.00000000e-02 5.33964517e+22 8.66072978e+04 4.13089419e+11
 7.29000000e-01 1.00000000e-01 5.33964517e+22 3.81203039e+06 1.28808741e+15
 6.56100000e-01 8.00000000e-02 5.33964517e+22 4.17779468e+04 6.18858740e+10
 5.90490000e-01 7.00000000e-02 5.33964517e+22 1.75185900e+05 1.43087645e+12
 5.31441000e-01 7.00000000e-02 5.33964517e+22 1.74404335e+07 3.00486085e+16
 4.78296900e-01 6.00000000e-02 5.33964517e+22 8.25333545e+07 6.78632841e+17
 4.30467210e-01 9.00000000e-02 5.33964517e+22 3.09178855e+08 6.59082047e+18
 3.87420489e-01 9.00000000e-02 5.33964517e+22 1.81586635e+08 3.01942362e+18
 3.48678440e-01 6.00000000e-02 5.33964517e+22 2.31471975e+08 4.89785184e+18
 3.13810596e-01 8.00000000e-02 5.33964517e+22 4.15957283e+08 6.58698544e+18
 2.82429536e-01 5.00000000e-02 5.33964517e+22 1.97887197e+07 3.63951988e+16
 2.54186583e-01 6.00000000e-02 5.33964517e+22 7.17750976e+05 1.65322387e+13
 2.28767925e-01 6.00000000e-02 5.33964517e+22 3.71825752e+08 4.75878991e+18
 2.05891132e-01 5.00000000e-02 5.33964517e+22 4.32206400e+07 1.86255487e+17
 1.85302019e-01 4.00000000e-02 5.33964517e+22 1.12573730e+07 8.11633195e+15
 1.66771817e-01 5.00000000e-02 5.33964517e+22 1.63332452e+07 2.66240485e+16
 1.50094635e-01 4.00000000e-02 5.33964517e+22 1.89900596e+08 1.54947817e+18
 1.35085172e-01 6.00000000e-02 5.33964517e+22 7.05913905e+08 1.03208898e+19
 1.21576655e-01 4.00000000e-02 5.33964517e+22 2.17456961e+07 2.29183943e+16
 1.09418989e-01 4.00000000e-02 5.33964517e+22 4.34225219e+08 6.02494429e+18
 9.84770902e-02 5.00000000e-02 5.33964517e+22 1.12678989e+08 1.16025017e+18
 8.86293812e-02 3.00000000e-02 5.33964517e+22 2.39639524e+07 2.55919560e+16
 7.97664431e-02 3.00000000e-02 5.33964517e+22 6.00257069e+07 3.49301869e+17
 7.17897988e-02 4.00000000e-02 5.33964517e+22 3.93657688e+06 1.43838293e+15
 6.46108189e-02 5.00000000e-02 5.33964517e+22 2.48435269e+08 2.11506086e+18
 5.81497370e-02 5.00000000e-02 5.33964517e+22 7.21097512e+07 2.57746705e+17
 5.23347633e-02 2.00000000e-02 5.33964517e+22 1.33688518e+08 9.97776834e+17
 4.71012870e-02 2.00000000e-02 5.33964517e+22 9.22707954e+06 3.95151103e+15
 4.23911583e-02 2.00000000e-02 5.33964517e+22 4.24522161e+05 7.96838756e+12
 3.81520424e-02 2.00000000e-02 5.33964517e+22 6.48422997e+07 2.45642161e+17
 3.43368382e-02 1.00000000e-02 5.33964517e+22 9.65344739e+06 9.16396091e+15
 3.09031544e-02 2.00000000e-02 5.33964517e+22 8.40069615e+07 4.71403680e+17
 2.78128389e-02 2.00000000e-02 5.33964517e+22 5.84012331e+05 1.57115370e+13
 2.50315550e-02 2.00000000e-02 5.33964517e+22 4.65960739e+07 2.15206682e+17
 2.25283995e-02 2.00000000e-02 5.33964517e+22 3.22310271e+06 9.43256743e+14
 2.02755596e-02 1.00000000e-02 5.33964517e+22 8.16922045e+05 1.98355044e+13
 1.82480036e-02 2.00000000e-02 5.33964517e+22 6.93888048e+07 2.94260775e+17
 1.64232033e-02 1.00000000e-02 5.33964517e+22 3.92656914e+04 2.53541035e+10
 1.47808829e-02 1.00000000e-02 5.33964517e+22 1.38969321e+05 2.73465204e+11
 1.33027946e-02 1.00000000e-02 5.33964517e+22 1.81403136e+05 1.14877686e+12
 1.19725152e-02 1.00000000e-02 5.33964517e+22 9.96847582e+05 4.19058692e+13
 1.07752637e-02 0.00000000e+00 5.33964517e+22 5.23158045e+05 8.62249102e+12
 9.69773730e-03 0.00000000e+00 5.33964517e+22 1.45108567e+05 7.96439478e+11
 8.72796357e-03 1.00000000e-02 5.33964517e+22 5.98737649e+04 7.39425264e+10
 7.85516721e-03 1.00000000e-02 5.33964517e+22 2.20775251e+05 1.78157857e+12
 7.06965049e-03 1.00000000e-02 5.33964517e+22 1.68953047e+04 2.84460222e+09
 6.36268544e-03 0.00000000e+00 5.33964517e+22 1.50110911e+04 1.21760399e+09
 5.72641690e-03 0.00000000e+00 5.33964517e+22 1.21530488e+05 1.87408638e+11
 5.15377521e-03 0.00000000e+00 5.33964517e+22 9.57351316e+04 5.82340808e+11
 4.63839769e-03 0.00000000e+00 5.33964517e+22 3.38055346e+04 8.33056869e+09
 4.17455792e-03 0.00000000e+00 5.33964517e+22 1.81250754e+04 2.82774142e+09
 3.75710213e-03 0.00000000e+00 5.33964517e+22 2.62015508e+04 1.27271410e+10
 3.38139191e-03 0.00000000e+00 5.33964517e+22 6.21347622e+03 1.83721865e+08
 3.04325272e-03 0.00000000e+00 5.33964517e+22 1.18095254e+04 6.19206738e+08
 2.73892745e-03 0.00000000e+00 5.33964517e+22 3.03930982e+03 8.84923025e+07
 2.46503470e-03 0.00000000e+00 5.33964517e+22 1.18884134e+04 3.57955588e+08
 2.21853123e-03 0.00000000e+00 5.33964517e+22 2.03091778e+03 3.04357360e+07
 1.99667811e-03 0.00000000e+00 5.33964517e+22 2.70402591e+03 5.40597748e+07
 1.79701030e-03 0.00000000e+00 5.33964517e+22 1.60642978e+03 4.59004882e+06
 1.61730927e-03 0.00000000e+00 5.33964517e+22 1.14426557e+04 2.42096098e+08
 1.45557834e-03 0.00000000e+00 5.33964517e+22 4.96458263e+03 6.94498643e+07
 1.31002051e-03 0.00000000e+00 5.33964517e+22 1.46021904e+03 2.66278141e+05
 1.17901846e-03 0.00000000e+00 5.33964517e+22 1.16273167e+03 1.82501519e+05
 1.06111661e-03 0.00000000e+00 5.33964517e+22 1.86201955e+04 3.39828777e+08
 9.55004951e-04 0.00000000e+00 5.33964517e+22 2.05981393e+03 2.11958025e+05
 8.59504456e-04 0.00000000e+00 5.33964517e+22 1.16643808e+03 8.33495833e+04
 7.73554010e-04 0.00000000e+00 5.33964517e+22 1.94774075e+03 9.60552275e+04
 6.96198609e-04 0.00000000e+00 5.33964517e+22 3.03351419e+03 1.37723108e+05


==> data/level_prob1_a2_phi1_alpha0.05_omega0.0001_nu1_mu1_M500_N100.dat <==
 1.00000000e+00 2.00000000e-02 5.33964517e+22 8.28907946e+08 4.72242534e+01 1.70401084e+05
 5.90490000e-01 1.60000000e-02 5.33964517e+22 7.69278192e+08 6.41739518e+01 2.09790188e+05
 3.48678440e-01 2.00000000e-02 5.33964517e+22 8.26276310e+08 1.14519264e+02 4.72252032e+06
 2.05891132e-01 1.40000000e-02 5.33964517e+22 1.41880404e+09 2.22674833e+03 6.83322550e+08
 1.21576655e-01 1.40000000e-02 5.33964517e+22 5.47017416e+08 5.53634259e+02 7.32700750e+06
 7.17897988e-02 8.00000000e-03 5.33964517e+22 5.15018238e+08 1.48205569e+03 3.22642262e+07
 4.23911583e-02 1.20000000e-02 5.33964517e+22 3.44124060e+08 3.37479989e+03 5.24062541e+07
 2.50315550e-02 6.00000000e-03 5.33964517e+22 4.42736908e+08 5.70556669e+04 2.96256888e+08
 1.47808829e-02 2.00000000e-03 5.33964517e+22 4.85878602e+07 5.62788846e+03 3.86919091e+06
 8.72796357e-03 0.00000000e+00 5.33964517e+22 2.98311159e+07 1.22013024e+05 2.30476650e+07
 5.15377521e-03 0.00000000e+00 5.33964517e+22 4.55086675e+05 2.45428218e+04 6.37530123e+05
 3.04325272e-03 0.00000000e+00 5.33964517e+22 3.38753543e+06 9.04082128e+05 5.31151387e+06


==> data/level_prob1_a2_phi1_alpha0.05_omega0.0001_nu1_mu2_M500_N100.dat <==
 1.00000000e+00 2.60000000e-02 1.10886994e+25 3.58642432e+13 2.35919013e+02 1.51826650e+08
 5.90490000e-01 2.00000000e-02 1.10886994e+25 1.52623935e+13 5.08113417e+02 1.42805945e+08
 3.48678440e-01 1.60000000e-02 1.10886994e+25 2.37422078e+13 1.12822256e+03 1.17512450e+10
 2.05891132e-01 1.00000000e-02 1.10886994e+25 1.64993200e+13 1.02255640e+03 1.61542194e+09
 1.21576655e-01 1.20000000e-02 1.10886994e+25 1.21722687e+13 6.88177538e+03 5.62512434e+09
 7.17897988e-02 4.00000000e-03 1.10886994e+25 2.57824002e+12 1.08048783e+04 5.32043394e+09
 4.23911583e-02 6.00000000e-03 1.10886994e+25 4.63733978e+11 4.21847974e+04 3.21959458e+09
 2.50315550e-02 2.00000000e-03 1.10886994e+25 4.44677730e+11 3.26792292e+05 1.68121801e+09
 1.47808829e-02 0.00000000e+00 1.10886994e+25 3.74772585e+10 1.29584344e+07 4.17557068e+09
 8.72796357e-03 0.00000000e+00 7.01673591e+20 1.91045138e+08 3.23775068e+05 3.28550884e+07


==> data/level_prob1_a2_phi5_alpha0.05_omega0.0001_nu1_mu1_M100_N100.dat <==
 1.00000000e+00 9.00000000e-02 5.33964517e+22 2.87717277e+08 3.64935951e+18
 9.00000000e-01 8.00000000e-02 5.33964517e+22 3.61224379e+08 4.43413738e+18
 8.10000000e-01 8.00000000e-02 5.33964517e+22 1.15845695e+08 1.33913940e+18
 7.29000000e-01 9.00000000e-02 5.33964517e+22 2.87314592e+08 2.67862361e+18
 6.56100000e-01 7.00000000e-02 5.33964517e+22 2.36647799e+08 2.82428521e+18
 5.90490000e-01 8.00000000e-02 5.33964517e+22 8.90513671e+07 4.69928062e+17
 5.31441000e-01 8.00000000e-02 5.33964517e+22 2.90072862e+08 2.37146322e+18
 4.78296900e-01 6.00000000e-02 5.33964517e+22 1.97716013e+08 1.25526539e+18
 4.30467210e-01 8.00000000e-02 5.33964517e+22 2.45288178e+08 1.46936332e+18
 3.87420489e-01 6.00000000e-02 5.33964517e+22 1.79496557e+08 9.21683197e+17
 3.48678440e-01 9.00000000e-02 5.33964517e+22 2.44779450e+08 1.24107381e+18
 3.13810596e-01 9.00000000e-02 5.33964517e+22 1.45774407e+08 5.41494789e+17
 2.82429536e-01 7.00000000e-02 5.33964517e+22 1.27999865e+08 5.93053395e+17
 2.54186583e-01 7.00000000e-02 5.33964517e+22 1.10145477e+08 4.94094564e+17
 2.28767925e-01 8.00000000e-02 5.33964517e+22 1.63673577e+07 5.64220892e+15
 2.05891132e-01 5.00000000e-02 5.33964517e+22 1.32177701e+08 5.60754208e+17
 1.85302019e-01 6.00000000e-02 5.33964517e+22 9.92205323e+07 4.75199948e+17
 1.66771817e-01 5.00000000e-02 5.33964517e+22 8.67497330e+07 1.81882455e+17
 1.50094635e-01 5.00000000e-02 5.33964517e+22 3.95211665e+07 9.72048879e+16
 1.35085172e-01 4.00000000e-02 5.33964517e+22 1.21753057e+08 5.32091596e+17
 1.21576655e-01 4.00000000e-02 5.33964517e+22 8.08599391e+07 1.51375597e+17
 1.09418989e-01 5.00000000e-02 5.33964517e+22 1.92056990e+07 9.70218418e+15
 9.84770902e-02 3.00000000e-02 5.33964517e+22 7.92945051e+07 1.75030823e+17
 8.86293812e-02 3.00000000e-02 5.33964517e+22 2.24452595e+07 3.05859514e+16
 7.97664431e-02 4.00000000e-02 5.33964517e+22 2.96945424e+07 2.62850679e+16
 7.17897988e-02 7.00000000e-02 5.33964517e+22 7.50350457e+06 3.62510125e+15
 6.46108189e-02 3.00000000e-02 5.33964517e+22 7.62302085e+06 2.03460778e+15
 5.81497370e-02 3.00000000e-02 5.33964517e+22 4.01552395e+06 3.70960176e+14
 5.23347633e-02 4.00000000e-02 5.33964517e+22 9.60310366e+06 7.50150822e+15
 4.71012870e-02 3.00000000e-02 5.33964517e+22 1.72402421e+07 2.92370526e+16
 4.23911583e-02 2.00000000e-02 5.33964517e+22 8.52873509e+05 4.20597338e+13
 3.81520424e-02 3.00000000e-02 5.33964517e+22 1.68967625e+05 7.17265598e+11
 3.43368382e-02 2.00000000e-02 5.33964517e+22 1.07741867e+05 2.75294856e+11
 3.09031544e-02 2.00000000e-02 5.33964517e+22 1.79235576e+05 7.84361792e+11
 2.78128389e-02 2.00000000e-02 5.33964517e+22 3.27472993e+05 2.02439023e+12
 2.50315550e-02 2.00000000e-02 5.33964517e+22 4.07239069e+04 2.34613002e+10
 2.25283995e-02 2.00000000e-02 5.33964517e+22 8.34392570e+04 1.84754624e+11
 2.02755596e-02 1.00000000e-02 5.33964517e+22 3.28375391e+04 1.67509056e+10
 1.82480036e-02 1.00000000e-02 5.33964517e+22 3.71817532e+04 2.74329671e+10
 1.64232033e-02 1.00000000e-02 5.33964517e+22 1.42873416e+04 2.84612030e+09
 1.47808829e-02 1.00000000e-02 5.33964517e+22 1.51599710e+04 2.17536406e+09
 1.33027946e-02 1.00000000e-02 5.33964517e+22 1.13451225e+04 1.94192434e+09
 1.19725152e-02 1.00000000e-02 5.33964517e+22 7.56196756e+03 1.36745597e+08
 1.07752637e-02 0.00000000e+00 5.33964517e+22 7.27409892e+03 1.64202661e+08
 9.69773730e-03 1.00000000e-02 5.33964517e+22 7.01948922e+03 3.03952861e+08
 8.72796357e-03 1.00000000e-02 5.33964517e+22 5.96744902e+03 8.75754608e+07
 7.85516721e-03 0.00000000e+00 5.33964517e+22 7.02883781e+03 1.63407393e+08
 7.06965049e-03 0.00000000e+00 5.33964517e+22 3.39040409e+03 2.94623715e+07
 6.36268544e-03 0.00000000e+00 5.33964517e+22 4.18331251e+03 4.11630539e+07
 5.72641690e-03 0.00000000e+00 5.33964517e+22 3.25757133e+03 2.59320206e+07
 5.15377521e-03 0.00000000e+00 5.33964517e+22 3.96977191e+03 4.36443743e+07
 4.63839769e-03 0.00000000e+00 5.33964517e+22 2.04368475e+03 6.41601424e+06
 4.17455792e-03 0.00000000e+00 5.33964517e+22 4.28016655e+03 2.39736205e+07
 3.75710213e-03 0.00000000e+00 5.33964517e+22 2.67806811e+03 1.33771607e+07
 3.38139191e-03 0.00000000e+00 5.33964517e+22 2.03202642e+03 7.60830419e+06
 3.04325272e-03 0.00000000e+00 5.33964517e+22 1.86556221e+03 9.47660780e+06
 2.73892745e-03 0.00000000e+00 5.33964517e+22 2.95925532e+03 8.12579995e+06
 2.46503470e-03 0.00000000e+00 5.33964517e+22 1.51271756e+03 2.32094433e+06
 2.21853123e-03 0.00000000e+00 5.33964517e+22 1.42767890e+03 1.16386071e+06
 1.99667811e-03 0.00000000e+00 5.33964517e+22 1.60111424e+03 1.27358924e+06
 1.79701030e-03 0.00000000e+00 5.33964517e+22 1.64148093e+03 1.34620235e+06
 1.61730927e-03 0.00000000e+00 5.33964517e+22 1.38063951e+03 1.93809014e+06
 1.45557834e-03 0.00000000e+00 5.33964517e+22 1.09438770e+03 5.93938056e+05
 1.31002051e-03 0.00000000e+00 5.33964517e+22 8.03627984e+02 2.41392895e+05
 1.17901846e-03 0.00000000e+00 5.33964517e+22 1.15698049e+03 2.47742485e+05
 1.06111661e-03 0.00000000e+00 5.33964517e+22 1.23324808e+03 2.27093635e+05
 9.55004951e-04 0.00000000e+00 5.33964517e+22 3.30080797e+03 9.67521583e+05
 8.59504456e-04 0.00000000e+00 5.33964517e+22 7.36670850e+02 5.30504271e+04


==> data/level_prob1_a2_phi5_alpha0.05_omega0.0001_nu1_mu1_M500_N100.dat <==
 1.00000000e+00 3.20000000e-02 5.33964517e+22 5.17755680e+08 3.85559527e+01 4.35659190e+06
 5.90490000e-01 3.00000000e-02 5.33964517e+22 7.04780612e+08 1.06218294e+02 5.02046615e+07
 3.48678440e-01 2.60000000e-02 5.33964517e+22 4.38779220e+08 3.60655716e+02 1.26363261e+08
 2.05891132e-01 3.00000000e-02 5.33964517e+22 2.45573863e+08 7.29372886e+02 1.20290327e+08
 1.21576655e-01 2.00000000e-02 5.33964517e+22 6.43328769e+07 5.01156988e+02 6.83838647e+06
 7.17897988e-02 1.20000000e-02 5.33964517e+22 4.06749870e+07 1.21970824e+03 5.40428119e+06
 4.23911583e-02 6.00000000e-03 5.33964517e+22 2.05580419e+06 1.01793252e+03 3.50763533e+05
 2.50315550e-02 2.00000000e-03 5.33964517e+22 2.51441389e+05 1.30524774e+03 8.65675846e+04
 1.47808829e-02 0.00000000e+00 5.33964517e+22 2.42997361e+05 2.51262318e+04 3.39394680e+05
 8.72796357e-03 0.00000000e+00 5.33964517e+22 3.65467956e+04 1.13224248e+04 4.85905344e+04
 5.15377521e-03 0.00000000e+00 5.33964517e+22 3.09242700e+04 1.85963070e+04 4.35210932e+04


==> data/level_prob1_a2_phi5_alpha0.05_omega0.0001_nu1_mu2_M500_N100.dat <==
 1.00000000e+00 3.00000000e-02 1.10886994e+25 1.16051594e+13 4.05052190e+02 3.92790729e+08
 5.90490000e-01 2.40000000e-02 1.10886994e+25 7.89613106e+12 1.19497483e+03 2.62103998e+09
 3.48678440e-01 3.00000000e-02 1.10886994e+25 3.41604838e+12 1.17114128e+03 1.24892634e+09
 2.05891132e-01 2.00000000e-02 1.10886994e+25 8.53431499e+11 2.96928851e+03 9.32657976e+08
 1.21576655e-01 1.60000000e-02 1.10886994e+25 1.65559465e+10 5.69097807e+03 3.69718568e+08
 7.17897988e-02 1.00000000e-02 1.10886994e+25 7.61281517e+09 1.88724590e+04 3.57102174e+08
 4.23911583e-02 4.00000000e-03 1.10886994e+25 1.24482212e+08 4.93845770e+04 1.76256117e+07
 2.50315550e-02 2.00000000e-03 1.10886994e+25 2.98441127e+06 3.32153387e+04 3.27399175e+06
 1.47808829e-02 0.00000000e+00 1.10886994e+25 3.56170980e+06 3.99619944e+05 6.03946026e+06
 8.72796357e-03 0.00000000e+00 1.10886994e+25 3.25585983e+06 1.27528643e+06 5.37230801e+06
 5.15377521e-03 0.00000000e+00 1.10886994e+25 7.07946814e+05 2.13031401e+05 1.17379699e+06


==> data/level_prob2_a2_phi1_alpha0.05_omega1e-10_nu1_mu1_M500_N100.dat <==
 1.00000000e-01 8.00000000e-03 5.33964517e+22 4.08653686e+14 1.64454149e+06 1.97140686e+12
 5.90490000e-02 1.00000000e-02 5.33964517e+22 3.30013556e+14 4.73505696e+06 7.16229156e+14
 3.48678440e-02 8.00000000e-03 5.33964517e+22 5.05398981e+14 5.01416422e+07 1.58911416e+15
 2.05891132e-02 8.00000000e-03 5.33964517e+22 6.29179662e+14 1.39491863e+10 1.55638648e+15
 1.21576655e-02 6.00000000e-03 5.33964517e+22 2.33488663e+14 1.03390132e+07 8.02996784e+14
 7.17897988e-03 4.00000000e-03 5.33964517e+22 3.28603947e+14 6.61911342e+09 8.62882307e+14
 4.23911583e-03 6.00000000e-03 5.33964517e+22 1.50731593e+14 1.35616539e+07 4.90737046e+14


==> data/level_prob2_a2_phi1_alpha0.05_omega1e-10_nu1_mu2_M500_N100.dat <==
 1.00000000e-01 2.40000000e-02 2.81971724e+23 6.22065005e+20 5.91363792e+12 2.18120303e+21
 5.90490000e-02 2.20000000e-02 2.81971724e+23 5.17531618e+20 6.47055220e+12 1.62617595e+21
 3.48678440e-02 1.60000000e-02 2.81971724e+23 3.46315510e+20 6.40416976e+12 1.35780483e+21
 2.05891132e-02 1.00000000e-02 2.81971724e+23 2.57244056e+20 7.05053279e+12 8.94110128e+20
 1.21576655e-02 4.00000000e-03 2.81971724e+23 2.08895279e+20 2.07783504e+13 6.82747143e+20
 7.17897988e-03 6.00000000e-03 2.81971724e+23 1.34097750e+20 3.56051722e+12 3.95443882e+20
 4.23911583e-03 6.00000000e-03 2.81971724e+23 1.28986695e+20 1.25013882e+13 4.58249670e+20
 2.50315550e-03 4.00000000e-03 2.81971724e+23 9.46369041e+19 1.33515854e+13 3.14874710e+20
 1.47808829e-03 0.00000000e+00 2.81971724e+23 1.97289329e+20 2.25315309e+17 3.98511556e+20


==> data/level_prob2_a2_phi3_alpha0.05_omega1e-10_nu1_mu1_M500_N100.dat <==
 1.00000000e-01 2.00000000e-02 5.33964517e+22 2.43467297e+14 8.04337746e+06 7.83601624e+14
 5.90490000e-02 1.60000000e-02 5.33964517e+22 1.65711751e+14 3.06071906e+06 5.25636090e+14
 3.48678440e-02 1.60000000e-02 5.33964517e+22 1.50752132e+14 1.15254702e+07 4.50288136e+14
 2.05891132e-02 1.40000000e-02 5.33964517e+22 1.25202207e+14 1.04051651e+07 3.60772352e+14
 1.21576655e-02 1.20000000e-02 5.33964517e+22 8.90761710e+13 8.72662225e+06 2.73463015e+14
 7.17897988e-03 1.00000000e-02 5.33964517e+22 8.26262420e+13 2.90670877e+07 2.38699470e+14
 4.23911583e-03 1.00000000e-02 5.33964517e+22 4.20384459e+13 5.68948838e+06 1.51186682e+14
 2.50315550e-03 4.00000000e-03 5.33964517e+22 4.10647455e+13 5.81502359e+07 1.40359935e+14
 1.47808829e-03 4.00000000e-03 5.33964517e+22 2.92544670e+13 5.64273511e+07 1.03196372e+14
 8.72796357e-04 0.00000000e+00 5.33964517e+22 7.95424146e+13 1.41267830e+12 1.24067427e+14
 5.15377521e-04 0.00000000e+00 5.33964517e+22 5.66928882e+13 9.20703093e+11 9.34052575e+13
 3.04325272e-04 0.00000000e+00 5.33964517e+22 2.77404857e+13 5.97907456e+10 6.13971058e+13


==> data/level_prob2_a2_phi3_alpha0.05_omega1e-10_nu1_mu2_M500_N100.dat <==
 1.00000000e-01 2.40000000e-02 9.35727322e+25 1.17593925e+20 7.17587571e+10 3.89808032e+20
 5.90490000e-02 1.60000000e-02 9.35727322e+25 1.08344096e+20 2.56840233e+11 3.93868756e+20
 3.48678440e-02 2.00000000e-02 9.35727322e+25 7.08169052e+19 4.86203861e+10 2.14182628e+20
 2.05891132e-02 1.60000000e-02 9.35727322e+25 5.17146772e+19 4.29081282e+10 1.71905588e+20
 1.21576655e-02 1.20000000e-02 9.35727322e+25 4.21814212e+19 3.03439750e+11 1.43208126e+20
 7.17897988e-03 8.00000000e-03 9.35727322e+25 3.40947956e+19 3.40045113e+11 1.13230176e+20
 4.23911583e-03 4.00000000e-03 9.35727322e+25 2.46670915e+19 1.05922085e+11 8.27842076e+19
 2.50315550e-03 2.00000000e-03 9.35727322e+25 1.92147809e+19 1.59412389e+12 6.95219651e+19
 1.47808829e-03 2.00000000e-03 9.35727322e+25 1.39331163e+19 8.25570724e+11 4.07657347e+19
 8.72796357e-04 0.00000000e+00 9.35727322e+25 1.55067137e+19 3.22997161e+13 5.02368879e+19


==> data/level_prob3_a0.0001_phi1_alpha0.05_omega0.0001_nu1_mu1_M500_N100.dat <==
 1.00000000e+00 2.00000000e-02 4.39052350e+124 5.72824567e+20 1.82494228e+01 4.31833769e+04
 5.90490000e-01 1.60000000e-02 2.72790232e+76 3.10893264e+19 2.98226309e+01 1.14448229e+05
 3.48678440e-01 1.80000000e-02 2.72790232e+76 3.34839431e+20 4.14329492e+01 1.18366638e+05
 2.05891132e-01 1.80000000e-02 1.52284618e+96 6.69002781e+15 1.62668230e+02 7.86954429e+06
 1.21576655e-01 1.40000000e-02 1.52284618e+96 1.29402118e+18 7.14970612e+02 5.71045177e+07
 7.17897988e-02 1.00000000e-02 7.23874949e+124 2.58461625e+11 1.37130495e+03 6.15948725e+07
 4.23911583e-02 8.00000000e-03 1.33064816e+95 8.30432191e+10 7.38362640e+02 2.38208785e+06
 2.50315550e-02 2.00000000e-03 1.33064816e+95 8.72686360e+08 1.40508155e+03 2.11134752e+06
 1.47808829e-02 2.00000000e-03 1.00353918e+76 2.76170413e+08 1.48048441e+04 7.05156259e+06
 8.72796357e-03 0.00000000e+00 7.23874949e+124 3.66302496e+07 3.53853355e+04 2.43096638e+06
 5.15377521e-03 0.00000000e+00 1.21156894e+95 1.81205581e+05 7.00744281e+03 2.02808986e+05


==> data/level_prob3_a0.0001_phi1_alpha0.05_omega0.0001_nu1_mu2_M500_N100.dat <==
 1.00000000e+00 2.60000000e-02 8.91756007e+82 1.36055994e+33 3.57076860e+01 1.18088079e+06
 5.90490000e-01 1.60000000e-02 8.91756007e+82 1.20338085e+18 1.34342247e+02 2.45431526e+07
 3.48678440e-01 1.80000000e-02 8.91756007e+82 3.02820426e+23 5.28176282e+02 8.20691843e+07
 2.05891132e-01 1.60000000e-02 8.91756007e+82 3.54499664e+24 9.40342143e+02 1.41467377e+08
 1.21576655e-01 8.00000000e-03 8.91756007e+82 7.70092162e+17 1.71081333e+03 1.67574795e+08
 7.17897988e-02 8.00000000e-03 8.91756007e+82 1.41989324e+18 6.23756308e+03 2.78371020e+09
 4.23911583e-02 6.00000000e-03 8.91756007e+82 4.66079572e+11 1.47758175e+04 7.07429822e+08
 2.50315550e-02 2.00000000e-03 8.91756007e+82 4.57765086e+10 8.42405031e+04 4.46233343e+08
 1.47808829e-02 2.00000000e-03 8.91756007e+82 1.86179329e+08 2.32289430e+04 1.46661585e+07


==> data/level_prob3_a2_phi1_alpha0.05_omega0.0001_nu1_mu1_M500_N100.dat <==
 1.00000000e+00 6.80000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 5.90490000e-01 7.40000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 3.48678440e-01 6.20000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 2.05891132e-01 6.20000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 1.21576655e-01 5.20000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 7.17897988e-02 3.20000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 4.23911583e-02 2.60000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 2.50315550e-02 1.00000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 1.47808829e-02 4.00000000e-03 1.40155117e+11 5.04950343e+01 1.42102463e-25
 8.72796357e-03 0.00000000e+00 1.40155117e+11 5.04950343e+01 1.42102463e-25
 5.15377521e-03 0.00000000e+00 1.40155117e+11 5.04950343e+01 1.42102463e-25
 3.04325272e-03 0.00000000e+00 1.40155117e+11 5.04950343e+01 1.42102463e-25
 1.79701030e-03 0.00000000e+00 1.40155117e+11 5.04950343e+01 1.42102463e-25


==> data/level_prob3_a2_phi1_alpha0.05_omega0.0001_nu1_mu2_M500_N100.dat <==
 1.00000000e+00 6.60000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 5.90490000e-01 7.00000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 3.48678440e-01 6.60000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 2.05891132e-01 5.20000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 1.21576655e-01 5.60000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 7.17897988e-02 3.00000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 4.23911583e-02 2.20000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 2.50315550e-02 1.20000000e-02 1.40155117e+11 5.04950343e+01 1.42102463e-25
 1.47808829e-02 4.00000000e-03 1.40155117e+11 5.04950343e+01 1.42102463e-25
 8.72796357e-03 0.00000000e+00 1.40155117e+11 5.04950343e+01 1.42102463e-25
 5.15377521e-03 0.00000000e+00 1.40155117e+11 5.04950343e+01 1.42102463e-25
 3.04325272e-03 0.00000000e+00 1.40155117e+11 5.04950343e+01 1.42102463e-25
 1.79701030e-03 0.00000000e+00 1.40155117e+11 5.04950343e+01 1.42102463e-25


==> data/power_prob1_a2_phi1_alpha0.05_omega0.0001_nu1_mu1_M1000.dat <==
 1.00000000e+00 1.19038798e-01 2.17000000e-01 3.34815104e+08 3.04777624e+01 1.70360395e+04
 9.00000000e-01 1.22555919e-01 2.32000000e-01 5.08964029e+08 2.99560335e+01 8.68832916e+03
 8.10000000e-01 1.23682524e-01 2.52000000e-01 4.60887264e+08 3.22246624e+01 3.81898283e+04
 7.29000000e-01 1.29589159e-01 2.57000000e-01 2.98688890e+08 3.61999162e+01 1.69406830e+04
 6.56100000e-01 1.34271021e-01 2.68000000e-01 3.43799565e+08 3.80536563e+01 1.19895038e+04
 5.90490000e-01 1.38465534e-01 2.64000000e-01 3.38331339e+08 4.15845490e+01 2.12973964e+04
 5.31441000e-01 1.44102194e-01 2.61000000e-01 3.37718483e+08 4.41914926e+01 1.88687952e+04
 4.78296900e-01 1.51734198e-01 2.83000000e-01 1.83895067e+08 4.72215367e+01 1.77295312e+04
 4.30467210e-01 1.58702828e-01 2.89000000e-01 1.93296754e+08 5.10522946e+01 1.86621185e+04
 3.87420489e-01 1.65411144e-01 3.14000000e-01 2.99164952e+08 5.57457763e+01 2.56786698e+04
 3.48678440e-01 1.75700059e-01 3.47000000e-01 2.44713196e+08 5.68350270e+01 2.79092571e+04
 3.13810596e-01 1.88454754e-01 3.54000000e-01 7.66392766e+07 5.77811156e+01 1.68350456e+04
 2.82429536e-01 2.05154354e-01 3.80000000e-01 1.18565218e+08 6.27408861e+01 1.75055884e+04
 2.54186583e-01 2.17938416e-01 4.15000000e-01 6.67351871e+07 6.67232321e+01 2.25249588e+04
 2.28767925e-01 2.33481494e-01 4.34000000e-01 1.38422647e+08 6.94487620e+01 3.95058946e+04
 2.05891132e-01 2.63313067e-01 4.99000000e-01 5.93626263e+07 6.86838138e+01 1.14241237e+04
 1.85302019e-01 2.82276474e-01 5.22000000e-01 1.16962490e+08 7.03721366e+01 2.03389309e+04
 1.66771817e-01 3.22034292e-01 5.40000000e-01 3.98909683e+07 7.27313686e+01 1.01799147e+04
 1.50094635e-01 3.59718648e-01 6.46000000e-01 4.77083267e+07 7.62735199e+01 9.76498256e+03
 1.35085172e-01 4.04906631e-01 6.91000000e-01 4.45347633e+07 7.95562918e+01 7.53698366e+03
 1.21576655e-01 4.56251678e-01 7.40000000e-01 3.84030670e+07 7.98018118e+01 6.11485264e+03
 1.09418989e-01 5.26144561e-01 8.01000000e-01 3.03773131e+07 8.24758228e+01 1.64676219e+03
 9.84770902e-02 5.78852074e-01 8.36000000e-01 2.10587137e+07 8.23024100e+01 2.33152184e+03
 8.86293812e-02 6.56748304e-01 8.93000000e-01 2.41836719e+07 8.53162453e+01 6.11718092e+02
 7.97664431e-02 7.28584332e-01 9.22000000e-01 1.11837064e+07 8.69239299e+01 4.43842940e+02
 7.17897988e-02 7.95204363e-01 9.60000000e-01 4.91858086e+06 9.04866907e+01 3.99791317e+02
 6.46108189e-02 8.60146149e-01 9.75000000e-01 1.94294673e+04 8.90838246e+01 3.19712158e+02
 5.81497370e-02 9.23106074e-01 9.94000000e-01 3.27774444e+03 9.23234491e+01 2.59427316e+02
 5.23347633e-02 9.59887823e-01 9.96000000e-01 2.82612603e+03 9.35380201e+01 2.42677455e+02
 4.71012870e-02 9.80765108e-01 9.97000000e-01 5.58000499e+03 9.63534086e+01 2.16524219e+02
 4.23911583e-02 9.87778267e-01 9.99000000e-01 1.58276771e+03 9.86977740e+01 2.12025449e+02
 3.81520424e-02 9.97310817e-01 1.00000000e+00 7.97972258e+02 1.02110176e+02 2.03337186e+02
 3.43368382e-02 9.99125966e-01 1.00000000e+00 2.85841588e+02 1.03866281e+02 1.96408691e+02
 3.09031544e-02 9.99992400e-01 1.00000000e+00 1.45546084e+02 1.03683278e+02 1.92298733e+02
 2.78128389e-02 9.99999633e-01 1.00000000e+00 1.43608117e+02 1.05779885e+02 1.84390884e+02
 2.50315550e-02 9.99999992e-01 1.00000000e+00 1.41292361e+02 1.08877506e+02 1.76039027e+02
 2.25283995e-02 1.00000000e+00 1.00000000e+00 1.41106482e+02 1.11759194e+02 1.72233306e+02
 2.02755596e-02 1.00000000e+00 1.00000000e+00 1.39043056e+02 1.11872629e+02 1.65952106e+02
 1.82480036e-02 1.00000000e+00 1.00000000e+00 1.39772473e+02 1.14525612e+02 1.65635152e+02
 1.64232033e-02 1.00000000e+00 1.00000000e+00 1.38718905e+02 1.15339339e+02 1.62938259e+02
 1.47808829e-02 1.00000000e+00 1.00000000e+00 1.38298624e+02 1.17494947e+02 1.58127358e+02
 1.33027946e-02 1.00000000e+00 1.00000000e+00 1.36672249e+02 1.17720191e+02 1.56602530e+02
 1.19725152e-02 1.00000000e+00 1.00000000e+00 1.37337858e+02 1.20383084e+02 1.54440943e+02
 1.07752637e-02 1.00000000e+00 1.00000000e+00 1.36507439e+02 1.21457031e+02 1.52664777e+02
 9.69773730e-03 1.00000000e+00 1.00000000e+00 1.36133290e+02 1.22589073e+02 1.49711973e+02
 8.72796357e-03 1.00000000e+00 1.00000000e+00 1.37012622e+02 1.24129698e+02 1.49066801e+02
 7.85516721e-03 1.00000000e+00 1.00000000e+00 1.36589174e+02 1.25347840e+02 1.47690252e+02
 7.06965049e-03 1.00000000e+00 1.00000000e+00 1.37090218e+02 1.27197505e+02 1.46887987e+02
 6.36268544e-03 1.00000000e+00 1.00000000e+00 1.36293336e+02 1.26980312e+02 1.45542589e+02
 5.72641690e-03 1.00000000e+00 1.00000000e+00 1.35706574e+02 1.27606687e+02 1.44258077e+02
 5.15377521e-03 1.00000000e+00 1.00000000e+00 1.35908974e+02 1.28445753e+02 1.43065578e+02
 4.63839769e-03 1.00000000e+00 1.00000000e+00 1.35906587e+02 1.29684423e+02 1.42208210e+02
 4.17455792e-03 1.00000000e+00 1.00000000e+00 1.35803725e+02 1.29832979e+02 1.41606093e+02


==> data/power_prob1_a2_phi1_alpha0.05_omega0.0001_nu1_mu1_unreg.dat <==
 1.00000000e+00 1.00036913e-01 1.50355560e-01 1.14155800e-01 1.00534264e-01 1.40172120e+02 1.07268359e+04
 9.00000000e-01 1.00041015e-01 1.56846087e-01 1.15812651e-01 1.00593755e-01 1.40172120e+02 1.07268359e+04
 8.10000000e-01 1.00045573e-01 1.64270878e-01 1.17673544e-01 1.00659886e-01 1.40172120e+02 1.07268359e+04
 7.29000000e-01 1.00050638e-01 1.72783573e-01 1.19765912e-01 1.00733403e-01 1.40172120e+02 1.07268359e+04
 6.56100000e-01 1.00056265e-01 1.82565783e-01 1.22121377e-01 1.00815133e-01 1.40172120e+02 1.07268359e+04
 5.90490000e-01 1.00062519e-01 1.93832053e-01 1.24776494e-01 1.00906002e-01 1.40172120e+02 1.07268359e+04
 5.31441000e-01 1.00069467e-01 2.06835303e-01 1.27773636e-01 1.01007037e-01 1.40172120e+02 1.07268359e+04
 4.78296900e-01 1.00077187e-01 2.21872505e-01 1.31162059e-01 1.01119385e-01 1.40172120e+02 1.07268359e+04
 4.30467210e-01 1.00085767e-01 2.39290032e-01 1.34999186e-01 1.01244322e-01 1.40172120e+02 1.07268359e+04
 3.87420489e-01 1.00095299e-01 2.59487701e-01 1.39352151e-01 1.01383274e-01 1.40172120e+02 1.07268359e+04
 3.48678440e-01 1.00105892e-01 2.82919828e-01 1.44299648e-01 1.01537827e-01 1.40172120e+02 1.07268359e+04
 3.13810596e-01 1.00117663e-01 3.10090591e-01 1.49934160e-01 1.01709754e-01 1.40172120e+02 1.07268359e+04
 2.82429536e-01 1.00130743e-01 3.41539597e-01 1.56364612e-01 1.01901033e-01 1.40172120e+02 1.07268359e+04
 2.54186583e-01 1.00145278e-01 3.77811723e-01 1.63719539e-01 1.02113871e-01 1.40172120e+02 1.07268359e+04
 2.28767925e-01 1.00161429e-01 4.19403424e-01 1.72150797e-01 1.02350738e-01 1.40172120e+02 1.07268359e+04
 2.05891132e-01 1.00179378e-01 4.66676304e-01 1.81837894e-01 1.02614391e-01 1.40172120e+02 1.07268359e+04
 1.85302019e-01 1.00199323e-01 5.19729693e-01 1.92992902e-01 1.02907918e-01 1.40172120e+02 1.07268359e+04
 1.66771817e-01 1.00221488e-01 5.78229841e-01 2.05865884e-01 1.03234774e-01 1.40172120e+02 1.07268359e+04
 1.50094635e-01 1.00246120e-01 6.41208648e-01 2.20750555e-01 1.03598830e-01 1.40172120e+02 1.07268359e+04
 1.35085172e-01 1.00273494e-01 7.06873490e-01 2.37989688e-01 1.04004429e-01 1.40172120e+02 1.07268359e+04
 1.21576655e-01 1.00303916e-01 7.72511489e-01 2.57979291e-01 1.04456443e-01 1.40172120e+02 1.07268359e+04
 1.09418989e-01 1.00337726e-01 8.34612473e-01 2.81169943e-01 1.04960349e-01 1.40172120e+02 1.07268359e+04
 9.84770902e-02 1.00375302e-01 8.89337056e-01 3.08062671e-01 1.05522306e-01 1.40172120e+02 1.07268359e+04
 8.86293812e-02 1.00417066e-01 9.33360324e-01 3.39195367e-01 1.06149250e-01 1.40172120e+02 1.07268359e+04
 7.97664431e-02 1.00463484e-01 9.64890846e-01 3.75113962e-01 1.06849006e-01 1.40172120e+02 1.07268359e+04
 7.17897988e-02 1.00515079e-01 9.84382311e-01 4.16320659e-01 1.07630409e-01 1.40172120e+02 1.07268359e+04
 6.46108189e-02 1.00572430e-01 9.94390394e-01 4.63190097e-01 1.08503455e-01 1.40172120e+02 1.07268359e+04
 5.81497370e-02 1.00636180e-01 9.98461533e-01 5.15844967e-01 1.09479467e-01 1.40172120e+02 1.07268359e+04
 5.23347633e-02 1.00707049e-01 9.99699567e-01 5.73988056e-01 1.10571302e-01 1.40172120e+02 1.07268359e+04
 4.71012870e-02 1.00785834e-01 9.99961711e-01 6.36702176e-01 1.11793582e-01 1.40172120e+02 1.07268359e+04
 4.23911583e-02 1.00873426e-01 9.99997143e-01 7.02257037e-01 1.13162969e-01 1.40172120e+02 1.07268359e+04
 3.81520424e-02 1.00970816e-01 9.99999891e-01 7.68003281e-01 1.14698501e-01 1.40172120e+02 1.07268359e+04
 3.43368382e-02 1.01079107e-01 9.99999998e-01 8.30475703e-01 1.16421969e-01 1.40172120e+02 1.07268359e+04
 3.09031544e-02 1.01199530e-01 1.00000000e+00 8.85834414e-01 1.18358389e-01 1.40172120e+02 1.07268359e+04
 2.78128389e-02 1.01333455e-01 1.00000000e+00 9.30685460e-01 1.20536545e-01 1.40172120e+02 1.07268359e+04
 2.50315550e-02 1.01482413e-01 1.00000000e+00 9.63100405e-01 1.22989648e-01 1.40172120e+02 1.07268359e+04
 2.25283995e-02 1.01648108e-01 1.00000000e+00 9.83368801e-01 1.25756126e-01 1.40172120e+02 1.07268359e+04
 2.02755596e-02 1.01832445e-01 1.00000000e+00 9.93926433e-01 1.28880564e-01 1.40172120e+02 1.07268359e+04
 1.82480036e-02 1.02037549e-01 1.00000000e+00 9.98299096e-01 1.32414845e-01 1.40172120e+02 1.07268359e+04
 1.64232033e-02 1.02265795e-01 1.00000000e+00 9.99658995e-01 1.36419509e-01 1.40172120e+02 1.07268359e+04
 1.47808829e-02 1.02519837e-01 1.00000000e+00 9.99955081e-01 1.40965400e-01 1.40172120e+02 1.07268359e+04
 1.33027946e-02 1.02802643e-01 1.00000000e+00 9.99996506e-01 1.46135636e-01 1.40172120e+02 1.07268359e+04
 1.19725152e-02 1.03117537e-01 1.00000000e+00 9.99999860e-01 1.52027976e-01 1.40172120e+02 1.07268359e+04
 1.07752637e-02 1.03468240e-01 1.00000000e+00 9.99999998e-01 1.58757639e-01 1.40172120e+02 1.07268359e+04
 9.69773730e-03 1.03858924e-01 1.00000000e+00 1.00000000e+00 1.66460651e-01 1.40172120e+02 1.07268359e+04
 8.72796357e-03 1.04294271e-01 1.00000000e+00 1.00000000e+00 1.75297768e-01 1.40172120e+02 1.07268359e+04
 7.85516721e-03 1.04779539e-01 1.00000000e+00 1.00000000e+00 1.85459002e-01 1.40172120e+02 1.07268359e+04
 7.06965049e-03 1.05320642e-01 1.00000000e+00 1.00000000e+00 1.97168731e-01 1.40172120e+02 1.07268359e+04
 6.36268544e-03 1.05924235e-01 1.00000000e+00 1.00000000e+00 2.10691241e-01 1.40172120e+02 1.07268359e+04
 5.72641690e-03 1.06597821e-01 1.00000000e+00 1.00000000e+00 2.26336379e-01 1.40172120e+02 1.07268359e+04
 5.15377521e-03 1.07349870e-01 1.00000000e+00 1.00000000e+00 2.44464673e-01 1.40172120e+02 1.07268359e+04
 4.63839769e-03 1.08189957e-01 1.00000000e+00 1.00000000e+00 2.65490766e-01 1.40172120e+02 1.07268359e+04
 4.17455792e-03 1.09128926e-01 1.00000000e+00 1.00000000e+00 2.89883251e-01 1.40172120e+02 1.07268359e+04
 3.75710213e-03 1.10179077e-01 1.00000000e+00 1.00000000e+00 3.18157854e-01 1.40172120e+02 1.07268359e+04
 3.38139191e-03 1.11354391e-01 1.00000000e+00 1.00000000e+00 3.50859413e-01 1.40172120e+02 1.07268359e+04
 3.04325272e-03 1.12670789e-01 1.00000000e+00 1.00000000e+00 3.88526197e-01 1.40172120e+02 1.07268359e+04
 2.73892745e-03 1.14146446e-01 1.00000000e+00 1.00000000e+00 4.31628276e-01 1.40172120e+02 1.07268359e+04
 2.46503470e-03 1.15802150e-01 1.00000000e+00 1.00000000e+00 4.80470695e-01 1.40172120e+02 1.07268359e+04
 2.21853123e-03 1.17661744e-01 1.00000000e+00 1.00000000e+00 5.35054102e-01 1.40172120e+02 1.07268359e+04
 1.99667811e-03 1.19752636e-01 1.00000000e+00 1.00000000e+00 5.94893502e-01 1.40172120e+02 1.07268359e+04
 1.79701030e-03 1.22106423e-01 1.00000000e+00 1.00000000e+00 6.58814322e-01 1.40172120e+02 1.07268359e+04
 1.61730927e-03 1.24759627e-01 1.00000000e+00 1.00000000e+00 7.24777654e-01 1.40172120e+02 1.07268359e+04
 1.45557834e-03 1.27754582e-01 1.00000000e+00 1.00000000e+00 7.89830220e-01 1.40172120e+02 1.07268359e+04
 1.31002051e-03 1.31140500e-01 1.00000000e+00 1.00000000e+00 8.50309988e-01 1.40172120e+02 1.07268359e+04
 1.17901846e-03 1.34974752e-01 1.00000000e+00 1.00000000e+00 9.02420158e-01 1.40172120e+02 1.07268359e+04
 1.06111661e-03 1.39324407e-01 1.00000000e+00 1.00000000e+00 9.43152470e-01 1.40172120e+02 1.07268359e+04
 9.55004951e-04 1.44268085e-01 1.00000000e+00 1.00000000e+00 9.71280226e-01 1.40172120e+02 1.07268359e+04
 8.59504456e-04 1.49898177e-01 1.00000000e+00 1.00000000e+00 9.87884646e-01 1.40172120e+02 1.07268359e+04
 7.73554010e-04 1.56323503e-01 1.00000000e+00 1.00000000e+00 9.95930270e-01 1.40172120e+02 1.07268359e+04
 6.96198609e-04 1.63672469e-01 1.00000000e+00 1.00000000e+00 9.98974167e-01 1.40172120e+02 1.07268359e+04
 6.26578748e-04 1.72096779e-01 1.00000000e+00 1.00000000e+00 9.99819840e-01 1.40172120e+02 1.07268359e+04
 5.63920873e-04 1.81775761e-01 1.00000000e+00 1.00000000e+00 9.99979902e-01 1.40172120e+02 1.07268359e+04
 5.07528786e-04 1.92921279e-01 1.00000000e+00 1.00000000e+00 9.99998731e-01 1.40172120e+02 1.07268359e+04
 4.56775907e-04 2.05783147e-01 1.00000000e+00 1.00000000e+00 9.99999961e-01 1.40172120e+02 1.07268359e+04
 4.11098317e-04 2.20654806e-01 1.00000000e+00 1.00000000e+00 9.99999999e-01 1.40172120e+02 1.07268359e+04
 3.69988485e-04 2.37878720e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 3.32989637e-04 2.57850570e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 2.99690673e-04 2.81020613e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 2.69721606e-04 3.07889604e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 2.42749445e-04 3.38995279e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 2.18474501e-04 3.74883650e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.96627050e-04 4.16057393e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.76964345e-04 4.62892239e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.59267911e-04 5.15512842e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.43341120e-04 5.73625082e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.29007008e-04 6.36316092e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.16106307e-04 7.01860909e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.04495676e-04 7.67615645e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 9.40461087e-05 8.30119056e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 8.46414978e-05 8.85531401e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 7.61773480e-05 9.30453041e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 6.85596132e-05 9.62943964e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 6.17036519e-05 9.83279617e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 5.55332867e-05 9.93885240e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 4.99799581e-05 9.98284512e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 4.49819622e-05 9.99655301e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 4.04837660e-05 9.99954467e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 3.64353894e-05 9.99996446e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 3.27918505e-05 9.99999856e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 2.95126654e-05 9.99999997e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 2.65613989e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 2.39052590e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 2.15147331e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.93632598e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.74269338e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.56842404e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.41158164e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.27042347e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.14338113e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04
 1.02904301e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.40172120e+02 1.07268359e+04


==> data/power_prob1_a2_phi1_alpha0.05_omega0.0001_nu1_mu2_M1000.dat <==
 1.00000000e+00 1.16925319e-01 2.33000000e-01 1.85189326e+13 1.27976359e+02 3.67711676e+06
 9.00000000e-01 1.19988289e-01 2.59000000e-01 1.48585388e+13 1.67251675e+02 7.62582285e+06
 8.10000000e-01 1.25216316e-01 2.66000000e-01 1.31119178e+13 2.20854492e+02 2.81345584e+06
 7.29000000e-01 1.28511872e-01 2.55000000e-01 5.33440299e+12 2.21431404e+02 5.29654140e+06
 6.56100000e-01 1.34090845e-01 2.72000000e-01 1.52523559e+13 2.91131806e+02 3.63753355e+06
 5.90490000e-01 1.39417914e-01 2.89000000e-01 1.31397148e+13 2.62704111e+02 3.52428444e+06
 5.31441000e-01 1.44411521e-01 2.99000000e-01 1.63148209e+13 3.19332367e+02 3.12494291e+06
 4.78296900e-01 1.53156702e-01 2.84000000e-01 2.46785809e+12 2.86720136e+02 1.56881016e+06
 4.30467210e-01 1.59738321e-01 3.16000000e-01 5.19685207e+12 3.30335290e+02 2.48170857e+06
 3.87420489e-01 1.69512609e-01 3.28000000e-01 6.24002717e+12 3.78656155e+02 2.08755718e+06
 3.48678440e-01 1.81909198e-01 3.39000000e-01 3.64901718e+12 3.84947190e+02 4.26648443e+05
 3.13810596e-01 1.96712321e-01 3.75000000e-01 2.59052257e+12 3.78540163e+02 3.52654089e+05
 2.82429536e-01 2.12442945e-01 4.00000000e-01 1.79925504e+12 3.60880602e+02 2.21226853e+05
 2.54186583e-01 2.31279705e-01 4.25000000e-01 1.51070746e+12 4.45822160e+02 1.20694800e+05
 2.28767925e-01 2.49434479e-01 4.53000000e-01 3.08484314e+11 4.30741017e+02 1.52619262e+05
 2.05891132e-01 2.75533015e-01 4.70000000e-01 4.02017570e+11 4.08232935e+02 1.18343936e+05
 1.85302019e-01 3.08710391e-01 5.50000000e-01 4.09445741e+11 4.34396639e+02 4.41746398e+04
 1.66771817e-01 3.44987630e-01 5.90000000e-01 1.09775231e+12 4.58456343e+02 3.99985308e+04
 1.50094635e-01 3.86630403e-01 6.53000000e-01 1.35733957e+09 4.75035443e+02 3.36065355e+04
 1.35085172e-01 4.39466228e-01 7.02000000e-01 2.89630691e+11 4.63804736e+02 2.11396703e+04
 1.21576655e-01 4.97696600e-01 7.42000000e-01 6.77487155e+10 4.76749973e+02 1.21225876e+04
 1.09418989e-01 5.66995450e-01 8.25000000e-01 3.71892466e+07 4.77018985e+02 9.63199130e+03
 9.84770902e-02 6.39320087e-01 8.56000000e-01 3.04042404e+07 4.79697186e+02 7.08276520e+03
 8.86293812e-02 7.03556402e-01 9.10000000e-01 6.40856246e+04 5.06793269e+02 7.47975916e+03
 7.97664431e-02 7.68734071e-01 9.51000000e-01 8.50891579e+04 5.38122343e+02 7.24008506e+03
 7.17897988e-02 8.43352785e-01 9.77000000e-01 1.28764766e+04 5.22336681e+02 5.76668845e+03
 6.46108189e-02 8.99698240e-01 9.90000000e-01 4.25858642e+03 5.32632680e+02 5.37333435e+03
 5.81497370e-02 9.42624880e-01 9.99000000e-01 7.68462226e+03 5.53039644e+02 4.92508934e+03
 5.23347633e-02 9.73364721e-01 1.00000000e+00 2.63027169e+03 5.48366635e+02 4.48215579e+03
 4.71012870e-02 9.87894192e-01 1.00000000e+00 3.51454444e+03 5.87648065e+02 4.33482243e+03
 4.23911583e-02 9.96626467e-01 1.00000000e+00 2.40092808e+03 6.08972293e+02 4.04247217e+03
 3.81520424e-02 9.99229235e-01 1.00000000e+00 2.25649368e+03 6.08285614e+02 3.87215778e+03
 3.43368382e-02 9.99886790e-01 1.00000000e+00 2.14104066e+03 6.24632450e+02 3.50820102e+03
 3.09031544e-02 9.99989286e-01 1.00000000e+00 2.09834234e+03 6.39951831e+02 3.38153895e+03
 2.78128389e-02 9.99999451e-01 1.00000000e+00 2.09639748e+03 6.61951977e+02 3.30420623e+03
 2.50315550e-02 9.99999987e-01 1.00000000e+00 2.02475285e+03 6.73719932e+02 3.17487100e+03
 2.25283995e-02 1.00000000e+00 1.00000000e+00 1.97102653e+03 6.79969864e+02 3.00512216e+03
 2.02755596e-02 1.00000000e+00 1.00000000e+00 1.97602117e+03 7.03429419e+02 2.97056141e+03
 1.82480036e-02 1.00000000e+00 1.00000000e+00 1.98456498e+03 7.47700652e+02 2.83708399e+03
 1.64232033e-02 1.00000000e+00 1.00000000e+00 1.98652960e+03 7.45262614e+02 2.82231430e+03
 1.47808829e-02 1.00000000e+00 1.00000000e+00 1.95142592e+03 7.67619348e+02 2.71204635e+03
 1.33027946e-02 1.00000000e+00 1.00000000e+00 2.02371980e+03 8.63188711e+02 2.70695945e+03
 1.19725152e-02 1.00000000e+00 1.00000000e+00 1.99727658e+03 1.06837045e+03 2.60130763e+03
 1.07752637e-02 1.00000000e+00 1.00000000e+00 1.99189772e+03 1.48552888e+03 2.54066333e+03
 9.69773730e-03 1.00000000e+00 1.00000000e+00 1.97659324e+03 1.52636173e+03 2.51605940e+03
 8.72796357e-03 1.00000000e+00 1.00000000e+00 1.99672010e+03 1.64556249e+03 2.44471057e+03
 7.85516721e-03 1.00000000e+00 1.00000000e+00 2.03976619e+03 1.73636388e+03 2.43856457e+03
 7.06965049e-03 1.00000000e+00 1.00000000e+00 2.01939210e+03 1.72492733e+03 2.39409776e+03
 6.36268544e-03 1.00000000e+00 1.00000000e+00 2.06797030e+03 1.81375988e+03 2.36043585e+03
 5.72641690e-03 1.00000000e+00 1.00000000e+00 2.07316143e+03 1.83245368e+03 2.32707086e+03
 5.15377521e-03 1.00000000e+00 1.00000000e+00 2.07200110e+03 1.85091890e+03 2.31799847e+03
 4.63839769e-03 1.00000000e+00 1.00000000e+00 2.07996492e+03 1.88388507e+03 2.30125738e+03


==> data/power_prob1_a2_phi1_alpha0.05_omega0.0001_nu1_mu2_unreg.dat <==
 1.00000000e+00 1.00036913e-01 1.49802754e-01 1.14255776e-01 1.00534264e-01 2.34321066e+03 1.11098311e+06
 9.00000000e-01 1.00041015e-01 1.56214489e-01 1.15924883e-01 1.00593755e-01 2.34321066e+03 1.11098311e+06
 8.10000000e-01 1.00045573e-01 1.63547650e-01 1.17799667e-01 1.00659886e-01 2.34321066e+03 1.11098311e+06
 7.29000000e-01 1.00050638e-01 1.71953539e-01 1.19907810e-01 1.00733403e-01 2.34321066e+03 1.11098311e+06
 6.56100000e-01 1.00056265e-01 1.81611009e-01 1.22281224e-01 1.00815133e-01 2.34321066e+03 1.11098311e+06
 5.90490000e-01 1.00062519e-01 1.92731364e-01 1.24956807e-01 1.00906002e-01 2.34321066e+03 1.11098311e+06
 5.31441000e-01 1.00069467e-01 2.05563772e-01 1.27977335e-01 1.01007037e-01 2.34321066e+03 1.11098311e+06
 4.78296900e-01 1.00077187e-01 2.20400934e-01 1.31392545e-01 1.01119385e-01 2.34321066e+03 1.11098311e+06
 4.30467210e-01 1.00085767e-01 2.37584498e-01 1.35260430e-01 1.01244322e-01 2.34321066e+03 1.11098311e+06
 3.87420489e-01 1.00095299e-01 2.57509279e-01 1.39648802e-01 1.01383274e-01 2.34321066e+03 1.11098311e+06
 3.48678440e-01 1.00105892e-01 2.80624679e-01 1.44637162e-01 1.01537827e-01 2.34321066e+03 1.11098311e+06
 3.13810596e-01 1.00117663e-01 3.07430723e-01 1.50318957e-01 1.01709754e-01 2.34321066e+03 1.11098311e+06
 2.82429536e-01 1.00130743e-01 3.38464736e-01 1.56804263e-01 1.01901033e-01 2.34321066e+03 1.11098311e+06
 2.54186583e-01 1.00145278e-01 3.74272928e-01 1.64222981e-01 1.02113871e-01 2.34321066e+03 1.11098311e+06
 2.28767925e-01 1.00161429e-01 4.15359223e-01 1.72728597e-01 1.02350738e-01 2.34321066e+03 1.11098311e+06
 2.05891132e-01 1.00179378e-01 4.62102224e-01 1.82502539e-01 1.02614391e-01 2.34321066e+03 1.11098311e+06
 1.85302019e-01 1.00199323e-01 5.14631779e-01 1.93759137e-01 1.02907918e-01 2.34321066e+03 1.11098311e+06
 1.66771817e-01 1.00221488e-01 5.72661936e-01 2.06751062e-01 1.03234774e-01 2.34321066e+03 1.11098311e+06
 1.50094635e-01 1.00246120e-01 6.35291277e-01 2.21775005e-01 1.03598830e-01 2.34321066e+03 1.11098311e+06
 1.35085172e-01 1.00273494e-01 7.00808956e-01 2.39177024e-01 1.04004429e-01 2.34321066e+03 1.11098311e+06
 1.21576655e-01 1.00303916e-01 7.66585636e-01 2.59356609e-01 1.04456443e-01 2.34321066e+03 1.11098311e+06
 1.09418989e-01 1.00337726e-01 8.29170666e-01 2.82767752e-01 1.04960349e-01 2.34321066e+03 1.11098311e+06
 9.84770902e-02 1.00375302e-01 8.84724839e-01 3.09914362e-01 1.05522306e-01 2.34321066e+03 1.11098311e+06
 8.86293812e-02 1.00417066e-01 9.29833607e-01 3.41335902e-01 1.06149250e-01 2.34321066e+03 1.11098311e+06
 7.97664431e-02 1.00463484e-01 9.62526351e-01 3.77577352e-01 1.06849006e-01 2.34321066e+03 1.11098311e+06
 7.17897988e-02 1.00515079e-01 9.83041057e-01 4.19135678e-01 1.07630409e-01 2.34321066e+03 1.11098311e+06
 6.46108189e-02 1.00572430e-01 9.93774770e-01 4.66373638e-01 1.08503455e-01 2.34321066e+03 1.11098311e+06
 5.81497370e-02 1.00636180e-01 9.98245271e-01 5.19392615e-01 1.09479467e-01 2.34321066e+03 1.11098311e+06
 5.23347633e-02 1.00707049e-01 9.99645320e-01 5.77862058e-01 1.10571302e-01 2.34321066e+03 1.11098311e+06
 4.71012870e-02 1.00785834e-01 9.99952799e-01 6.40818308e-01 1.11793582e-01 2.34321066e+03 1.11098311e+06
 4.23911583e-02 1.00873426e-01 9.99996281e-01 7.06474156e-01 1.13162969e-01 2.34321066e+03 1.11098311e+06
 3.81520424e-02 1.00970816e-01 9.99999848e-01 7.72122197e-01 1.14698501e-01 2.34321066e+03 1.11098311e+06
 3.43368382e-02 1.01079107e-01 9.99999997e-01 8.34256061e-01 1.16421969e-01 2.34321066e+03 1.11098311e+06
 3.09031544e-02 1.01199530e-01 1.00000000e+00 8.89036157e-01 1.18358389e-01 2.34321066e+03 1.11098311e+06
 2.78128389e-02 1.01333455e-01 1.00000000e+00 9.33131392e-01 1.20536545e-01 2.34321066e+03 1.11098311e+06
 2.50315550e-02 1.01482413e-01 1.00000000e+00 9.64738337e-01 1.22989648e-01 2.34321066e+03 1.11098311e+06
 2.25283995e-02 1.01648108e-01 1.00000000e+00 9.84296502e-01 1.25756126e-01 2.34321066e+03 1.11098311e+06
 2.02755596e-02 1.01832445e-01 1.00000000e+00 9.94351414e-01 1.28880564e-01 2.34321066e+03 1.11098311e+06
 1.82480036e-02 1.02037549e-01 1.00000000e+00 9.98448018e-01 1.32414845e-01 2.34321066e+03 1.11098311e+06
 1.64232033e-02 1.02265795e-01 1.00000000e+00 9.99696232e-01 1.36419509e-01 2.34321066e+03 1.11098311e+06
 1.47808829e-02 1.02519837e-01 1.00000000e+00 9.99961175e-01 1.40965400e-01 2.34321066e+03 1.11098311e+06
 1.33027946e-02 1.02802643e-01 1.00000000e+00 9.99997092e-01 1.46135636e-01 2.34321066e+03 1.11098311e+06
 1.19725152e-02 1.03117537e-01 1.00000000e+00 9.99999888e-01 1.52027976e-01 2.34321066e+03 1.11098311e+06
 1.07752637e-02 1.03468240e-01 1.00000000e+00 9.99999998e-01 1.58757639e-01 2.34321066e+03 1.11098311e+06
 9.69773730e-03 1.03858924e-01 1.00000000e+00 1.00000000e+00 1.66460651e-01 2.34321066e+03 1.11098311e+06
 8.72796357e-03 1.04294271e-01 1.00000000e+00 1.00000000e+00 1.75297768e-01 2.34321066e+03 1.11098311e+06
 7.85516721e-03 1.04779539e-01 1.00000000e+00 1.00000000e+00 1.85459002e-01 2.34321066e+03 1.11098311e+06
 7.06965049e-03 1.05320642e-01 1.00000000e+00 1.00000000e+00 1.97168731e-01 2.34321066e+03 1.11098311e+06
 6.36268544e-03 1.05924235e-01 1.00000000e+00 1.00000000e+00 2.10691241e-01 2.34321066e+03 1.11098311e+06
 5.72641690e-03 1.06597821e-01 1.00000000e+00 1.00000000e+00 2.26336379e-01 2.34321066e+03 1.11098311e+06
 5.15377521e-03 1.07349870e-01 1.00000000e+00 1.00000000e+00 2.44464673e-01 2.34321066e+03 1.11098311e+06
 4.63839769e-03 1.08189957e-01 1.00000000e+00 1.00000000e+00 2.65490766e-01 2.34321066e+03 1.11098311e+06
 4.17455792e-03 1.09128926e-01 1.00000000e+00 1.00000000e+00 2.89883251e-01 2.34321066e+03 1.11098311e+06
 3.75710213e-03 1.10179077e-01 1.00000000e+00 1.00000000e+00 3.18157854e-01 2.34321066e+03 1.11098311e+06
 3.38139191e-03 1.11354391e-01 1.00000000e+00 1.00000000e+00 3.50859413e-01 2.34321066e+03 1.11098311e+06
 3.04325272e-03 1.12670789e-01 1.00000000e+00 1.00000000e+00 3.88526197e-01 2.34321066e+03 1.11098311e+06
 2.73892745e-03 1.14146446e-01 1.00000000e+00 1.00000000e+00 4.31628276e-01 2.34321066e+03 1.11098311e+06
 2.46503470e-03 1.15802150e-01 1.00000000e+00 1.00000000e+00 4.80470695e-01 2.34321066e+03 1.11098311e+06
 2.21853123e-03 1.17661744e-01 1.00000000e+00 1.00000000e+00 5.35054102e-01 2.34321066e+03 1.11098311e+06
 1.99667811e-03 1.19752636e-01 1.00000000e+00 1.00000000e+00 5.94893502e-01 2.34321066e+03 1.11098311e+06
 1.79701030e-03 1.22106423e-01 1.00000000e+00 1.00000000e+00 6.58814322e-01 2.34321066e+03 1.11098311e+06
 1.61730927e-03 1.24759627e-01 1.00000000e+00 1.00000000e+00 7.24777654e-01 2.34321066e+03 1.11098311e+06
 1.45557834e-03 1.27754582e-01 1.00000000e+00 1.00000000e+00 7.89830220e-01 2.34321066e+03 1.11098311e+06
 1.31002051e-03 1.31140500e-01 1.00000000e+00 1.00000000e+00 8.50309988e-01 2.34321066e+03 1.11098311e+06
 1.17901846e-03 1.34974752e-01 1.00000000e+00 1.00000000e+00 9.02420158e-01 2.34321066e+03 1.11098311e+06
 1.06111661e-03 1.39324407e-01 1.00000000e+00 1.00000000e+00 9.43152470e-01 2.34321066e+03 1.11098311e+06
 9.55004951e-04 1.44268085e-01 1.00000000e+00 1.00000000e+00 9.71280226e-01 2.34321066e+03 1.11098311e+06
 8.59504456e-04 1.49898177e-01 1.00000000e+00 1.00000000e+00 9.87884646e-01 2.34321066e+03 1.11098311e+06
 7.73554010e-04 1.56323503e-01 1.00000000e+00 1.00000000e+00 9.95930270e-01 2.34321066e+03 1.11098311e+06
 6.96198609e-04 1.63672469e-01 1.00000000e+00 1.00000000e+00 9.98974167e-01 2.34321066e+03 1.11098311e+06
 6.26578748e-04 1.72096779e-01 1.00000000e+00 1.00000000e+00 9.99819840e-01 2.34321066e+03 1.11098311e+06
 5.63920873e-04 1.81775761e-01 1.00000000e+00 1.00000000e+00 9.99979902e-01 2.34321066e+03 1.11098311e+06
 5.07528786e-04 1.92921279e-01 1.00000000e+00 1.00000000e+00 9.99998731e-01 2.34321066e+03 1.11098311e+06
 4.56775907e-04 2.05783147e-01 1.00000000e+00 1.00000000e+00 9.99999961e-01 2.34321066e+03 1.11098311e+06
 4.11098317e-04 2.20654806e-01 1.00000000e+00 1.00000000e+00 9.99999999e-01 2.34321066e+03 1.11098311e+06
 3.69988485e-04 2.37878720e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 3.32989637e-04 2.57850570e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 2.99690673e-04 2.81020613e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 2.69721606e-04 3.07889604e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 2.42749445e-04 3.38995279e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 2.18474501e-04 3.74883650e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.96627050e-04 4.16057393e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.76964345e-04 4.62892239e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.59267911e-04 5.15512842e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.43341120e-04 5.73625082e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.29007008e-04 6.36316092e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.16106307e-04 7.01860909e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.04495676e-04 7.67615645e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 9.40461087e-05 8.30119056e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 8.46414978e-05 8.85531401e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 7.61773480e-05 9.30453041e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 6.85596132e-05 9.62943964e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 6.17036519e-05 9.83279617e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 5.55332867e-05 9.93885240e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 4.99799581e-05 9.98284512e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 4.49819622e-05 9.99655301e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 4.04837660e-05 9.99954467e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 3.64353894e-05 9.99996446e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 3.27918505e-05 9.99999856e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 2.95126654e-05 9.99999997e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 2.65613989e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 2.39052590e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 2.15147331e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.93632598e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.74269338e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.56842404e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.41158164e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.27042347e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.14338113e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06
 1.02904301e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.34321066e+03 1.11098311e+06


==> data/power_prob1_a2_phi5_alpha0.05_omega0.0001_nu1_mu1_M1000.dat <==
 1.00000000e+00 9.35323843e-02 1.34000000e-01 5.28390743e+08 2.73929630e+01 7.25652794e+05
 9.00000000e-01 9.36280618e-02 1.39000000e-01 4.72071148e+08 2.97030154e+01 3.16450782e+05
 8.10000000e-01 9.48591054e-02 1.61000000e-01 4.85187851e+08 3.32095413e+01 1.16315139e+06
 7.29000000e-01 9.52889672e-02 1.59000000e-01 3.55071234e+08 3.41149949e+01 4.63816943e+05
 6.56100000e-01 9.61615851e-02 1.77000000e-01 3.69477796e+08 3.68631394e+01 1.47611596e+06
 5.90490000e-01 9.83618977e-02 1.64000000e-01 4.23174256e+08 4.56811107e+01 3.95549861e+06
 5.31441000e-01 9.91029528e-02 1.61000000e-01 3.45878184e+08 5.00357866e+01 3.64265135e+06
 4.78296900e-01 1.00100318e-01 1.62000000e-01 2.43823793e+08 5.36852194e+01 2.19420453e+06
 4.30467210e-01 1.01538518e-01 1.41000000e-01 2.95271987e+08 5.93909340e+01 4.93248197e+06
 3.87420489e-01 1.02320233e-01 1.72000000e-01 3.31197085e+08 6.38725671e+01 3.66006329e+06
 3.48678440e-01 1.05483169e-01 1.54000000e-01 2.50907501e+08 7.90107930e+01 3.27907658e+06
 3.13810596e-01 1.07113191e-01 1.51000000e-01 3.28664789e+08 9.71676069e+01 5.77357822e+06
 2.82429536e-01 1.09667894e-01 1.76000000e-01 2.83519174e+08 1.11671925e+02 1.17618824e+07
 2.54186583e-01 1.11399360e-01 1.86000000e-01 2.37525366e+08 1.28524984e+02 3.06616631e+07
 2.28767925e-01 1.13417100e-01 1.75000000e-01 1.87427908e+08 1.51821850e+02 1.64159318e+07
 2.05891132e-01 1.16567621e-01 1.97000000e-01 1.71816780e+08 1.63622348e+02 7.83816817e+06
 1.85302019e-01 1.19074885e-01 1.77000000e-01 1.63189311e+08 1.65114730e+02 1.02403104e+07
 1.66771817e-01 1.22430148e-01 1.86000000e-01 1.38554118e+08 1.60563678e+02 2.29192435e+06
 1.50094635e-01 1.25737874e-01 2.05000000e-01 9.68852984e+07 1.86097266e+02 2.20115369e+06
 1.35085172e-01 1.29607695e-01 2.09000000e-01 8.84663964e+07 1.84974013e+02 4.97340262e+06
 1.21576655e-01 1.34110355e-01 2.09000000e-01 6.38063423e+07 1.84731178e+02 1.12610041e+06
 1.09418989e-01 1.38582697e-01 2.07000000e-01 5.32044671e+07 1.97158525e+02 1.01669926e+06
 9.84770902e-02 1.45720576e-01 2.24000000e-01 4.01720498e+07 1.82367123e+02 9.77320153e+05
 8.86293812e-02 1.53118147e-01 2.47000000e-01 2.43497730e+07 1.88348286e+02 5.18245961e+05
 7.97664431e-02 1.61470229e-01 2.54000000e-01 1.96913588e+07 1.81822288e+02 1.44310938e+05
 7.17897988e-02 1.71444116e-01 2.71000000e-01 1.71076368e+07 1.98844598e+02 1.69214423e+05
 6.46108189e-02 1.83059827e-01 2.96000000e-01 7.76880311e+06 1.84530835e+02 7.06978444e+04
 5.81497370e-02 1.95101581e-01 3.10000000e-01 1.22553517e+07 2.04609700e+02 7.86436158e+04
 5.23347633e-02 2.11341890e-01 3.29000000e-01 2.25643846e+06 2.01816016e+02 4.83998551e+04
 4.71012870e-02 2.29990970e-01 3.56000000e-01 1.33793925e+06 2.01883947e+02 4.30996234e+04
 4.23911583e-02 2.54051351e-01 3.87000000e-01 1.92022780e+06 2.03529125e+02 3.07872176e+04
 3.81520424e-02 2.82589544e-01 4.54000000e-01 1.33382795e+06 2.06292862e+02 1.47223892e+04
 3.43368382e-02 3.13821369e-01 4.97000000e-01 4.98777711e+05 2.07457825e+02 1.14692393e+04
 3.09031544e-02 3.53401133e-01 5.14000000e-01 6.40933525e+04 2.11662294e+02 8.74969608e+03
 2.78128389e-02 4.02987967e-01 6.39000000e-01 1.86750307e+04 2.09193930e+02 3.95847327e+03
 2.50315550e-02 4.59358001e-01 6.74000000e-01 1.74032243e+04 2.14485017e+02 2.04002639e+03
 2.25283995e-02 5.16540132e-01 7.28000000e-01 9.48328147e+03 2.19464196e+02 1.84945676e+03
 2.02755596e-02 5.84531394e-01 8.18000000e-01 4.96003020e+03 2.23809716e+02 9.85411255e+02
 1.82480036e-02 6.58665939e-01 8.91000000e-01 2.39938037e+03 2.29435673e+02 6.25405832e+02
 1.64232033e-02 7.33232755e-01 9.09000000e-01 1.27457052e+03 2.31556573e+02 5.07878105e+02
 1.47808829e-02 8.06581018e-01 9.53000000e-01 8.25962520e+02 2.34400514e+02 4.55105690e+02
 1.33027946e-02 8.70943718e-01 9.80000000e-01 6.59084787e+02 2.45908284e+02 4.34767930e+02
 1.19725152e-02 9.23135451e-01 9.98000000e-01 4.79184614e+02 2.45806885e+02 3.93254829e+02
 1.07752637e-02 9.59525633e-01 9.98000000e-01 3.99462763e+02 2.49555897e+02 3.77734537e+02
 9.69773730e-03 9.82431891e-01 1.00000000e+00 3.25256656e+02 2.54812338e+02 3.66911944e+02
 8.72796357e-03 9.93376646e-01 1.00000000e+00 3.53413806e+02 2.55829042e+02 3.55303048e+02
 7.85516721e-03 9.98296366e-01 1.00000000e+00 3.06312544e+02 2.57815985e+02 3.49203222e+02
 7.06965049e-03 9.99674032e-01 1.00000000e+00 3.02112134e+02 2.62387972e+02 3.40385271e+02
 6.36268544e-03 9.99958477e-01 1.00000000e+00 3.01812165e+02 2.63969950e+02 3.38066353e+02
 5.72641690e-03 9.99996899e-01 1.00000000e+00 3.01679378e+02 2.70097901e+02 3.31776058e+02
 5.15377521e-03 9.99999879e-01 1.00000000e+00 2.99878089e+02 2.69661635e+02 3.28466086e+02
 4.63839769e-03 9.99999998e-01 1.00000000e+00 2.98615718e+02 2.74083534e+02 3.23774134e+02
 4.17455792e-03 1.00000000e+00 1.00000000e+00 2.96356163e+02 2.74464497e+02 3.17428916e+02
 3.75710213e-03 1.00000000e+00 1.00000000e+00 2.96361402e+02 2.76866421e+02 3.16785532e+02
 3.38139191e-03 1.00000000e+00 1.00000000e+00 2.96217891e+02 2.78106883e+02 3.14166848e+02
 3.04325272e-03 1.00000000e+00 1.00000000e+00 2.97106415e+02 2.79446958e+02 3.15088608e+02
 2.73892745e-03 1.00000000e+00 1.00000000e+00 2.95880984e+02 2.80561955e+02 3.10658345e+02
 2.46503470e-03 1.00000000e+00 1.00000000e+00 2.96120392e+02 2.82486429e+02 3.09168588e+02
 2.21853123e-03 1.00000000e+00 1.00000000e+00 2.95521584e+02 2.84146482e+02 3.07362350e+02
 1.99667811e-03 1.00000000e+00 1.00000000e+00 2.95821143e+02 2.85376281e+02 3.06140854e+02
 1.79701030e-03 1.00000000e+00 1.00000000e+00 2.95535602e+02 2.85676765e+02 3.05865215e+02
 1.61730927e-03 1.00000000e+00 1.00000000e+00 2.95673268e+02 2.87474112e+02 3.04078276e+02
 1.45557834e-03 1.00000000e+00 1.00000000e+00 2.95742610e+02 2.87776805e+02 3.03610163e+02
 1.31002051e-03 1.00000000e+00 1.00000000e+00 2.94727140e+02 2.87895526e+02 3.01564636e+02
 1.17901846e-03 1.00000000e+00 1.00000000e+00 2.95466307e+02 2.89304703e+02 3.01836399e+02
 1.06111661e-03 1.00000000e+00 1.00000000e+00 2.94878751e+02 2.89022317e+02 3.00659650e+02
 9.55004951e-04 1.00000000e+00 1.00000000e+00 2.95222721e+02 2.90175519e+02 3.00242309e+02


==> data/power_prob1_a2_phi5_alpha0.05_omega0.0001_nu1_mu1_unreg.dat <==
 1.00000000e+00 1.03113067e-01 1.08524696e-01 1.03580605e-01 1.00110035e-01 3.10530228e+02 5.20026297e+04
 9.00000000e-01 1.03463260e-01 1.09503222e-01 1.03984122e-01 1.00122267e-01 3.10530228e+02 5.20026297e+04
 8.10000000e-01 1.03853376e-01 1.10597885e-01 1.04433809e-01 1.00135859e-01 3.10530228e+02 5.20026297e+04
 7.29000000e-01 1.04288088e-01 1.11823352e-01 1.04935112e-01 1.00150962e-01 3.10530228e+02 5.20026297e+04
 6.56100000e-01 1.04772647e-01 1.13196337e-01 1.05494156e-01 1.00167746e-01 3.10530228e+02 5.20026297e+04
 5.90490000e-01 1.05312955e-01 1.14735933e-01 1.06117839e-01 1.00186397e-01 3.10530228e+02 5.20026297e+04
 5.31441000e-01 1.05915658e-01 1.16464005e-01 1.06813939e-01 1.00207124e-01 3.10530228e+02 5.20026297e+04
 4.78296900e-01 1.06588247e-01 1.18405645e-01 1.07591241e-01 1.00230157e-01 3.10530228e+02 5.20026297e+04
 4.30467210e-01 1.07339179e-01 1.20589732e-01 1.08459681e-01 1.00255754e-01 3.10530228e+02 5.20026297e+04
 3.87420489e-01 1.08178011e-01 1.23049588e-01 1.09430517e-01 1.00284200e-01 3.10530228e+02 5.20026297e+04
 3.48678440e-01 1.09115570e-01 1.25823771e-01 1.10516526e-01 1.00315815e-01 3.10530228e+02 5.20026297e+04
 3.13810596e-01 1.10164135e-01 1.28957021e-01 1.11732239e-01 1.00350950e-01 3.10530228e+02 5.20026297e+04
 2.82429536e-01 1.11337662e-01 1.32501403e-01 1.13094217e-01 1.00390000e-01 3.10530228e+02 5.20026297e+04
 2.54186583e-01 1.12652045e-01 1.36517674e-01 1.14621373e-01 1.00433402e-01 3.10530228e+02 5.20026297e+04
 2.28767925e-01 1.14125424e-01 1.41076937e-01 1.16335361e-01 1.00481642e-01 3.10530228e+02 5.20026297e+04
 2.05891132e-01 1.15778553e-01 1.46262620e-01 1.18261030e-01 1.00535262e-01 3.10530228e+02 5.20026297e+04
 1.85302019e-01 1.17635227e-01 1.52172848e-01 1.20426970e-01 1.00594864e-01 3.10530228e+02 5.20026297e+04
 1.66771817e-01 1.19722804e-01 1.58923279e-01 1.22866167e-01 1.00661119e-01 3.10530228e+02 5.20026297e+04
 1.50094635e-01 1.22072819e-01 1.66650463e-01 1.25616778e-01 1.00734773e-01 3.10530228e+02 5.20026297e+04
 1.35085172e-01 1.24721723e-01 1.75515773e-01 1.28723074e-01 1.00816657e-01 3.10530228e+02 5.20026297e+04
 1.21576655e-01 1.27711765e-01 1.85709954e-01 1.32236559e-01 1.00907696e-01 3.10530228e+02 5.20026297e+04
 1.09418989e-01 1.31092056e-01 1.97458237e-01 1.36217328e-01 1.01008921e-01 3.10530228e+02 5.20026297e+04
 9.84770902e-02 1.34919848e-01 2.11025894e-01 1.40735692e-01 1.01121480e-01 3.10530228e+02 5.20026297e+04
 8.86293812e-02 1.39262067e-01 2.26723882e-01 1.45874136e-01 1.01246652e-01 3.10530228e+02 5.20026297e+04
 7.97664431e-02 1.44197164e-01 2.44913946e-01 1.51729661e-01 1.01385865e-01 3.10530228e+02 5.20026297e+04
 7.17897988e-02 1.49817328e-01 2.66011989e-01 1.58416585e-01 1.01540709e-01 3.10530228e+02 5.20026297e+04
 6.46108189e-02 1.56231139e-01 2.90487798e-01 1.66069860e-01 1.01712961e-01 3.10530228e+02 5.20026297e+04
 5.81497370e-02 1.63566713e-01 3.18858026e-01 1.74848966e-01 1.01904600e-01 3.10530228e+02 5.20026297e+04
 5.23347633e-02 1.71975415e-01 3.51667841e-01 1.84942414e-01 1.02117841e-01 3.10530228e+02 5.20026297e+04
 4.71012870e-02 1.81636170e-01 3.89454754e-01 1.96572823e-01 1.02355156e-01 3.10530228e+02 5.20026297e+04
 4.23911583e-02 1.92760367e-01 4.32686280e-01 2.10002451e-01 1.02619310e-01 3.10530228e+02 5.20026297e+04
 3.81520424e-02 2.05597274e-01 4.81662201e-01 2.25538854e-01 1.02913395e-01 3.10530228e+02 5.20026297e+04
 3.43368382e-02 2.20439704e-01 5.36374176e-01 2.43540051e-01 1.03240873e-01 3.10530228e+02 5.20026297e+04
 3.09031544e-02 2.37629430e-01 5.96323659e-01 2.64418078e-01 1.03605624e-01 3.10530228e+02 5.20026297e+04
 2.78128389e-02 2.57561398e-01 6.60317905e-01 2.88639046e-01 1.04012000e-01 3.10530228e+02 5.20026297e+04
 2.50315550e-02 2.80685143e-01 7.26296823e-01 3.16716738e-01 1.04464882e-01 3.10530228e+02 5.20026297e+04
 2.25283995e-02 3.07500801e-01 7.91287281e-01 3.49195246e-01 1.04969758e-01 3.10530228e+02 5.20026297e+04
 2.02755596e-02 3.38545760e-01 8.51616170e-01 3.86614307e-01 1.05532800e-01 3.10530228e+02 5.20026297e+04
 1.82480036e-02 3.74366200e-01 9.03493418e-01 4.29449115e-01 1.06160961e-01 3.10530228e+02 5.20026297e+04
 1.64232033e-02 4.15465857e-01 9.43941214e-01 4.78015371e-01 1.06862080e-01 3.10530228e+02 5.20026297e+04
 1.47808829e-02 4.62222896e-01 9.71782983e-01 5.32332017e-01 1.07645012e-01 3.10530228e+02 5.20026297e+04
 1.33027946e-02 5.14766373e-01 9.88152121e-01 5.91941736e-01 1.08519775e-01 3.10530228e+02 5.20026297e+04
 1.19725152e-02 5.72809092e-01 9.96043476e-01 6.55707251e-01 1.09497718e-01 3.10530228e+02 5.20026297e+04
 1.07752637e-02 6.35447888e-01 9.99010068e-01 7.21633367e-01 1.10591726e-01 3.10530228e+02 5.20026297e+04
 9.69773730e-03 7.00969758e-01 9.99827758e-01 7.86808202e-01 1.11816454e-01 3.10530228e+02 5.20026297e+04
 8.72796357e-03 7.66743142e-01 9.99981009e-01 8.47593603e-01 1.13188605e-01 3.10530228e+02 5.20026297e+04
 7.85516721e-03 8.29315758e-01 9.99998818e-01 9.00180433e-01 1.14727260e-01 3.10530228e+02 5.20026297e+04
 7.06965049e-03 8.84848308e-01 9.99999964e-01 9.41499188e-01 1.16454265e-01 3.10530228e+02 5.20026297e+04
 6.36268544e-03 9.29928504e-01 1.00000000e+00 9.70220448e-01 1.18394695e-01 3.10530228e+02 5.20026297e+04
 5.72641690e-03 9.62590392e-01 1.00000000e+00 9.87316782e-01 1.20577408e-01 3.10530228e+02 5.20026297e+04
 5.15377521e-03 9.83077686e-01 1.00000000e+00 9.95687746e-01 1.23035699e-01 3.10530228e+02 5.20026297e+04
 4.63839769e-03 9.93791759e-01 1.00000000e+00 9.98896372e-01 1.25808096e-01 3.10530228e+02 5.20026297e+04
 4.17455792e-03 9.98251318e-01 1.00000000e+00 9.99802435e-01 1.28939305e-01 3.10530228e+02 5.20026297e+04
 3.75710213e-03 9.99646862e-01 1.00000000e+00 9.99977425e-01 1.32481345e-01 3.10530228e+02 5.20026297e+04
 3.38139191e-03 9.99953057e-01 1.00000000e+00 9.99998531e-01 1.36494926e-01 3.10530228e+02 5.20026297e+04
 3.04325272e-03 9.99996307e-01 1.00000000e+00 9.99999953e-01 1.41051091e-01 3.10530228e+02 5.20026297e+04
 2.73892745e-03 9.99999849e-01 1.00000000e+00 9.99999999e-01 1.46233193e-01 3.10530228e+02 5.20026297e+04
 2.46503470e-03 9.99999997e-01 1.00000000e+00 1.00000000e+00 1.52139275e-01 3.10530228e+02 5.20026297e+04
 2.21853123e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.58884893e-01 3.10530228e+02 5.20026297e+04
 1.99667811e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.66606475e-01 3.10530228e+02 5.20026297e+04
 1.79701030e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.75465250e-01 3.10530228e+02 5.20026297e+04
 1.61730927e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.85651794e-01 3.10530228e+02 5.20026297e+04
 1.45557834e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.97391141e-01 3.10530228e+02 5.20026297e+04
 1.31002051e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.10948333e-01 3.10530228e+02 5.20026297e+04
 1.17901846e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.26634072e-01 3.10530228e+02 5.20026297e+04
 1.06111661e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.44809818e-01 3.10530228e+02 5.20026297e+04
 9.55004951e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.65891185e-01 3.10530228e+02 5.20026297e+04
 8.59504456e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.90347683e-01 3.10530228e+02 5.20026297e+04
 7.73554010e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.18695751e-01 3.10530228e+02 5.20026297e+04
 6.96198609e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.51480483e-01 3.10530228e+02 5.20026297e+04
 6.26578748e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.89239568e-01 3.10530228e+02 5.20026297e+04
 5.63920873e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 4.32441116e-01 3.10530228e+02 5.20026297e+04
 5.07528786e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 4.81386135e-01 3.10530228e+02 5.20026297e+04
 4.56775907e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.36068374e-01 3.10530228e+02 5.20026297e+04
 4.11098317e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.95992431e-01 3.10530228e+02 5.20026297e+04
 3.69988485e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.59969778e-01 3.10530228e+02 5.20026297e+04
 3.32989637e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 7.25945229e-01 3.10530228e+02 5.20026297e+04
 2.99690673e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 7.90950237e-01 3.10530228e+02 5.20026297e+04
 2.69721606e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 8.51314232e-01 3.10530228e+02 5.20026297e+04
 2.42749445e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.03245538e-01 3.10530228e+02 5.20026297e+04
 2.18474501e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.43759248e-01 3.10530228e+02 5.20026297e+04
 1.96627050e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.71667160e-01 3.10530228e+02 5.20026297e+04
 1.76964345e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.88090612e-01 3.10530228e+02 5.20026297e+04
 1.59267911e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.96017502e-01 3.10530228e+02 5.20026297e+04
 1.43341120e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99001855e-01 3.10530228e+02 5.20026297e+04
 1.29007008e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99825953e-01 3.10530228e+02 5.20026297e+04
 1.16106307e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99980758e-01 3.10530228e+02 5.20026297e+04
 1.04495676e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99998798e-01 3.10530228e+02 5.20026297e+04
 9.40461087e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99999963e-01 3.10530228e+02 5.20026297e+04
 8.46414978e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 7.61773480e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 6.85596132e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 6.17036519e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 5.55332867e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 4.99799581e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 4.49819622e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 4.04837660e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 3.64353894e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 3.27918505e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 2.95126654e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 2.65613989e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 2.39052590e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 2.15147331e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 1.93632598e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 1.74269338e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 1.56842404e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 1.41158164e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 1.27042347e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 1.14338113e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04
 1.02904301e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.10530228e+02 5.20026297e+04


==> data/power_prob1_a2_phi5_alpha0.05_omega0.0001_nu1_mu2_M1000.dat <==
 1.00000000e+00 9.45254317e-02 1.68000000e-01 1.11641107e+13 1.85907518e+02 5.59288589e+07
 9.00000000e-01 9.56782829e-02 1.53000000e-01 1.19496444e+13 2.33781890e+02 5.07339473e+07
 8.10000000e-01 9.67533835e-02 1.84000000e-01 7.62307058e+12 2.67308681e+02 3.37970680e+07
 7.29000000e-01 9.90237217e-02 2.00000000e-01 8.19222525e+12 3.87706248e+02 2.16424846e+08
 6.56100000e-01 9.98993397e-02 1.70000000e-01 4.91730056e+12 4.28530569e+02 6.12153354e+07
 5.90490000e-01 1.01553793e-01 1.65000000e-01 5.94295731e+12 6.16928214e+02 1.43058404e+08
 5.31441000e-01 1.01812298e-01 1.70000000e-01 6.49719330e+12 5.00323789e+02 2.21685129e+08
 4.78296900e-01 1.02946812e-01 1.83000000e-01 7.99492092e+12 6.16111317e+02 4.25206865e+08
 4.30467210e-01 1.04122183e-01 1.67000000e-01 2.64999594e+12 6.02685595e+02 2.50928179e+07
 3.87420489e-01 1.05119847e-01 1.75000000e-01 3.82847264e+12 6.57751439e+02 1.75713890e+08
 3.48678440e-01 1.05901292e-01 1.80000000e-01 1.85300951e+12 6.01133433e+02 2.31684204e+07
 3.13810596e-01 1.07220262e-01 1.70000000e-01 6.96618805e+11 6.98050680e+02 4.04519335e+07
 2.82429536e-01 1.09323667e-01 1.93000000e-01 1.08835514e+12 7.33382821e+02 3.40786281e+07
 2.54186583e-01 1.11454559e-01 1.63000000e-01 1.15511112e+12 8.34591121e+02 7.29878297e+07
 2.28767925e-01 1.13815875e-01 1.88000000e-01 7.26333287e+11 8.75243274e+02 2.28471271e+07
 2.05891132e-01 1.15923863e-01 2.18000000e-01 7.66692313e+11 8.60757228e+02 2.16225921e+07
 1.85302019e-01 1.19347046e-01 1.83000000e-01 1.87085307e+11 9.95966241e+02 1.98723969e+07
 1.66771817e-01 1.21070207e-01 2.07000000e-01 2.82338778e+11 9.68363431e+02 1.91944568e+07
 1.50094635e-01 1.25493837e-01 2.08000000e-01 1.38726556e+11 1.10644588e+03 6.59586751e+06
 1.35085172e-01 1.29458921e-01 2.31000000e-01 3.97860049e+10 1.05110299e+03 5.24035465e+06
 1.21576655e-01 1.34508141e-01 2.12000000e-01 3.46680260e+10 1.13277065e+03 3.32814523e+06
 1.09418989e-01 1.41245573e-01 2.19000000e-01 5.81960094e+09 1.23967153e+03 1.09433311e+06
 9.84770902e-02 1.46491923e-01 2.32000000e-01 7.04570547e+10 1.24033240e+03 1.83528349e+06
 8.86293812e-02 1.54498025e-01 2.57000000e-01 3.00673953e+09 1.36715361e+03 1.09967732e+06
 7.97664431e-02 1.62692668e-01 2.82000000e-01 2.65320744e+09 1.63966711e+03 2.16637150e+06
 7.17897988e-02 1.72972983e-01 2.91000000e-01 3.68733900e+09 1.47133653e+03 7.14983302e+05
 6.46108189e-02 1.83808337e-01 2.92000000e-01 4.23440025e+08 1.57712220e+03 8.33891171e+05
 5.81497370e-02 1.99538838e-01 3.39000000e-01 5.10685650e+08 1.74912807e+03 4.67418559e+05
 5.23347633e-02 2.15755422e-01 3.50000000e-01 1.17890722e+08 1.88006664e+03 4.80380878e+05
 4.71012870e-02 2.36516978e-01 3.84000000e-01 4.00540838e+07 1.92335612e+03 1.73838450e+05
 4.23911583e-02 2.56701103e-01 4.26000000e-01 2.08323126e+07 1.85210380e+03 2.15759466e+05
 3.81520424e-02 2.89511521e-01 4.56000000e-01 8.83605356e+06 2.08832751e+03 1.11515294e+05
 3.43368382e-02 3.21460545e-01 5.22000000e-01 1.66833733e+06 2.16248741e+03 8.97260953e+04
 3.09031544e-02 3.60781965e-01 5.83000000e-01 1.13928337e+06 2.31226975e+03 6.65487170e+04
 2.78128389e-02 4.03945558e-01 6.13000000e-01 1.45501949e+06 2.39979479e+03 5.11801968e+04
 2.50315550e-02 4.58502831e-01 6.73000000e-01 7.97698709e+05 2.39292905e+03 2.97556383e+04
 2.25283995e-02 5.16646294e-01 7.46000000e-01 4.60013318e+05 2.70158725e+03 2.54228368e+04
 2.02755596e-02 5.83771013e-01 8.05000000e-01 1.62337068e+05 2.64694879e+03 1.70072710e+04
 1.82480036e-02 6.51459444e-01 8.79000000e-01 6.33850840e+04 2.78263151e+03 1.53566346e+04
 1.64232033e-02 7.26281057e-01 9.12000000e-01 3.72025631e+04 2.92155596e+03 1.05831041e+04
 1.47808829e-02 7.99153026e-01 9.72000000e-01 1.76264306e+04 2.92780834e+03 8.74371286e+03
 1.33027946e-02 8.63076806e-01 9.76000000e-01 1.40915288e+04 3.01508152e+03 7.29444208e+03
 1.19725152e-02 9.14523771e-01 9.91000000e-01 9.97119372e+03 3.19078667e+03 7.20296789e+03
 1.07752637e-02 9.54461605e-01 9.99000000e-01 7.59841775e+03 3.25813533e+03 6.48830263e+03
 9.69773730e-03 9.78205385e-01 9.99000000e-01 7.06573388e+03 3.36331136e+03 6.25451815e+03
 8.72796357e-03 9.92265163e-01 1.00000000e+00 5.02735399e+03 3.45343385e+03 6.03729278e+03
 7.85516721e-03 9.97583270e-01 1.00000000e+00 5.22123785e+03 3.45032482e+03 5.94058421e+03
 7.06965049e-03 9.99542434e-01 1.00000000e+00 4.65725974e+03 3.60451104e+03 5.70550502e+03
 6.36268544e-03 9.99934945e-01 1.00000000e+00 4.66516327e+03 3.62624320e+03 5.57690394e+03
 5.72641690e-03 9.99994668e-01 1.00000000e+00 4.50071120e+03 3.67133742e+03 5.29341434e+03
 5.15377521e-03 9.99999773e-01 1.00000000e+00 4.48367615e+03 3.78701594e+03 5.12438043e+03
 4.63839769e-03 9.99999995e-01 1.00000000e+00 4.46523098e+03 3.76546260e+03 5.13016426e+03
 4.17455792e-03 1.00000000e+00 1.00000000e+00 4.42957618e+03 3.84060466e+03 4.98989785e+03
 3.75710213e-03 1.00000000e+00 1.00000000e+00 4.41531709e+03 3.87741074e+03 4.94735642e+03
 3.38139191e-03 1.00000000e+00 1.00000000e+00 4.37799896e+03 3.91295640e+03 4.83384955e+03
 3.04325272e-03 1.00000000e+00 1.00000000e+00 4.42025665e+03 3.98818472e+03 4.84293282e+03
 2.73892745e-03 1.00000000e+00 1.00000000e+00 4.38112100e+03 3.99372824e+03 4.77250848e+03
 2.46503470e-03 1.00000000e+00 1.00000000e+00 4.41339881e+03 4.08076874e+03 4.75122159e+03
 2.21853123e-03 1.00000000e+00 1.00000000e+00 4.38186759e+03 4.07479543e+03 4.68741585e+03
 1.99667811e-03 1.00000000e+00 1.00000000e+00 4.37634154e+03 4.09474055e+03 4.63959711e+03
 1.79701030e-03 1.00000000e+00 1.00000000e+00 4.37935230e+03 4.13057489e+03 4.62150904e+03
 1.61730927e-03 1.00000000e+00 1.00000000e+00 4.37562272e+03 4.13865030e+03 4.60764004e+03
 1.45557834e-03 1.00000000e+00 1.00000000e+00 4.38598292e+03 4.18979822e+03 4.58778375e+03
 1.31002051e-03 1.00000000e+00 1.00000000e+00 4.37239524e+03 4.18539126e+03 4.55652890e+03
 1.17901846e-03 1.00000000e+00 1.00000000e+00 4.36344897e+03 4.19357384e+03 4.52548697e+03
 1.06111661e-03 1.00000000e+00 1.00000000e+00 4.36249159e+03 4.21821769e+03 4.51190613e+03
 9.55004951e-04 1.00000000e+00 1.00000000e+00 4.36600757e+03 4.23472732e+03 4.49246240e+03


==> data/power_prob1_a2_phi5_alpha0.05_omega0.0001_nu1_mu2_unreg.dat <==
 1.00000000e+00 1.03113067e-01 1.08386248e-01 1.03527038e-01 1.00110035e-01 5.10307030e+03 1.18587239e+07
 9.00000000e-01 1.03463260e-01 1.09348402e-01 1.03924435e-01 1.00122267e-01 5.10307030e+03 1.18587239e+07
 8.10000000e-01 1.03853376e-01 1.10424641e-01 1.04367285e-01 1.00135859e-01 5.10307030e+03 1.18587239e+07
 7.29000000e-01 1.04288088e-01 1.11629345e-01 1.04860941e-01 1.00150962e-01 5.10307030e+03 1.18587239e+07
 6.56100000e-01 1.04772647e-01 1.12978900e-01 1.05411429e-01 1.00167746e-01 5.10307030e+03 1.18587239e+07
 5.90490000e-01 1.05312955e-01 1.14492018e-01 1.06025530e-01 1.00186397e-01 5.10307030e+03 1.18587239e+07
 5.31441000e-01 1.05915658e-01 1.16190116e-01 1.06710892e-01 1.00207124e-01 5.10307030e+03 1.18587239e+07
 4.78296900e-01 1.06588247e-01 1.18097766e-01 1.07476149e-01 1.00230157e-01 5.10307030e+03 1.18587239e+07
 4.30467210e-01 1.07339179e-01 1.20243237e-01 1.08331064e-01 1.00255754e-01 5.10307030e+03 1.18587239e+07
 3.87420489e-01 1.08178011e-01 1.22659132e-01 1.09286696e-01 1.00284200e-01 5.10307030e+03 1.18587239e+07
 3.48678440e-01 1.09115570e-01 1.25383163e-01 1.10355597e-01 1.00315815e-01 5.10307030e+03 1.18587239e+07
 3.13810596e-01 1.10164135e-01 1.28459068e-01 1.11552032e-01 1.00350950e-01 5.10307030e+03 1.18587239e+07
 2.82429536e-01 1.11337662e-01 1.31937725e-01 1.12892259e-01 1.00390000e-01 5.10307030e+03 1.18587239e+07
 2.54186583e-01 1.12652045e-01 1.35878481e-01 1.14394836e-01 1.00433402e-01 5.10307030e+03 1.18587239e+07
 2.28767925e-01 1.14125424e-01 1.40350759e-01 1.16081002e-01 1.00481642e-01 5.10307030e+03 1.18587239e+07
 2.05891132e-01 1.15778553e-01 1.45435984e-01 1.17975126e-01 1.00535262e-01 5.10307030e+03 1.18587239e+07
 1.85302019e-01 1.17635227e-01 1.51229894e-01 1.20105232e-01 1.00594864e-01 5.10307030e+03 1.18587239e+07
 1.66771817e-01 1.19722804e-01 1.57845298e-01 1.22503641e-01 1.00661119e-01 5.10307030e+03 1.18587239e+07
 1.50094635e-01 1.22072819e-01 1.65415354e-01 1.25207727e-01 1.00734773e-01 5.10307030e+03 1.18587239e+07
 1.35085172e-01 1.24721723e-01 1.74097413e-01 1.28260832e-01 1.00816657e-01 5.10307030e+03 1.18587239e+07
 1.21576655e-01 1.27711765e-01 1.84077471e-01 1.31713364e-01 1.00907696e-01 5.10307030e+03 1.18587239e+07
 1.09418989e-01 1.31092056e-01 1.95575206e-01 1.35624111e-01 1.01008921e-01 5.10307030e+03 1.18587239e+07
 9.84770902e-02 1.34919848e-01 2.08849479e-01 1.40061831e-01 1.01121480e-01 5.10307030e+03 1.18587239e+07
 8.86293812e-02 1.39262067e-01 2.24204002e-01 1.45107157e-01 1.01246652e-01 5.10307030e+03 1.18587239e+07
 7.97664431e-02 1.44197164e-01 2.41992576e-01 1.50854881e-01 1.01385865e-01 5.10307030e+03 1.18587239e+07
 7.17897988e-02 1.49817328e-01 2.62622828e-01 1.57416686e-01 1.01540709e-01 5.10307030e+03 1.18587239e+07
 6.46108189e-02 1.56231139e-01 2.86556652e-01 1.64924385e-01 1.01712961e-01 5.10307030e+03 1.18587239e+07
 5.81497370e-02 1.63566713e-01 3.14304459e-01 1.73533736e-01 1.01904600e-01 5.10307030e+03 1.18587239e+07
 5.23347633e-02 1.71975415e-01 3.46408907e-01 1.83428853e-01 1.02117841e-01 5.10307030e+03 1.18587239e+07
 4.71012870e-02 1.81636170e-01 3.83411908e-01 1.94827208e-01 1.02355156e-01 5.10307030e+03 1.18587239e+07
 4.23911583e-02 1.92760367e-01 4.25796835e-01 2.07985115e-01 1.02619310e-01 5.10307030e+03 1.18587239e+07
 3.81520424e-02 2.05597274e-01 4.73896689e-01 2.23203397e-01 1.02913395e-01 5.10307030e+03 1.18587239e+07
 3.43368382e-02 2.20439704e-01 5.27760388e-01 2.40832676e-01 1.03240873e-01 5.10307030e+03 1.18587239e+07
 3.09031544e-02 2.37629430e-01 5.86976320e-01 2.61277246e-01 1.03605624e-01 5.10307030e+03 1.18587239e+07
 2.78128389e-02 2.57561398e-01 6.50469260e-01 2.84995779e-01 1.04012000e-01 5.10307030e+03 1.18587239e+07
 2.50315550e-02 2.80685143e-01 7.16317498e-01 3.12496064e-01 1.04464882e-01 5.10307030e+03 1.18587239e+07
 2.25283995e-02 3.07500801e-01 7.81680003e-01 3.44319535e-01 1.04969758e-01 5.10307030e+03 1.18587239e+07
 2.02755596e-02 3.38545760e-01 8.42961790e-01 3.81009507e-01 1.05532800e-01 5.10307030e+03 1.18587239e+07
 1.82480036e-02 3.74366200e-01 8.96337659e-01 4.23055152e-01 1.06160961e-01 5.10307030e+03 1.18587239e+07
 1.64232033e-02 4.15465857e-01 9.38640021e-01 4.70802001e-01 1.06862080e-01 5.10307030e+03 1.18587239e+07
 1.47808829e-02 4.62222896e-01 9.68369080e-01 5.24320910e-01 1.07645012e-01 5.10307030e+03 1.18587239e+07
 1.33027946e-02 5.14766373e-01 9.86311963e-01 5.83233999e-01 1.08519775e-01 5.10307030e+03 1.18587239e+07
 1.19725152e-02 5.72809092e-01 9.95251589e-01 6.46512223e-01 1.09497718e-01 5.10307030e+03 1.18587239e+07
 1.07752637e-02 6.35447888e-01 9.98753573e-01 7.12289177e-01 1.10591726e-01 5.10307030e+03 1.18587239e+07
 9.69773730e-03 7.00969758e-01 9.99769651e-01 7.77778168e-01 1.11816454e-01 5.10307030e+03 1.18587239e+07
 8.72796357e-03 7.66743142e-01 9.99972606e-01 8.39419161e-01 1.13188605e-01 5.10307030e+03 1.18587239e+07
 7.85516721e-03 8.29315758e-01 9.99998126e-01 8.93378700e-01 1.14727260e-01 5.10307030e+03 1.18587239e+07
 7.06965049e-03 8.84848308e-01 9.99999936e-01 9.36419441e-01 1.16454265e-01 5.10307030e+03 1.18587239e+07
 6.36268544e-03 9.29928504e-01 9.99999999e-01 9.66915395e-01 1.18394695e-01 5.10307030e+03 1.18587239e+07
 5.72641690e-03 9.62590392e-01 1.00000000e+00 9.85511968e-01 1.20577408e-01 5.10307030e+03 1.18587239e+07
 5.15377521e-03 9.83077686e-01 1.00000000e+00 9.94898205e-01 1.23035699e-01 5.10307030e+03 1.18587239e+07
 4.63839769e-03 9.93791759e-01 1.00000000e+00 9.98635293e-01 1.25808096e-01 5.10307030e+03 1.18587239e+07
 4.17455792e-03 9.98251318e-01 1.00000000e+00 9.99741734e-01 1.28939305e-01 5.10307030e+03 1.18587239e+07
 3.75710213e-03 9.99646862e-01 1.00000000e+00 9.99968357e-01 1.32481345e-01 5.10307030e+03 1.18587239e+07
 3.38139191e-03 9.99953057e-01 1.00000000e+00 9.99997752e-01 1.36494926e-01 5.10307030e+03 1.18587239e+07
 3.04325272e-03 9.99996307e-01 1.00000000e+00 9.99999919e-01 1.41051091e-01 5.10307030e+03 1.18587239e+07
 2.73892745e-03 9.99999849e-01 1.00000000e+00 9.99999999e-01 1.46233193e-01 5.10307030e+03 1.18587239e+07
 2.46503470e-03 9.99999997e-01 1.00000000e+00 1.00000000e+00 1.52139275e-01 5.10307030e+03 1.18587239e+07
 2.21853123e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.58884893e-01 5.10307030e+03 1.18587239e+07
 1.99667811e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.66606475e-01 5.10307030e+03 1.18587239e+07
 1.79701030e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.75465250e-01 5.10307030e+03 1.18587239e+07
 1.61730927e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.85651794e-01 5.10307030e+03 1.18587239e+07
 1.45557834e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.97391141e-01 5.10307030e+03 1.18587239e+07
 1.31002051e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.10948333e-01 5.10307030e+03 1.18587239e+07
 1.17901846e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.26634072e-01 5.10307030e+03 1.18587239e+07
 1.06111661e-03 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.44809818e-01 5.10307030e+03 1.18587239e+07
 9.55004951e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.65891185e-01 5.10307030e+03 1.18587239e+07
 8.59504456e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.90347683e-01 5.10307030e+03 1.18587239e+07
 7.73554010e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.18695751e-01 5.10307030e+03 1.18587239e+07
 6.96198609e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.51480483e-01 5.10307030e+03 1.18587239e+07
 6.26578748e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.89239568e-01 5.10307030e+03 1.18587239e+07
 5.63920873e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 4.32441116e-01 5.10307030e+03 1.18587239e+07
 5.07528786e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 4.81386135e-01 5.10307030e+03 1.18587239e+07
 4.56775907e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.36068374e-01 5.10307030e+03 1.18587239e+07
 4.11098317e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.95992431e-01 5.10307030e+03 1.18587239e+07
 3.69988485e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.59969778e-01 5.10307030e+03 1.18587239e+07
 3.32989637e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 7.25945229e-01 5.10307030e+03 1.18587239e+07
 2.99690673e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 7.90950237e-01 5.10307030e+03 1.18587239e+07
 2.69721606e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 8.51314232e-01 5.10307030e+03 1.18587239e+07
 2.42749445e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.03245538e-01 5.10307030e+03 1.18587239e+07
 2.18474501e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.43759248e-01 5.10307030e+03 1.18587239e+07
 1.96627050e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.71667160e-01 5.10307030e+03 1.18587239e+07
 1.76964345e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.88090612e-01 5.10307030e+03 1.18587239e+07
 1.59267911e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.96017502e-01 5.10307030e+03 1.18587239e+07
 1.43341120e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99001855e-01 5.10307030e+03 1.18587239e+07
 1.29007008e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99825953e-01 5.10307030e+03 1.18587239e+07
 1.16106307e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99980758e-01 5.10307030e+03 1.18587239e+07
 1.04495676e-04 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99998798e-01 5.10307030e+03 1.18587239e+07
 9.40461087e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99999963e-01 5.10307030e+03 1.18587239e+07
 8.46414978e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 7.61773480e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 6.85596132e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 6.17036519e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 5.55332867e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 4.99799581e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 4.49819622e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 4.04837660e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 3.64353894e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 3.27918505e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 2.95126654e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 2.65613989e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 2.39052590e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 2.15147331e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 1.93632598e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 1.74269338e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 1.56842404e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 1.41158164e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 1.27042347e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 1.14338113e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07
 1.02904301e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.10307030e+03 1.18587239e+07


==> data/power_prob2_a2_phi1_alpha0.05_omega1e-10_nu1_mu1_M1000.dat <==
 1.00000000e-01 9.75904897e-02 2.41000000e-01 4.11268778e+14 1.70835478e+06 1.94263147e+12
 9.00000000e-02 9.74179090e-02 2.43000000e-01 3.93222367e+14 1.52357254e+06 1.17774051e+12
 8.10000000e-02 9.76418091e-02 2.50000000e-01 3.61857823e+14 2.00643571e+06 2.28666919e+12
 7.29000000e-02 9.76964882e-02 2.50000000e-01 3.64071895e+14 2.07296637e+06 2.02517914e+14
 6.56100000e-02 9.78352123e-02 2.36000000e-01 3.50541017e+14 2.47489409e+06 7.41903769e+14
 5.90490000e-02 9.74299280e-02 2.22000000e-01 3.09219488e+14 2.17324556e+06 2.06055659e+12
 5.31441000e-02 9.73614178e-02 2.22000000e-01 2.85110756e+14 2.14210621e+06 3.53700220e+12
 4.78296900e-02 9.76578905e-02 2.26000000e-01 3.18234583e+14 2.46501591e+06 4.21799268e+14
 4.30467210e-02 9.75715768e-02 2.56000000e-01 2.66740820e+14 2.54820564e+06 3.74493364e+12
 3.87420489e-02 9.74477717e-02 2.17000000e-01 2.82403268e+14 2.93363621e+06 6.81929243e+14
 3.48678440e-02 9.75877388e-02 2.34000000e-01 2.63836768e+14 2.57844049e+06 5.27665239e+14
 3.13810596e-02 9.75095685e-02 2.14000000e-01 2.28825395e+14 2.70326587e+06 1.94708914e+12
 2.82429536e-02 9.76295604e-02 2.30000000e-01 2.29562819e+14 2.80818605e+06 3.33806702e+12
 2.54186583e-02 9.75389718e-02 2.22000000e-01 2.41428792e+14 3.04871585e+06 7.32483074e+14
 2.28767925e-02 9.73838464e-02 2.22000000e-01 2.20775335e+14 2.48397092e+06 4.39824856e+14
 2.05891132e-02 9.71060208e-02 2.18000000e-01 1.89778851e+14 2.64514810e+06 7.48519205e+12
 1.85302019e-02 9.73666820e-02 2.39000000e-01 1.86257255e+14 2.99734548e+06 3.55458266e+14
 1.66771817e-02 9.73962268e-02 2.14000000e-01 2.01518472e+14 3.30474519e+06 5.01538722e+14
 1.50094635e-02 9.72599430e-02 2.22000000e-01 1.71448206e+14 2.83601558e+06 2.65648186e+14
 1.35085172e-02 9.77098192e-02 2.09000000e-01 1.73514504e+14 3.71990888e+06 3.63587380e+14
 1.21576655e-02 9.71022488e-02 2.22000000e-01 1.76910877e+14 3.18948180e+06 5.04261682e+14
 1.09418989e-02 9.78020142e-02 2.35000000e-01 1.58077747e+14 3.25090542e+06 3.96035703e+14
 9.84770902e-03 9.78662920e-02 2.02000000e-01 1.35841583e+14 3.63318571e+06 1.42102744e+14
 8.86293812e-03 9.83728614e-02 2.05000000e-01 1.51910988e+14 4.22748528e+06 4.64268598e+14
 7.97664431e-03 9.79706431e-02 1.94000000e-01 1.45801294e+14 3.99391745e+06 3.61572747e+14
 7.17897988e-03 9.83682100e-02 2.13000000e-01 1.23419720e+14 3.97895361e+06 2.11356735e+14
 6.46108189e-03 9.87053130e-02 2.24000000e-01 1.29161351e+14 4.10313261e+06 3.67208935e+14
 5.81497370e-03 9.83618371e-02 2.29000000e-01 1.09104061e+14 3.70517248e+06 2.22881301e+14
 5.23347633e-03 9.97609057e-02 2.13000000e-01 9.36210577e+13 4.91790026e+06 1.73901147e+12
 4.71012870e-03 1.00130504e-01 2.40000000e-01 1.07076650e+14 5.50353330e+06 2.64332424e+14
 4.23911583e-03 1.00027162e-01 2.02000000e-01 9.49546920e+13 4.97568473e+06 2.49965431e+14
 3.81520424e-03 1.00733453e-01 2.18000000e-01 9.23691211e+13 5.41243548e+06 2.26308880e+14
 3.43368382e-03 1.01538126e-01 2.09000000e-01 8.27621706e+13 5.93116729e+06 2.11569012e+14
 3.09031544e-03 1.02346580e-01 2.03000000e-01 9.33120202e+13 6.66247687e+06 2.92633303e+14
 2.78128389e-03 1.02975347e-01 2.27000000e-01 9.62136028e+13 7.55028483e+06 2.76269053e+14
 2.50315550e-03 1.03975860e-01 2.25000000e-01 8.61941614e+13 6.66146138e+06 2.85859937e+14
 2.25283995e-03 1.05205965e-01 2.36000000e-01 7.58767132e+13 7.36861534e+06 2.16261517e+14
 2.02755596e-03 1.06186915e-01 2.24000000e-01 9.51647552e+13 7.56481814e+06 3.09593127e+14
 1.82480036e-03 1.07179014e-01 2.11000000e-01 7.76725464e+13 8.38449760e+06 2.50979587e+14
 1.64232033e-03 1.08895917e-01 2.32000000e-01 8.07659574e+13 1.05843066e+07 2.44027195e+14
 1.47808829e-03 1.11472501e-01 2.33000000e-01 7.18242192e+13 1.21221738e+07 2.38696252e+14
 1.33027946e-03 1.14235239e-01 2.51000000e-01 6.26409660e+13 1.19710673e+07 2.03861709e+14
 1.19725152e-03 1.14474807e-01 2.36000000e-01 6.75790742e+13 1.19967896e+07 2.18120377e+14
 1.07752637e-03 1.17465773e-01 2.63000000e-01 6.58510047e+13 1.65902697e+07 2.18120377e+14
 9.69773730e-04 1.18800448e-01 2.55000000e-01 6.79951537e+13 2.07853933e+07 2.34115652e+14
 8.72796357e-04 1.21563674e-01 2.46000000e-01 6.40651414e+13 1.61137253e+07 2.09262252e+14
 7.85516721e-04 1.25588253e-01 2.62000000e-01 6.24853249e+13 1.58098789e+07 2.05893243e+14
 7.06965049e-04 1.26594367e-01 2.75000000e-01 6.08840928e+13 1.81647857e+07 2.02366853e+14
 6.36268544e-04 1.30492079e-01 2.95000000e-01 6.17723564e+13 2.22043484e+07 2.05553667e+14
 5.72641690e-04 1.35588740e-01 2.82000000e-01 5.74345565e+13 1.88969995e+07 1.88315643e+14
 5.15377521e-04 1.41228303e-01 3.00000000e-01 6.05629325e+13 2.26734506e+07 1.95817286e+14
 4.63839769e-04 1.41023539e-01 2.94000000e-01 6.40232417e+13 2.79237087e+07 1.99109055e+14
 4.17455792e-04 1.48664414e-01 3.06000000e-01 6.30171657e+13 3.13321078e+07 1.96583693e+14
 3.75710213e-04 1.57529725e-01 3.37000000e-01 5.60614290e+13 3.21066181e+07 1.75529481e+14
 3.38139191e-04 1.63011223e-01 3.59000000e-01 5.79163831e+13 3.81333789e+07 1.82521780e+14
 3.04325272e-04 1.71843046e-01 3.37000000e-01 5.51362580e+13 4.41196949e+07 1.68424639e+14
 2.73892745e-04 1.81028800e-01 3.52000000e-01 5.30201219e+13 4.38551149e+07 1.70639956e+14
 2.46503470e-04 1.88486451e-01 3.68000000e-01 5.51800886e+13 5.25261971e+07 1.65340062e+14
 2.21853123e-04 2.07134714e-01 3.67000000e-01 5.23635137e+13 4.70770259e+07 1.54508394e+14
 1.99667811e-04 2.26470635e-01 4.04000000e-01 5.24440571e+13 4.85061430e+07 1.52570262e+14
 1.79701030e-04 2.68846640e-01 4.56000000e-01 3.94250845e+13 3.66613108e+07 1.31980048e+14
 1.61730927e-04 3.07452599e-01 4.88000000e-01 3.80209750e+13 3.04434279e+07 1.31385933e+14
 1.45557834e-04 3.42916000e-01 5.20000000e-01 3.82572237e+13 2.89184680e+07 1.28632198e+14
 1.31002051e-04 4.13143456e-01 5.67000000e-01 3.09361830e+13 2.80518668e+07 1.14012616e+14
 1.17901846e-04 4.69965909e-01 6.07000000e-01 2.94064667e+13 2.63208743e+07 1.15721440e+14
 1.06111661e-04 5.15079661e-01 6.15000000e-01 2.66852209e+13 2.58931138e+07 1.00344353e+14
 9.55004951e-05 6.05026721e-01 6.97000000e-01 2.18299672e+13 2.56164538e+07 7.47153772e+13
 8.59504456e-05 6.63705890e-01 7.32000000e-01 1.65925736e+13 2.56203427e+07 3.17125417e+13
 7.73554010e-05 6.68480627e-01 7.15000000e-01 1.55503491e+13 2.56916120e+07 3.32851494e+13
 6.96198609e-05 7.26140392e-01 7.73000000e-01 1.27603946e+13 2.55664704e+07 1.65688920e+12
 6.26578748e-05 7.45871217e-01 7.92000000e-01 1.14001306e+13 2.61767352e+07 1.35298493e+12
 5.63920873e-05 7.93995333e-01 8.41000000e-01 8.59399007e+12 2.59184124e+07 5.75960313e+11
 5.07528786e-05 8.29375387e-01 8.74000000e-01 6.37901116e+12 2.60922381e+07 3.54382946e+11
 4.56775907e-05 8.43922754e-01 8.80000000e-01 4.48308600e+12 2.63008710e+07 1.93827490e+11
 4.11098317e-05 8.65839749e-01 9.05000000e-01 4.12993101e+12 2.67411511e+07 1.21476882e+08
 3.69988485e-05 8.97319567e-01 9.30000000e-01 2.38477597e+12 2.67934310e+07 3.85443142e+07
 3.32989637e-05 9.24838970e-01 9.59000000e-01 2.18556085e+12 2.73711473e+07 3.64328450e+07
 2.99690673e-05 9.55255654e-01 9.81000000e-01 1.00006392e+12 2.71888016e+07 3.47018892e+07
 2.69721606e-05 9.65381879e-01 9.87000000e-01 4.19973200e+11 2.75588958e+07 3.43542427e+07
 2.42749445e-05 9.78343539e-01 9.88000000e-01 3.24781671e+11 2.77792561e+07 3.32099263e+07
 2.18474501e-05 9.78952884e-01 9.92000000e-01 4.54015819e+11 2.80561255e+07 3.30159059e+07
 1.96627050e-05 9.94455626e-01 9.99000000e-01 1.89727074e+11 2.82124362e+07 3.23408157e+07
 1.76964345e-05 9.94541042e-01 9.97000000e-01 7.30607410e+10 2.82675924e+07 3.21204898e+07
 1.59267911e-05 9.97690477e-01 9.99000000e-01 6.65424471e+09 2.85449954e+07 3.21881643e+07
 1.43341120e-05 1.00000000e+00 1.00000000e+00 3.02453894e+07 2.87407957e+07 3.18131608e+07
 1.29007008e-05 1.00000000e+00 1.00000000e+00 3.03031630e+07 2.88532840e+07 3.16891331e+07
 1.16106307e-05 1.00000000e+00 1.00000000e+00 3.02235963e+07 2.89379391e+07 3.15039975e+07
 1.04495676e-05 1.00000000e+00 1.00000000e+00 3.02006936e+07 2.90228425e+07 3.13505443e+07
 9.40461087e-06 1.00000000e+00 1.00000000e+00 3.02195597e+07 2.91933974e+07 3.12588314e+07
 8.46414978e-06 1.00000000e+00 1.00000000e+00 3.01693706e+07 2.92504715e+07 3.10715004e+07
 7.61773480e-06 1.00000000e+00 1.00000000e+00 3.01582435e+07 2.93076571e+07 3.09852994e+07
 6.85596132e-06 1.00000000e+00 1.00000000e+00 3.01588944e+07 2.93936453e+07 3.09201539e+07
 6.17036519e-06 1.00000000e+00 1.00000000e+00 3.01700320e+07 2.95086888e+07 3.08644992e+07
 5.55332867e-06 1.00000000e+00 1.00000000e+00 3.02033905e+07 2.95952668e+07 3.08042758e+07
 4.99799581e-06 1.00000000e+00 1.00000000e+00 3.01563056e+07 2.96531265e+07 3.06841813e+07
 4.49819622e-06 1.00000000e+00 1.00000000e+00 3.01772676e+07 2.97110994e+07 3.06542309e+07
 4.04837660e-06 1.00000000e+00 1.00000000e+00 3.01775872e+07 2.97401283e+07 3.05944178e+07
 3.64353894e-06 1.00000000e+00 1.00000000e+00 3.01586848e+07 2.97691856e+07 3.05347214e+07
 3.27918505e-06 1.00000000e+00 1.00000000e+00 3.01668484e+07 2.97982712e+07 3.05049169e+07
 2.95126654e-06 1.00000000e+00 1.00000000e+00 3.01626912e+07 2.98273853e+07 3.04751415e+07
 2.65613989e-06 1.00000000e+00 1.00000000e+00 3.01708539e+07 2.98565279e+07 3.04751415e+07
 2.39052590e-06 1.00000000e+00 1.00000000e+00 3.01490567e+07 2.98856989e+07 3.04110686e+07
 2.15147331e-06 1.00000000e+00 1.00000000e+00 3.01367744e+07 2.99148984e+07 3.03859895e+07


==> data/power_prob2_a2_phi1_alpha0.05_omega1e-10_nu1_mu1_unreg.dat <==
 1.00000000e+00 1.00001460e-01 1.00067306e-01 1.00026110e-01 1.00001635e-01 3.01495238e+07 1.23764079e+09
 9.00000000e-01 1.00001623e-01 1.00074787e-01 1.00029012e-01 1.00001817e-01 3.01495238e+07 1.23764079e+09
 8.10000000e-01 1.00001803e-01 1.00083099e-01 1.00032235e-01 1.00002018e-01 3.01495238e+07 1.23764079e+09
 7.29000000e-01 1.00002003e-01 1.00092335e-01 1.00035818e-01 1.00002243e-01 3.01495238e+07 1.23764079e+09
 6.56100000e-01 1.00002226e-01 1.00102598e-01 1.00039798e-01 1.00002492e-01 3.01495238e+07 1.23764079e+09
 5.90490000e-01 1.00002473e-01 1.00114003e-01 1.00044221e-01 1.00002769e-01 3.01495238e+07 1.23764079e+09
 5.31441000e-01 1.00002748e-01 1.00126676e-01 1.00049135e-01 1.00003076e-01 3.01495238e+07 1.23764079e+09
 4.78296900e-01 1.00003053e-01 1.00140758e-01 1.00054595e-01 1.00003418e-01 3.01495238e+07 1.23764079e+09
 4.30467210e-01 1.00003393e-01 1.00156407e-01 1.00060663e-01 1.00003798e-01 3.01495238e+07 1.23764079e+09
 3.87420489e-01 1.00003769e-01 1.00173796e-01 1.00067405e-01 1.00004220e-01 3.01495238e+07 1.23764079e+09
 3.48678440e-01 1.00004188e-01 1.00193120e-01 1.00074896e-01 1.00004689e-01 3.01495238e+07 1.23764079e+09
 3.13810596e-01 1.00004654e-01 1.00214595e-01 1.00083221e-01 1.00005210e-01 3.01495238e+07 1.23764079e+09
 2.82429536e-01 1.00005171e-01 1.00238460e-01 1.00092471e-01 1.00005789e-01 3.01495238e+07 1.23764079e+09
 2.54186583e-01 1.00005745e-01 1.00264981e-01 1.00102749e-01 1.00006432e-01 3.01495238e+07 1.23764079e+09
 2.28767925e-01 1.00006384e-01 1.00294455e-01 1.00114170e-01 1.00007147e-01 3.01495238e+07 1.23764079e+09
 2.05891132e-01 1.00007093e-01 1.00327211e-01 1.00126862e-01 1.00007941e-01 3.01495238e+07 1.23764079e+09
 1.85302019e-01 1.00007881e-01 1.00363616e-01 1.00140965e-01 1.00008823e-01 3.01495238e+07 1.23764079e+09
 1.66771817e-01 1.00008757e-01 1.00404077e-01 1.00156637e-01 1.00009804e-01 3.01495238e+07 1.23764079e+09
 1.50094635e-01 1.00009730e-01 1.00449048e-01 1.00174052e-01 1.00010893e-01 3.01495238e+07 1.23764079e+09
 1.35085172e-01 1.00010811e-01 1.00499033e-01 1.00193404e-01 1.00012104e-01 3.01495238e+07 1.23764079e+09
 1.21576655e-01 1.00012012e-01 1.00554593e-01 1.00214911e-01 1.00013448e-01 3.01495238e+07 1.23764079e+09
 1.09418989e-01 1.00013347e-01 1.00616352e-01 1.00238810e-01 1.00014943e-01 3.01495238e+07 1.23764079e+09
 9.84770902e-02 1.00014830e-01 1.00685007e-01 1.00265371e-01 1.00016603e-01 3.01495238e+07 1.23764079e+09
 8.86293812e-02 1.00016478e-01 1.00761329e-01 1.00294888e-01 1.00018448e-01 3.01495238e+07 1.23764079e+09
 7.97664431e-02 1.00018309e-01 1.00846182e-01 1.00327692e-01 1.00020498e-01 3.01495238e+07 1.23764079e+09
 7.17897988e-02 1.00020344e-01 1.00940523e-01 1.00364151e-01 1.00022776e-01 3.01495238e+07 1.23764079e+09
 6.46108189e-02 1.00022604e-01 1.01045423e-01 1.00404672e-01 1.00025307e-01 3.01495238e+07 1.23764079e+09
 5.81497370e-02 1.00025116e-01 1.01162071e-01 1.00449709e-01 1.00028119e-01 3.01495238e+07 1.23764079e+09
 5.23347633e-02 1.00027907e-01 1.01291795e-01 1.00499768e-01 1.00031244e-01 3.01495238e+07 1.23764079e+09
 4.71012870e-02 1.00031008e-01 1.01436074e-01 1.00555410e-01 1.00034716e-01 3.01495238e+07 1.23764079e+09
 4.23911583e-02 1.00034454e-01 1.01596561e-01 1.00617260e-01 1.00038573e-01 3.01495238e+07 1.23764079e+09
 3.81520424e-02 1.00038283e-01 1.01775096e-01 1.00686016e-01 1.00042860e-01 3.01495238e+07 1.23764079e+09
 3.43368382e-02 1.00042537e-01 1.01973736e-01 1.00762452e-01 1.00047623e-01 3.01495238e+07 1.23764079e+09
 3.09031544e-02 1.00047264e-01 1.02194778e-01 1.00847429e-01 1.00052916e-01 3.01495238e+07 1.23764079e+09
 2.78128389e-02 1.00052517e-01 1.02440788e-01 1.00941910e-01 1.00058796e-01 3.01495238e+07 1.23764079e+09
 2.50315550e-02 1.00058353e-01 1.02714638e-01 1.01046965e-01 1.00065331e-01 3.01495238e+07 1.23764079e+09
 2.25283995e-02 1.00064838e-01 1.03019539e-01 1.01163786e-01 1.00072592e-01 3.01495238e+07 1.23764079e+09
 2.02755596e-02 1.00072044e-01 1.03359089e-01 1.01293702e-01 1.00080660e-01 3.01495238e+07 1.23764079e+09
 1.82480036e-02 1.00080052e-01 1.03737318e-01 1.01438196e-01 1.00089625e-01 3.01495238e+07 1.23764079e+09
 1.64232033e-02 1.00088949e-01 1.04158749e-01 1.01598921e-01 1.00099587e-01 3.01495238e+07 1.23764079e+09
 1.47808829e-02 1.00098836e-01 1.04628460e-01 1.01777722e-01 1.00110657e-01 3.01495238e+07 1.23764079e+09
 1.33027946e-02 1.00109822e-01 1.05152159e-01 1.01976658e-01 1.00122957e-01 3.01495238e+07 1.23764079e+09
 1.19725152e-02 1.00122030e-01 1.05736268e-01 1.02198029e-01 1.00136626e-01 3.01495238e+07 1.23764079e+09
 1.07752637e-02 1.00135596e-01 1.06388025e-01 1.02444407e-01 1.00151815e-01 3.01495238e+07 1.23764079e+09
 9.69773730e-03 1.00150670e-01 1.07115596e-01 1.02718667e-01 1.00168694e-01 3.01495238e+07 1.23764079e+09
 8.72796357e-03 1.00167421e-01 1.07928209e-01 1.03024026e-01 1.00187450e-01 3.01495238e+07 1.23764079e+09
 7.85516721e-03 1.00186036e-01 1.08836309e-01 1.03364085e-01 1.00208294e-01 3.01495238e+07 1.23764079e+09
 7.06965049e-03 1.00206723e-01 1.09851737e-01 1.03742885e-01 1.00231457e-01 3.01495238e+07 1.23764079e+09
 6.36268544e-03 1.00229711e-01 1.10987945e-01 1.04164953e-01 1.00257199e-01 3.01495238e+07 1.23764079e+09
 5.72641690e-03 1.00255258e-01 1.12260242e-01 1.04635376e-01 1.00285806e-01 3.01495238e+07 1.23764079e+09
 5.15377521e-03 1.00283650e-01 1.13686092e-01 1.05159870e-01 1.00317599e-01 3.01495238e+07 1.23764079e+09
 4.63839769e-03 1.00315202e-01 1.15285457e-01 1.05744870e-01 1.00352934e-01 3.01495238e+07 1.23764079e+09
 4.17455792e-03 1.00350270e-01 1.17081214e-01 1.06397626e-01 1.00392205e-01 3.01495238e+07 1.23764079e+09
 3.75710213e-03 1.00389244e-01 1.19099641e-01 1.07126317e-01 1.00435852e-01 3.01495238e+07 1.23764079e+09
 3.38139191e-03 1.00432561e-01 1.21371009e-01 1.07940186e-01 1.00484365e-01 3.01495238e+07 1.23764079e+09
 3.04325272e-03 1.00480708e-01 1.23930276e-01 1.08849697e-01 1.00538289e-01 3.01495238e+07 1.23764079e+09
 2.73892745e-03 1.00534224e-01 1.26817932e-01 1.09866713e-01 1.00598229e-01 3.01495238e+07 1.23764079e+09
 2.46503470e-03 1.00593710e-01 1.30081001e-01 1.11004708e-01 1.00664860e-01 3.01495238e+07 1.23764079e+09
 2.21853123e-03 1.00659836e-01 1.33774261e-01 1.12279021e-01 1.00738932e-01 3.01495238e+07 1.23764079e+09
 1.99667811e-03 1.00733347e-01 1.37961692e-01 1.13707146e-01 1.00821281e-01 3.01495238e+07 1.23764079e+09
 1.79701030e-03 1.00815071e-01 1.42718235e-01 1.15309084e-01 1.00912837e-01 3.01495238e+07 1.23764079e+09
 1.61730927e-03 1.00905933e-01 1.48131897e-01 1.17107756e-01 1.01014637e-01 3.01495238e+07 1.23764079e+09
 1.45557834e-03 1.01006960e-01 1.54306262e-01 1.19129491e-01 1.01127836e-01 3.01495238e+07 1.23764079e+09
 1.31002051e-03 1.01119299e-01 1.61363501e-01 1.21404620e-01 1.01253721e-01 3.01495238e+07 1.23764079e+09
 1.17901846e-03 1.01244227e-01 1.69447907e-01 1.23968173e-01 1.01393728e-01 3.01495238e+07 1.23764079e+09
 1.06111661e-03 1.01383168e-01 1.78730035e-01 1.26860722e-01 1.01549455e-01 3.01495238e+07 1.23764079e+09
 9.55004951e-04 1.01537710e-01 1.89411445e-01 1.30129393e-01 1.01722690e-01 3.01495238e+07 1.23764079e+09
 8.59504456e-04 1.01709624e-01 2.01729982e-01 1.33829078e-01 1.01915426e-01 3.01495238e+07 1.23764079e+09
 7.73554010e-04 1.01900887e-01 2.15965413e-01 1.38023900e-01 1.02129888e-01 3.01495238e+07 1.23764079e+09
 6.96198609e-04 1.02113710e-01 2.32444982e-01 1.42788966e-01 1.02368565e-01 3.01495238e+07 1.23764079e+09
 6.26578748e-04 1.02350558e-01 2.51548104e-01 1.48212481e-01 1.02634236e-01 3.01495238e+07 1.23764079e+09
 5.63920873e-04 1.02614191e-01 2.73708790e-01 1.54398267e-01 1.02930014e-01 3.01495238e+07 1.23764079e+09
 5.07528786e-04 1.02907695e-01 2.99413548e-01 1.61468778e-01 1.03259381e-01 3.01495238e+07 1.23764079e+09
 4.56775907e-04 1.03234525e-01 3.29191217e-01 1.69568642e-01 1.03626242e-01 3.01495238e+07 1.23764079e+09
 4.11098317e-04 1.03598554e-01 3.63589534e-01 1.78868814e-01 1.04034974e-01 3.01495238e+07 1.23764079e+09
 3.69988485e-04 1.04004121e-01 4.03131309e-01 1.89571320e-01 1.04490489e-01 3.01495238e+07 1.23764079e+09
 3.32989637e-04 1.04456100e-01 4.48241386e-01 2.01914553e-01 1.04998310e-01 3.01495238e+07 1.23764079e+09
 2.99690673e-04 1.04959966e-01 4.99135369e-01 2.16178902e-01 1.05564649e-01 3.01495238e+07 1.23764079e+09
 2.69721606e-04 1.05521878e-01 5.55664670e-01 2.32692311e-01 1.06196500e-01 3.01495238e+07 1.23764079e+09
 2.42749445e-04 1.06148773e-01 6.17123678e-01 2.51834947e-01 1.06901757e-01 3.01495238e+07 1.23764079e+09
 2.18474501e-04 1.06848474e-01 6.82048103e-01 2.74041580e-01 1.07689331e-01 3.01495238e+07 1.23764079e+09
 1.96627050e-04 1.07629815e-01 7.48071082e-01 2.99799403e-01 1.08569307e-01 3.01495238e+07 1.23764079e+09
 1.76964345e-04 1.08502790e-01 8.11947816e-01 3.29637717e-01 1.09553110e-01 3.01495238e+07 1.23764079e+09
 1.59267911e-04 1.09478724e-01 8.69882449e-01 3.64104271e-01 1.10653715e-01 3.01495238e+07 1.23764079e+09
 1.43341120e-04 1.10570471e-01 9.18238945e-01 4.03721088e-01 1.11885878e-01 3.01495238e+07 1.23764079e+09
 1.29007008e-04 1.11792650e-01 9.54536831e-01 4.48910961e-01 1.13266419e-01 3.01495238e+07 1.23764079e+09
 1.16106307e-04 1.13161926e-01 9.78347839e-01 4.99885581e-01 1.14814558e-01 3.01495238e+07 1.23764079e+09
 1.04495676e-04 1.14697330e-01 9.91522604e-01 5.56489991e-01 1.16552300e-01 3.01495238e+07 1.23764079e+09
 9.40461087e-05 1.16420654e-01 9.97408061e-01 6.18009351e-01 1.18504909e-01 3.01495238e+07 1.23764079e+09
 8.46414978e-05 1.18356911e-01 9.99419663e-01 6.82967536e-01 1.20701460e-01 3.01495238e+07 1.23764079e+09
 7.61773480e-05 1.20534881e-01 9.99912179e-01 7.48984724e-01 1.23175509e-01 3.01495238e+07 1.23764079e+09
 6.85596132e-05 1.22987773e-01 9.99991872e-01 8.12805341e-01 1.25965886e-01 3.01495238e+07 1.23764079e+09
 6.17036519e-05 1.25754010e-01 9.99999594e-01 8.70629978e-01 1.29117658e-01 3.01495238e+07 1.23764079e+09
 5.55332867e-05 1.28878173e-01 9.99999991e-01 9.18831512e-01 1.32683272e-01 3.01495238e+07 1.23764079e+09
 4.99799581e-05 1.32412138e-01 1.00000000e+00 9.54952795e-01 1.36723945e-01 3.01495238e+07 1.23764079e+09
 4.49819622e-05 1.36416439e-01 1.00000000e+00 9.78597962e-01 1.41311324e-01 3.01495238e+07 1.23764079e+09
 4.04837660e-05 1.40961912e-01 1.00000000e+00 9.91646198e-01 1.46529485e-01 3.01495238e+07 1.23764079e+09
 3.64353894e-05 1.46131665e-01 1.00000000e+00 9.97455711e-01 1.52477329e-01 3.01495238e+07 1.23764079e+09
 3.27918505e-05 1.52023445e-01 1.00000000e+00 9.99433099e-01 1.59271438e-01 3.01495238e+07 1.23764079e+09
 2.95126654e-05 1.58752459e-01 1.00000000e+00 9.99914736e-01 1.67049459e-01 3.01495238e+07 1.23764079e+09
 2.65613989e-05 1.66454716e-01 1.00000000e+00 9.99992169e-01 1.75974071e-01 3.01495238e+07 1.23764079e+09
 2.39052590e-05 1.75290951e-01 1.00000000e+00 9.99999612e-01 1.86237556e-01 3.01495238e+07 1.23764079e+09
 2.15147331e-05 1.85451155e-01 1.00000000e+00 9.99999991e-01 1.98066942e-01 3.01495238e+07 1.23764079e+09
 1.93632598e-05 1.97159679e-01 1.00000000e+00 1.00000000e+00 2.11729568e-01 3.01495238e+07 1.23764079e+09
 1.74269338e-05 2.10680777e-01 1.00000000e+00 1.00000000e+00 2.27538729e-01 3.01495238e+07 1.23764079e+09
 1.56842404e-05 2.26324263e-01 1.00000000e+00 1.00000000e+00 2.45858716e-01 3.01495238e+07 1.23764079e+09
 1.41158164e-05 2.44450626e-01 1.00000000e+00 1.00000000e+00 2.67108072e-01 3.01495238e+07 1.23764079e+09
 1.27042347e-05 2.65474469e-01 1.00000000e+00 1.00000000e+00 2.91759067e-01 3.01495238e+07 1.23764079e+09
 1.14338113e-05 2.89864348e-01 1.00000000e+00 1.00000000e+00 3.20330260e-01 3.01495238e+07 1.23764079e+09
 1.02904301e-05 3.18135962e-01 1.00000000e+00 1.00000000e+00 3.53367454e-01 3.01495238e+07 1.23764079e+09
 9.26138713e-06 3.50834135e-01 1.00000000e+00 1.00000000e+00 3.91406468e-01 3.01495238e+07 1.23764079e+09
 8.33524842e-06 3.88497160e-01 1.00000000e+00 1.00000000e+00 4.34909303e-01 3.01495238e+07 1.23764079e+09
 7.50172358e-06 4.31595187e-01 1.00000000e+00 1.00000000e+00 4.84164494e-01 3.01495238e+07 1.23764079e+09
 6.75155122e-06 4.80433424e-01 1.00000000e+00 1.00000000e+00 5.39144579e-01 3.01495238e+07 1.23764079e+09
 6.07639610e-06 5.35012801e-01 1.00000000e+00 1.00000000e+00 5.99322313e-01 3.01495238e+07 1.23764079e+09
 5.46875649e-06 5.94848742e-01 1.00000000e+00 1.00000000e+00 6.63466623e-01 3.01495238e+07 1.23764079e+09
 4.92188084e-06 6.58767245e-01 1.00000000e+00 1.00000000e+00 7.29473020e-01 3.01495238e+07 1.23764079e+09
 4.42969275e-06 7.24730064e-01 1.00000000e+00 1.00000000e+00 7.94327188e-01 3.01495238e+07 1.23764079e+09
 3.98672348e-06 7.89784543e-01 1.00000000e+00 1.00000000e+00 8.54333851e-01 3.01495238e+07 1.23764079e+09
 3.58805113e-06 8.50269004e-01 1.00000000e+00 1.00000000e+00 9.05718641e-01 3.01495238e+07 1.23764079e+09
 3.22924602e-06 9.02386443e-01 1.00000000e+00 1.00000000e+00 9.45569217e-01 3.01495238e+07 1.23764079e+09
 2.90632142e-06 9.43127656e-01 1.00000000e+00 1.00000000e+00 9.72814789e-01 3.01495238e+07 1.23764079e+09
 2.61568927e-06 9.71264380e-01 1.00000000e+00 1.00000000e+00 9.88697105e-01 3.01495238e+07 1.23764079e+09
 2.35412035e-06 9.87876195e-01 1.00000000e+00 1.00000000e+00 9.96272038e-01 3.01495238e+07 1.23764079e+09
 2.11870831e-06 9.95926683e-01 1.00000000e+00 1.00000000e+00 9.99081725e-01 3.01495238e+07 1.23764079e+09
 1.90683748e-06 9.98973025e-01 1.00000000e+00 1.00000000e+00 9.99843335e-01 3.01495238e+07 1.23764079e+09
 1.71615373e-06 9.99819587e-01 1.00000000e+00 1.00000000e+00 9.99983147e-01 3.01495238e+07 1.23764079e+09
 1.54453836e-06 9.99979866e-01 1.00000000e+00 1.00000000e+00 9.99998983e-01 3.01495238e+07 1.23764079e+09
 1.39008452e-06 9.99998728e-01 1.00000000e+00 1.00000000e+00 9.99999970e-01 3.01495238e+07 1.23764079e+09
 1.25107607e-06 9.99999961e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.01495238e+07 1.23764079e+09
 1.12596846e-06 9.99999999e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.01495238e+07 1.23764079e+09
 1.01337162e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.01495238e+07 1.23764079e+09


==> data/power_prob2_a2_phi1_alpha0.05_omega1e-10_nu1_mu2_M1000.dat <==
 1.00000000e-01 9.89119514e-02 2.53000000e-01 5.56865975e+20 7.51221910e+11 1.84754473e+21
 9.00000000e-02 9.91640536e-02 2.58000000e-01 6.28470072e+20 2.54800703e+12 2.09227946e+21
 8.10000000e-02 9.95322699e-02 2.52000000e-01 4.83850661e+20 1.98163209e+12 1.59172227e+21
 7.29000000e-02 9.95914827e-02 2.40000000e-01 4.97780618e+20 1.95042945e+12 1.72210105e+21
 6.56100000e-02 9.98370349e-02 2.30000000e-01 5.26999470e+20 3.19780641e+12 1.80474641e+21
 5.90490000e-02 9.96391060e-02 2.42000000e-01 4.96596409e+20 4.11571554e+12 1.65512928e+21
 5.31441000e-02 9.97427463e-02 2.53000000e-01 4.17181283e+20 3.06266921e+12 1.42124802e+21
 4.78296900e-02 9.97868944e-02 2.48000000e-01 4.21100462e+20 3.19671481e+12 1.47875621e+21
 4.30467210e-02 9.94248700e-02 2.56000000e-01 3.47284069e+20 2.37146480e+12 1.20077256e+21
 3.87420489e-02 9.95063108e-02 2.60000000e-01 3.76428208e+20 1.04847118e+12 1.25915596e+21
 3.48678440e-02 9.98392425e-02 2.39000000e-01 3.46346408e+20 5.62880662e+12 1.17684180e+21
 3.13810596e-02 9.95389216e-02 2.45000000e-01 3.11972284e+20 3.53979718e+12 1.14338630e+21
 2.82429536e-02 9.96534715e-02 2.37000000e-01 3.13614653e+20 2.91244789e+12 1.10820800e+21
 2.54186583e-02 9.97133985e-02 2.51000000e-01 3.19720438e+20 2.86304641e+12 1.14269423e+21
 2.28767925e-02 9.98495997e-02 2.45000000e-01 2.56326868e+20 2.49372118e+12 9.07483483e+20
 2.05891132e-02 9.99092294e-02 2.45000000e-01 2.42523116e+20 1.25546380e+12 8.21567980e+20
 1.85302019e-02 9.97918996e-02 2.46000000e-01 2.47521589e+20 1.85503266e+12 8.10782294e+20
 1.66771817e-02 1.00160508e-01 2.57000000e-01 2.11711731e+20 3.47908672e+12 6.66931323e+20
 1.50094635e-02 9.98890059e-02 2.49000000e-01 2.04775543e+20 1.80967582e+12 6.35621430e+20
 1.35085172e-02 1.00023843e-01 2.65000000e-01 1.80667393e+20 2.29816753e+12 6.08521914e+20
 1.21576655e-02 9.98941775e-02 2.55000000e-01 2.09302213e+20 2.31327171e+12 7.37778848e+20
 1.09418989e-02 1.00122465e-01 2.33000000e-01 1.90890500e+20 2.41380182e+12 6.26144776e+20
 9.84770902e-03 1.00121043e-01 2.67000000e-01 1.66627373e+20 2.28308829e+12 5.29011092e+20
 8.86293812e-03 1.00532602e-01 2.35000000e-01 1.53618032e+20 3.82481623e+12 4.91621604e+20
 7.97664431e-03 1.00555408e-01 2.57000000e-01 1.69013518e+20 3.86159857e+12 5.67888652e+20
 7.17897988e-03 1.00547314e-01 2.78000000e-01 1.35423342e+20 3.37086974e+12 4.63217590e+20
 6.46108189e-03 1.00901946e-01 2.57000000e-01 1.26418869e+20 5.28146879e+12 4.14975891e+20
 5.81497370e-03 1.01128121e-01 2.37000000e-01 1.22664060e+20 3.73507138e+12 4.04269452e+20
 5.23347633e-03 1.01257574e-01 2.53000000e-01 1.13319043e+20 1.99528735e+12 3.17314728e+20
 4.71012870e-03 1.01320983e-01 2.36000000e-01 1.15597771e+20 1.09416137e+12 4.07810616e+20
 4.23911583e-03 1.01299785e-01 2.71000000e-01 1.11171755e+20 1.51658538e+12 3.58488521e+20
 3.81520424e-03 1.02425858e-01 2.57000000e-01 1.04347415e+20 2.62875519e+12 3.23573201e+20
 3.43368382e-03 1.02487204e-01 2.46000000e-01 1.00883834e+20 4.85266023e+12 3.36259909e+20
 3.09031544e-03 1.02806724e-01 2.41000000e-01 9.25258402e+19 3.93164200e+12 3.09777144e+20
 2.78128389e-03 1.03580061e-01 2.65000000e-01 8.24133224e+19 4.76209937e+12 2.41254683e+20
 2.50315550e-03 1.03878180e-01 2.33000000e-01 7.51108394e+19 3.45080761e+12 2.14063273e+20
 2.25283995e-03 1.04840240e-01 2.59000000e-01 6.77391186e+19 3.07971869e+12 1.74032209e+20
 2.02755596e-03 1.05253506e-01 2.53000000e-01 7.39233942e+19 3.25792196e+12 2.39882309e+20
 1.82480036e-03 1.06247725e-01 2.83000000e-01 6.48642659e+19 1.73161534e+12 2.04873787e+20
 1.64232033e-03 1.07081871e-01 2.58000000e-01 6.57692233e+19 2.28014444e+12 2.06356065e+20
 1.47808829e-03 1.08153426e-01 2.67000000e-01 5.88779321e+19 1.96723587e+12 1.79986959e+20
 1.33027946e-03 1.10003147e-01 2.70000000e-01 5.69687086e+19 2.51436290e+12 1.96257067e+20
 1.19725152e-03 1.10613301e-01 2.71000000e-01 6.07187361e+19 2.30350090e+12 2.06480632e+20
 1.07752637e-03 1.12794919e-01 2.55000000e-01 5.14782147e+19 1.90083197e+12 1.51022710e+20
 9.69773730e-04 1.15166367e-01 2.71000000e-01 4.88582106e+19 1.41393511e+12 1.53258598e+20
 8.72796357e-04 1.15349966e-01 3.15000000e-01 5.03285469e+19 3.37024516e+12 1.79770931e+20
 7.85516721e-04 1.19456395e-01 3.17000000e-01 4.08120807e+19 1.99184255e+12 8.46661245e+19
 7.06965049e-04 1.22569229e-01 2.98000000e-01 4.00984557e+19 1.82167030e+12 1.16546114e+20
 6.36268544e-04 1.26979967e-01 3.04000000e-01 3.83014434e+19 1.38839033e+12 1.16733565e+20
 5.72641690e-04 1.29785676e-01 3.43000000e-01 3.62363224e+19 1.27134149e+12 9.16541105e+19
 5.15377521e-04 1.39018703e-01 3.53000000e-01 3.10874762e+19 6.74988659e+11 6.82742666e+19
 4.63839769e-04 1.42385337e-01 3.72000000e-01 2.84128073e+19 1.00528082e+12 3.99803460e+18
 4.17455792e-04 1.50145241e-01 3.85000000e-01 3.07409045e+19 8.93537970e+11 9.41651697e+19
 3.75710213e-04 1.61567140e-01 4.27000000e-01 2.36868696e+19 6.58476128e+11 2.37802816e+18
 3.38139191e-04 1.71547418e-01 4.07000000e-01 2.22979247e+19 3.47628610e+11 1.47970179e+18
 3.04325272e-04 1.82993270e-01 4.25000000e-01 1.91320372e+19 4.04128077e+11 1.55862352e+18
 2.73892745e-04 2.02947544e-01 4.84000000e-01 2.15893954e+19 3.44712145e+11 2.25760659e+18
 2.46503470e-04 2.28559990e-01 4.86000000e-01 1.82115085e+19 1.82495432e+11 1.43843891e+18
 2.21853123e-04 2.52315939e-01 5.56000000e-01 1.49956893e+19 1.63417858e+11 1.09200900e+18
 1.99667811e-04 2.84431228e-01 5.73000000e-01 1.43767512e+19 1.67569151e+11 1.10157436e+18
 1.79701030e-04 3.19221843e-01 6.25000000e-01 1.22093646e+19 1.28361723e+11 7.88672147e+17
 1.61730927e-04 3.68651123e-01 6.59000000e-01 1.24474764e+19 1.14307089e+11 7.33806719e+17
 1.45557834e-04 4.28518206e-01 7.05000000e-01 9.64740657e+18 1.08760370e+11 4.24052992e+17
 1.31002051e-04 4.74916736e-01 7.41000000e-01 7.18173238e+18 1.20350226e+11 2.17247968e+17
 1.17901846e-04 5.60720980e-01 7.79000000e-01 6.97038211e+18 1.06865271e+11 1.14662074e+17
 1.06111661e-04 6.37490814e-01 8.24000000e-01 6.14468188e+18 1.03545944e+11 7.17698291e+16
 9.55004951e-05 7.01025249e-01 8.58000000e-01 4.34177406e+18 1.00360170e+11 4.26873277e+16
 8.59504456e-05 7.64755535e-01 8.78000000e-01 3.71902989e+18 9.54199469e+10 5.78432060e+15
 7.73554010e-05 8.21061088e-01 9.07000000e-01 2.95187331e+18 1.00029648e+11 9.75640299e+14
 6.96198609e-05 8.77246732e-01 9.53000000e-01 1.43560832e+18 1.01375812e+11 3.87300773e+12
 6.26578748e-05 9.02712782e-01 9.68000000e-01 1.13950944e+18 1.02570798e+11 2.44102097e+12
 5.63920873e-05 9.33541457e-01 9.75000000e-01 1.18192501e+18 1.05382179e+11 2.73379588e+11
 5.07528786e-05 9.56584219e-01 9.90000000e-01 4.01810813e+17 1.05176555e+11 2.14547474e+11
 4.56775907e-05 9.73122098e-01 9.92000000e-01 3.97979047e+17 1.06832845e+11 1.98751675e+11
 4.11098317e-05 9.88000473e-01 9.99000000e-01 5.74139444e+16 1.08515217e+11 1.86038364e+11
 3.69988485e-05 9.92209624e-01 1.00000000e+00 1.28715803e+15 1.12651983e+11 1.79962733e+11
 3.32989637e-05 9.97717917e-01 1.00000000e+00 9.82776189e+13 1.13757489e+11 1.74373022e+11
 2.99690673e-05 9.99231356e-01 1.00000000e+00 5.87337890e+13 1.15098426e+11 1.64770926e+11
 2.69721606e-05 1.00000000e+00 1.00000000e+00 1.40401107e+11 1.17103984e+11 1.62900635e+11
 2.42749445e-05 1.00000000e+00 1.00000000e+00 1.39625764e+11 1.17562316e+11 1.61268682e+11
 2.18474501e-05 1.00000000e+00 1.00000000e+00 1.39521178e+11 1.20386755e+11 1.57888709e+11
 1.96627050e-05 1.00000000e+00 1.00000000e+00 1.38897615e+11 1.22006938e+11 1.56049250e+11
 1.76964345e-05 1.00000000e+00 1.00000000e+00 1.38446808e+11 1.23482586e+11 1.53629931e+11
 1.59267911e-05 1.00000000e+00 1.00000000e+00 1.38387952e+11 1.24656542e+11 1.51543815e+11
 1.43341120e-05 1.00000000e+00 1.00000000e+00 1.37468225e+11 1.24938160e+11 1.49486025e+11
 1.29007008e-05 1.00000000e+00 1.00000000e+00 1.38008215e+11 1.27115172e+11 1.48612692e+11
 1.16106307e-05 1.00000000e+00 1.00000000e+00 1.37560189e+11 1.28112148e+11 1.46550295e+11
 1.04495676e-05 1.00000000e+00 1.00000000e+00 1.37524278e+11 1.28362612e+11 1.46023185e+11
 9.40461087e-06 1.00000000e+00 1.00000000e+00 1.37399218e+11 1.29661637e+11 1.45170083e+11
 8.46414978e-06 1.00000000e+00 1.00000000e+00 1.37374744e+11 1.30384029e+11 1.44560312e+11
 7.61773480e-06 1.00000000e+00 1.00000000e+00 1.37447655e+11 1.30894337e+11 1.44321964e+11
 6.85596132e-06 1.00000000e+00 1.00000000e+00 1.37182609e+11 1.31150240e+11 1.42640562e+11
 6.17036519e-06 1.00000000e+00 1.00000000e+00 1.37161789e+11 1.31960996e+11 1.42362239e+11
 5.55332867e-06 1.00000000e+00 1.00000000e+00 1.37136575e+11 1.32437278e+11 1.41807221e+11
 4.99799581e-06 1.00000000e+00 1.00000000e+00 1.37409491e+11 1.33475997e+11 1.41530524e+11
 4.49819622e-06 1.00000000e+00 1.00000000e+00 1.37288836e+11 1.33475997e+11 1.40703669e+11
 4.04837660e-06 1.00000000e+00 1.00000000e+00 1.37004298e+11 1.33736947e+11 1.40155117e+11


==> data/power_prob2_a2_phi1_alpha0.05_omega1e-10_nu1_mu2_unreg.dat <==
 1.00000000e+00 1.00001460e-01 1.00066916e-01 1.00025130e-01 1.00001635e-01 1.37176088e+11 4.35403505e+13
 9.00000000e-01 1.00001623e-01 1.00074353e-01 1.00027922e-01 1.00001817e-01 1.37176088e+11 4.35403505e+13
 8.10000000e-01 1.00001803e-01 1.00082617e-01 1.00031025e-01 1.00002018e-01 1.37176088e+11 4.35403505e+13
 7.29000000e-01 1.00002003e-01 1.00091799e-01 1.00034473e-01 1.00002243e-01 1.37176088e+11 4.35403505e+13
 6.56100000e-01 1.00002226e-01 1.00102003e-01 1.00038304e-01 1.00002492e-01 1.37176088e+11 4.35403505e+13
 5.90490000e-01 1.00002473e-01 1.00113341e-01 1.00042561e-01 1.00002769e-01 1.37176088e+11 4.35403505e+13
 5.31441000e-01 1.00002748e-01 1.00125941e-01 1.00047290e-01 1.00003076e-01 1.37176088e+11 4.35403505e+13
 4.78296900e-01 1.00003053e-01 1.00139941e-01 1.00052546e-01 1.00003418e-01 1.37176088e+11 4.35403505e+13
 4.30467210e-01 1.00003393e-01 1.00155499e-01 1.00058385e-01 1.00003798e-01 1.37176088e+11 4.35403505e+13
 3.87420489e-01 1.00003769e-01 1.00172788e-01 1.00064874e-01 1.00004220e-01 1.37176088e+11 4.35403505e+13
 3.48678440e-01 1.00004188e-01 1.00192000e-01 1.00072084e-01 1.00004689e-01 1.37176088e+11 4.35403505e+13
 3.13810596e-01 1.00004654e-01 1.00213350e-01 1.00080096e-01 1.00005210e-01 1.37176088e+11 4.35403505e+13
 2.82429536e-01 1.00005171e-01 1.00237076e-01 1.00088999e-01 1.00005789e-01 1.37176088e+11 4.35403505e+13
 2.54186583e-01 1.00005745e-01 1.00263443e-01 1.00098891e-01 1.00006432e-01 1.37176088e+11 4.35403505e+13
 2.28767925e-01 1.00006384e-01 1.00292745e-01 1.00109883e-01 1.00007147e-01 1.37176088e+11 4.35403505e+13
 2.05891132e-01 1.00007093e-01 1.00325311e-01 1.00122098e-01 1.00007941e-01 1.37176088e+11 4.35403505e+13
 1.85302019e-01 1.00007881e-01 1.00361505e-01 1.00135671e-01 1.00008823e-01 1.37176088e+11 4.35403505e+13
 1.66771817e-01 1.00008757e-01 1.00401731e-01 1.00150754e-01 1.00009804e-01 1.37176088e+11 4.35403505e+13
 1.50094635e-01 1.00009730e-01 1.00446440e-01 1.00167514e-01 1.00010893e-01 1.37176088e+11 4.35403505e+13
 1.35085172e-01 1.00010811e-01 1.00496134e-01 1.00186140e-01 1.00012104e-01 1.37176088e+11 4.35403505e+13
 1.21576655e-01 1.00012012e-01 1.00551371e-01 1.00206838e-01 1.00013448e-01 1.37176088e+11 4.35403505e+13
 1.09418989e-01 1.00013347e-01 1.00612771e-01 1.00229839e-01 1.00014943e-01 1.37176088e+11 4.35403505e+13
 9.84770902e-02 1.00014830e-01 1.00681025e-01 1.00255400e-01 1.00016603e-01 1.37176088e+11 4.35403505e+13
 8.86293812e-02 1.00016478e-01 1.00756903e-01 1.00283807e-01 1.00018448e-01 1.37176088e+11 4.35403505e+13
 7.97664431e-02 1.00018309e-01 1.00841260e-01 1.00315378e-01 1.00020498e-01 1.37176088e+11 4.35403505e+13
 7.17897988e-02 1.00020344e-01 1.00935051e-01 1.00350465e-01 1.00022776e-01 1.37176088e+11 4.35403505e+13
 6.46108189e-02 1.00022604e-01 1.01039338e-01 1.00389460e-01 1.00025307e-01 1.37176088e+11 4.35403505e+13
 5.81497370e-02 1.00025116e-01 1.01155304e-01 1.00432802e-01 1.00028119e-01 1.37176088e+11 4.35403505e+13
 5.23347633e-02 1.00027907e-01 1.01284269e-01 1.00480975e-01 1.00031244e-01 1.37176088e+11 4.35403505e+13
 4.71012870e-02 1.00031008e-01 1.01427705e-01 1.00534521e-01 1.00034716e-01 1.37176088e+11 4.35403505e+13
 4.23911583e-02 1.00034454e-01 1.01587250e-01 1.00594041e-01 1.00038573e-01 1.37176088e+11 4.35403505e+13
 3.81520424e-02 1.00038283e-01 1.01764738e-01 1.00660204e-01 1.00042860e-01 1.37176088e+11 4.35403505e+13
 3.43368382e-02 1.00042537e-01 1.01962210e-01 1.00733756e-01 1.00047623e-01 1.37176088e+11 4.35403505e+13
 3.09031544e-02 1.00047264e-01 1.02181951e-01 1.00815526e-01 1.00052916e-01 1.37176088e+11 4.35403505e+13
 2.78128389e-02 1.00052517e-01 1.02426512e-01 1.00906438e-01 1.00058796e-01 1.37176088e+11 4.35403505e+13
 2.50315550e-02 1.00058353e-01 1.02698745e-01 1.01007522e-01 1.00065331e-01 1.37176088e+11 4.35403505e+13
 2.25283995e-02 1.00064838e-01 1.03001842e-01 1.01119924e-01 1.00072592e-01 1.37176088e+11 4.35403505e+13
 2.02755596e-02 1.00072044e-01 1.03339378e-01 1.01244922e-01 1.00080660e-01 1.37176088e+11 4.35403505e+13
 1.82480036e-02 1.00080052e-01 1.03715360e-01 1.01383941e-01 1.00089625e-01 1.37176088e+11 4.35403505e+13
 1.64232033e-02 1.00088949e-01 1.04134279e-01 1.01538569e-01 1.00099587e-01 1.37176088e+11 4.35403505e+13
 1.47808829e-02 1.00098836e-01 1.04601183e-01 1.01710580e-01 1.00110657e-01 1.37176088e+11 4.35403505e+13
 1.33027946e-02 1.00109822e-01 1.05121741e-01 1.01901951e-01 1.00122957e-01 1.37176088e+11 4.35403505e+13
 1.19725152e-02 1.00122030e-01 1.05702335e-01 1.02114894e-01 1.00136626e-01 1.37176088e+11 4.35403505e+13
 1.07752637e-02 1.00135596e-01 1.06350155e-01 1.02351876e-01 1.00151815e-01 1.37176088e+11 4.35403505e+13
 9.69773730e-03 1.00150670e-01 1.07073311e-01 1.02615658e-01 1.00168694e-01 1.37176088e+11 4.35403505e+13
 8.72796357e-03 1.00167421e-01 1.07880970e-01 1.02909328e-01 1.00187450e-01 1.37176088e+11 4.35403505e+13
 7.85516721e-03 1.00186036e-01 1.08783505e-01 1.03236344e-01 1.00208294e-01 1.37176088e+11 4.35403505e+13
 7.06965049e-03 1.00206723e-01 1.09792675e-01 1.03600580e-01 1.00231457e-01 1.37176088e+11 4.35403505e+13
 6.36268544e-03 1.00229711e-01 1.10921835e-01 1.04006378e-01 1.00257199e-01 1.37176088e+11 4.35403505e+13
 5.72641690e-03 1.00255258e-01 1.12186187e-01 1.04458616e-01 1.00285806e-01 1.37176088e+11 4.35403505e+13
 5.15377521e-03 1.00283650e-01 1.13603066e-01 1.04962772e-01 1.00317599e-01 1.37176088e+11 4.35403505e+13
 4.63839769e-03 1.00315202e-01 1.15192287e-01 1.05525008e-01 1.00352934e-01 1.37176088e+11 4.35403505e+13
 4.17455792e-03 1.00350270e-01 1.16976552e-01 1.06152265e-01 1.00392205e-01 1.37176088e+11 4.35403505e+13
 3.75710213e-03 1.00389244e-01 1.18981940e-01 1.06852372e-01 1.00435852e-01 1.37176088e+11 4.35403505e+13
 3.38139191e-03 1.00432561e-01 1.21238482e-01 1.07634169e-01 1.00484365e-01 1.37176088e+11 4.35403505e+13
 3.04325272e-03 1.00480708e-01 1.23780859e-01 1.08507657e-01 1.00538289e-01 1.37176088e+11 4.35403505e+13
 2.73892745e-03 1.00534224e-01 1.26649228e-01 1.09484166e-01 1.00598229e-01 1.37176088e+11 4.35403505e+13
 2.46503470e-03 1.00593710e-01 1.29890227e-01 1.10576561e-01 1.00664860e-01 1.37176088e+11 4.35403505e+13
 2.21853123e-03 1.00659836e-01 1.33558166e-01 1.11799471e-01 1.00738932e-01 1.37176088e+11 4.35403505e+13
 1.99667811e-03 1.00733347e-01 1.37716477e-01 1.13169570e-01 1.00821281e-01 1.37176088e+11 4.35403505e+13
 1.79701030e-03 1.00815071e-01 1.42439445e-01 1.14705905e-01 1.00912837e-01 1.37176088e+11 4.35403505e+13
 1.61730927e-03 1.00905933e-01 1.47814293e-01 1.16430284e-01 1.01014637e-01 1.37176088e+11 4.35403505e+13
 1.45557834e-03 1.01006960e-01 1.53943673e-01 1.18367737e-01 1.01127836e-01 1.37176088e+11 4.35403505e+13
 1.31002051e-03 1.01119299e-01 1.60948641e-01 1.20547065e-01 1.01253721e-01 1.37176088e+11 4.35403505e+13
 1.17901846e-03 1.01244227e-01 1.68972168e-01 1.23001504e-01 1.01393728e-01 1.37176088e+11 4.35403505e+13
 1.06111661e-03 1.01383168e-01 1.78183243e-01 1.25769506e-01 1.01549455e-01 1.37176088e+11 4.35403505e+13
 9.55004951e-04 1.01537710e-01 1.88781578e-01 1.28895687e-01 1.01722690e-01 1.37176088e+11 4.35403505e+13
 8.59504456e-04 1.01709624e-01 2.01002873e-01 1.32431966e-01 1.01915426e-01 1.37176088e+11 4.35403505e+13
 7.73554010e-04 1.01900887e-01 2.15124430e-01 1.36438925e-01 1.02129888e-01 1.37176088e+11 4.35403505e+13
 6.96198609e-04 1.02113710e-01 2.31470741e-01 1.40987460e-01 1.02368565e-01 1.37176088e+11 4.35403505e+13
 6.26578748e-04 1.02350558e-01 2.50418248e-01 1.46160751e-01 1.02634236e-01 1.37176088e+11 4.35403505e+13
 5.63920873e-04 1.02614191e-01 2.72397947e-01 1.52056629e-01 1.02930014e-01 1.37176088e+11 4.35403505e+13
 5.07528786e-04 1.02907695e-01 2.97893622e-01 1.58790399e-01 1.03259381e-01 1.37176088e+11 4.35403505e+13
 4.56775907e-04 1.03234525e-01 3.27432236e-01 1.66498191e-01 1.03626242e-01 1.37176088e+11 4.35403505e+13
 4.11098317e-04 1.03598554e-01 3.61561402e-01 1.75340882e-01 1.04034974e-01 1.37176088e+11 4.35403505e+13
 3.69988485e-04 1.04004121e-01 4.00806899e-01 1.85508631e-01 1.04490489e-01 1.37176088e+11 4.35403505e+13
 3.32989637e-04 1.04456100e-01 4.45601495e-01 1.97225984e-01 1.04998310e-01 1.37176088e+11 4.35403505e+13
 2.99690673e-04 1.04959966e-01 4.96175976e-01 2.10757421e-01 1.05564649e-01 1.37176088e+11 4.35403505e+13
 2.69721606e-04 1.05521878e-01 5.52406611e-01 2.26413009e-01 1.06196500e-01 1.37176088e+11 4.35403505e+13
 2.42749445e-04 1.06148773e-01 6.13623924e-01 2.44553517e-01 1.06901757e-01 1.37176088e+11 4.35403505e+13
 2.18474501e-04 1.06848474e-01 6.78410198e-01 2.65593839e-01 1.07689331e-01 1.37176088e+11 4.35403505e+13
 1.96627050e-04 1.07629815e-01 7.44449883e-01 2.90002802e-01 1.08569307e-01 1.37176088e+11 4.35403505e+13
 1.76964345e-04 1.08502790e-01 8.08541449e-01 3.18296318e-01 1.09553110e-01 1.37176088e+11 4.35403505e+13
 1.59267911e-04 1.09478724e-01 8.66904457e-01 3.51019292e-01 1.10653715e-01 1.37176088e+11 4.35403505e+13
 1.43341120e-04 1.10570471e-01 9.15869544e-01 3.88709844e-01 1.11885878e-01 1.37176088e+11 4.35403505e+13
 1.29007008e-04 1.11792650e-01 9.52865715e-01 4.31837543e-01 1.13266419e-01 1.37176088e+11 4.35403505e+13
 1.16106307e-04 1.13161926e-01 9.77336925e-01 4.80706397e-01 1.14814558e-01 1.37176088e+11 4.35403505e+13
 1.04495676e-04 1.14697330e-01 9.91019262e-01 5.35315284e-01 1.16552300e-01 1.37176088e+11 4.35403505e+13
 9.40461087e-05 1.16420654e-01 9.97212127e-01 5.95176532e-01 1.18504909e-01 1.37176088e+11 4.35403505e+13
 8.46414978e-05 1.18356911e-01 9.99363741e-01 6.59111978e-01 1.20701460e-01 1.37176088e+11 4.35403505e+13
 7.61773480e-05 1.20534881e-01 9.99901375e-01 7.25078521e-01 1.23175509e-01 1.37176088e+11 4.35403505e+13
 6.85596132e-05 1.22987773e-01 9.99990593e-01 7.90118944e-01 1.25965886e-01 1.37176088e+11 4.35403505e+13
 6.17036519e-05 1.25754010e-01 9.99999512e-01 8.50568998e-01 1.29117658e-01 1.37176088e+11 4.35403505e+13
 5.55332867e-05 1.28878173e-01 9.99999988e-01 9.02633173e-01 1.32683272e-01 1.37176088e+11 4.35403505e+13
 4.99799581e-05 1.32412138e-01 1.00000000e+00 9.43309197e-01 1.36723945e-01 1.37176088e+11 4.35403505e+13
 4.49819622e-05 1.36416439e-01 1.00000000e+00 9.71380274e-01 1.41311324e-01 1.37176088e+11 4.35403505e+13
 4.04837660e-05 1.40961912e-01 1.00000000e+00 9.87937973e-01 1.46529485e-01 1.37176088e+11 4.35403505e+13
 3.64353894e-05 1.46131665e-01 1.00000000e+00 9.95952893e-01 1.52477329e-01 1.37176088e+11 4.35403505e+13
 3.27918505e-05 1.52023445e-01 1.00000000e+00 9.98981363e-01 1.59271438e-01 1.37176088e+11 4.35403505e+13
 2.95126654e-05 1.58752459e-01 1.00000000e+00 9.99821433e-01 1.67049459e-01 1.37176088e+11 4.35403505e+13
 2.65613989e-05 1.66454716e-01 1.00000000e+00 9.99980126e-01 1.75974071e-01 1.37176088e+11 4.35403505e+13
 2.39052590e-05 1.75290951e-01 1.00000000e+00 9.99998748e-01 1.86237556e-01 1.37176088e+11 4.35403505e+13
 2.15147331e-05 1.85451155e-01 1.00000000e+00 9.99999961e-01 1.98066942e-01 1.37176088e+11 4.35403505e+13
 1.93632598e-05 1.97159679e-01 1.00000000e+00 1.00000000e+00 2.11729568e-01 1.37176088e+11 4.35403505e+13
 1.74269338e-05 2.10680777e-01 1.00000000e+00 1.00000000e+00 2.27538729e-01 1.37176088e+11 4.35403505e+13
 1.56842404e-05 2.26324263e-01 1.00000000e+00 1.00000000e+00 2.45858716e-01 1.37176088e+11 4.35403505e+13
 1.41158164e-05 2.44450626e-01 1.00000000e+00 1.00000000e+00 2.67108072e-01 1.37176088e+11 4.35403505e+13
 1.27042347e-05 2.65474469e-01 1.00000000e+00 1.00000000e+00 2.91759067e-01 1.37176088e+11 4.35403505e+13
 1.14338113e-05 2.89864348e-01 1.00000000e+00 1.00000000e+00 3.20330260e-01 1.37176088e+11 4.35403505e+13
 1.02904301e-05 3.18135962e-01 1.00000000e+00 1.00000000e+00 3.53367454e-01 1.37176088e+11 4.35403505e+13
 9.26138713e-06 3.50834135e-01 1.00000000e+00 1.00000000e+00 3.91406468e-01 1.37176088e+11 4.35403505e+13
 8.33524842e-06 3.88497160e-01 1.00000000e+00 1.00000000e+00 4.34909303e-01 1.37176088e+11 4.35403505e+13
 7.50172358e-06 4.31595187e-01 1.00000000e+00 1.00000000e+00 4.84164494e-01 1.37176088e+11 4.35403505e+13
 6.75155122e-06 4.80433424e-01 1.00000000e+00 1.00000000e+00 5.39144579e-01 1.37176088e+11 4.35403505e+13
 6.07639610e-06 5.35012801e-01 1.00000000e+00 1.00000000e+00 5.99322313e-01 1.37176088e+11 4.35403505e+13
 5.46875649e-06 5.94848742e-01 1.00000000e+00 1.00000000e+00 6.63466623e-01 1.37176088e+11 4.35403505e+13
 4.92188084e-06 6.58767245e-01 1.00000000e+00 1.00000000e+00 7.29473020e-01 1.37176088e+11 4.35403505e+13
 4.42969275e-06 7.24730064e-01 1.00000000e+00 1.00000000e+00 7.94327188e-01 1.37176088e+11 4.35403505e+13
 3.98672348e-06 7.89784543e-01 1.00000000e+00 1.00000000e+00 8.54333851e-01 1.37176088e+11 4.35403505e+13
 3.58805113e-06 8.50269004e-01 1.00000000e+00 1.00000000e+00 9.05718641e-01 1.37176088e+11 4.35403505e+13
 3.22924602e-06 9.02386443e-01 1.00000000e+00 1.00000000e+00 9.45569217e-01 1.37176088e+11 4.35403505e+13
 2.90632142e-06 9.43127656e-01 1.00000000e+00 1.00000000e+00 9.72814789e-01 1.37176088e+11 4.35403505e+13
 2.61568927e-06 9.71264380e-01 1.00000000e+00 1.00000000e+00 9.88697105e-01 1.37176088e+11 4.35403505e+13
 2.35412035e-06 9.87876195e-01 1.00000000e+00 1.00000000e+00 9.96272038e-01 1.37176088e+11 4.35403505e+13
 2.11870831e-06 9.95926683e-01 1.00000000e+00 1.00000000e+00 9.99081725e-01 1.37176088e+11 4.35403505e+13
 1.90683748e-06 9.98973025e-01 1.00000000e+00 1.00000000e+00 9.99843335e-01 1.37176088e+11 4.35403505e+13
 1.71615373e-06 9.99819587e-01 1.00000000e+00 1.00000000e+00 9.99983147e-01 1.37176088e+11 4.35403505e+13
 1.54453836e-06 9.99979866e-01 1.00000000e+00 1.00000000e+00 9.99998983e-01 1.37176088e+11 4.35403505e+13
 1.39008452e-06 9.99998728e-01 1.00000000e+00 1.00000000e+00 9.99999970e-01 1.37176088e+11 4.35403505e+13
 1.25107607e-06 9.99999961e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.37176088e+11 4.35403505e+13
 1.12596846e-06 9.99999999e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.37176088e+11 4.35403505e+13
 1.01337162e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.00000000e+00 1.37176088e+11 4.35403505e+13


==> data/power_prob2_a2_phi3_alpha0.05_omega1e-10_nu1_mu1_M1000.dat <==
 1.00000000e-01 9.67974693e-02 1.51000000e-01 1.63915866e+14 1.38232765e+06 5.28378415e+14
 9.00000000e-02 9.64217327e-02 1.72000000e-01 1.76727755e+14 1.35629430e+06 6.04155825e+14
 8.10000000e-02 9.64379940e-02 1.61000000e-01 1.59709207e+14 1.36714225e+06 5.29176823e+14
 7.29000000e-02 9.65453419e-02 1.99000000e-01 1.40011440e+14 1.77929772e+06 4.50658397e+14
 6.56100000e-02 9.62027563e-02 1.58000000e-01 1.44101392e+14 1.23593315e+06 4.89408556e+14
 5.90490000e-02 9.66114331e-02 1.56000000e-01 1.43070295e+14 2.13616395e+06 4.75919358e+14
 5.31441000e-02 9.66397431e-02 1.68000000e-01 1.16081616e+14 1.80019964e+06 3.72657208e+14
 4.78296900e-02 9.62676452e-02 1.35000000e-01 1.17847390e+14 1.80763522e+06 3.87793421e+14
 4.30467210e-02 9.62293882e-02 1.40000000e-01 1.07443656e+14 2.03392593e+06 3.81550539e+14
 3.87420489e-02 9.64392113e-02 1.81000000e-01 1.11375120e+14 2.29540477e+06 3.94194315e+14
 3.48678440e-02 9.62789570e-02 1.71000000e-01 9.76772929e+13 2.24716905e+06 3.36111136e+14
 3.13810596e-02 9.59482583e-02 1.39000000e-01 1.02609521e+14 1.99592671e+06 3.52188024e+14
 2.82429536e-02 9.53586171e-02 1.72000000e-01 9.08477100e+13 1.78837795e+06 3.16412043e+14
 2.54186583e-02 9.60268602e-02 1.47000000e-01 8.86103522e+13 2.52100895e+06 2.98314878e+14
 2.28767925e-02 9.57759878e-02 1.59000000e-01 7.84488596e+13 2.39041810e+06 2.67166379e+14
 2.05891132e-02 9.55706970e-02 1.58000000e-01 7.28053231e+13 2.35034704e+06 2.55168766e+14
 1.85302019e-02 9.56466981e-02 1.52000000e-01 8.26606380e+13 2.46148583e+06 2.64133154e+14
 1.66771817e-02 9.55590012e-02 1.36000000e-01 7.74689337e+13 2.28877743e+06 2.61802963e+14
 1.50094635e-02 9.56650013e-02 1.42000000e-01 7.58587478e+13 2.86796793e+06 2.58909579e+14
 1.35085172e-02 9.51546004e-02 1.46000000e-01 6.51343512e+13 2.59232810e+06 2.18744564e+14
 1.21576655e-02 9.57161836e-02 1.49000000e-01 6.08014887e+13 3.07310433e+06 2.06915960e+14
 1.09418989e-02 9.55112937e-02 1.27000000e-01 6.55958597e+13 2.99780052e+06 2.32327861e+14
 9.84770902e-03 9.50189229e-02 1.32000000e-01 5.68584588e+13 2.93283279e+06 1.89422294e+14
 8.86293812e-03 9.61409689e-02 1.52000000e-01 5.68757733e+13 3.68240271e+06 1.97738932e+14
 7.97664431e-03 9.54066715e-02 1.18000000e-01 4.80414439e+13 3.50136292e+06 1.63782641e+14
 7.17897988e-03 9.51117069e-02 1.44000000e-01 5.15405200e+13 3.27270769e+06 1.77891872e+14
 6.46108189e-03 9.51178795e-02 1.20000000e-01 5.08094025e+13 3.60953034e+06 1.79988805e+14
 5.81497370e-03 9.57403669e-02 1.52000000e-01 4.21982852e+13 3.79640734e+06 1.52158981e+14
 5.23347633e-03 9.62898225e-02 1.25000000e-01 4.25826054e+13 4.77048321e+06 1.55814529e+14
 4.71012870e-03 9.54121283e-02 1.21000000e-01 3.95354042e+13 4.12875411e+06 1.44972415e+14
 4.23911583e-03 9.60348347e-02 1.39000000e-01 3.77188380e+13 4.47362584e+06 1.35251220e+14
 3.81520424e-03 9.61993178e-02 1.21000000e-01 3.77114990e+13 4.79588065e+06 1.36353179e+14
 3.43368382e-03 9.73003889e-02 1.26000000e-01 3.50522338e+13 5.75639942e+06 1.25124710e+14
 3.09031544e-03 9.81678130e-02 1.30000000e-01 3.76165470e+13 6.48951628e+06 1.36435760e+14
 2.78128389e-03 9.83972426e-02 1.56000000e-01 3.23847471e+13 6.22967505e+06 1.23314080e+14
 2.50315550e-03 9.94886405e-02 1.48000000e-01 3.04191541e+13 7.65187462e+06 1.09184637e+14
 2.25283995e-03 9.93258545e-02 1.46000000e-01 3.00386435e+13 7.09693603e+06 1.12532122e+14
 2.02755596e-03 1.00224189e-01 1.32000000e-01 2.76460027e+13 7.50043198e+06 1.03669449e+14
 1.82480036e-03 1.00763033e-01 1.44000000e-01 2.62983784e+13 8.08247601e+06 9.42933133e+13
 1.64232033e-03 1.01395745e-01 1.42000000e-01 2.21131251e+13 8.33396887e+06 7.50532329e+13
 1.47808829e-03 1.03694208e-01 1.33000000e-01 2.38244222e+13 1.07010279e+07 8.34268081e+13
 1.33027946e-03 1.05360894e-01 1.44000000e-01 2.12038837e+13 1.16158558e+07 7.66940962e+13
 1.19725152e-03 1.06785452e-01 1.33000000e-01 2.14764822e+13 1.49318951e+07 7.58919731e+13
 1.07752637e-03 1.07892949e-01 1.52000000e-01 2.06954761e+13 1.42427413e+07 7.30173158e+13
 9.69773730e-04 1.09688565e-01 1.17000000e-01 1.95698099e+13 1.57548478e+07 6.73680115e+13
 8.72796357e-04 1.11677712e-01 1.39000000e-01 1.84206163e+13 2.43750592e+07 6.51679102e+13
 7.85516721e-04 1.13824469e-01 1.21000000e-01 1.75601902e+13 3.10036083e+07 6.19412232e+13
 7.06965049e-04 1.15627661e-01 1.52000000e-01 1.71530729e+13 3.35438927e+07 5.76229138e+13
 6.36268544e-04 1.18960303e-01 1.36000000e-01 1.70327080e+13 3.50865637e+07 5.73982634e+13
 5.72641690e-04 1.21498170e-01 1.49000000e-01 1.66105727e+13 3.92610940e+07 5.81100286e+13
 5.15377521e-04 1.24568655e-01 1.49000000e-01 1.56958344e+13 6.54674343e+07 5.28140819e+13
 4.63839769e-04 1.28535815e-01 1.60000000e-01 1.60234264e+13 4.94960951e+07 5.37267104e+13
 4.17455792e-04 1.32803144e-01 1.54000000e-01 1.38832849e+13 6.27774567e+07 4.75275293e+13
 3.75710213e-04 1.37204870e-01 1.68000000e-01 1.41695018e+13 5.67857327e+07 4.65874948e+13
 3.38139191e-04 1.42206620e-01 1.77000000e-01 1.22302550e+13 6.31020881e+07 4.26676716e+13
 3.04325272e-04 1.48278600e-01 1.72000000e-01 1.39647242e+13 4.87293315e+07 4.65734051e+13
 2.73892745e-04 1.55483702e-01 1.94000000e-01 1.15485109e+13 5.34483996e+07 3.90894998e+13
 2.46503470e-04 1.63029025e-01 2.02000000e-01 1.04995400e+13 5.54837390e+07 3.55913946e+13
 2.21853123e-04 1.73023871e-01 2.15000000e-01 1.00066200e+13 4.46123649e+07 3.36565423e+13
 1.99667811e-04 1.83602925e-01 2.54000000e-01 1.07198629e+13 4.91154027e+07 3.56875257e+13
 1.79701030e-04 1.95084335e-01 2.50000000e-01 8.40802307e+12 5.03017344e+07 2.82608616e+13
 1.61730927e-04 2.12611107e-01 3.04000000e-01 8.34954536e+12 3.89461601e+07 2.80831653e+13
 1.45557834e-04 2.27120587e-01 3.20000000e-01 8.74947990e+12 4.70239358e+07 2.94884430e+13
 1.31002051e-04 2.49074903e-01 3.47000000e-01 7.15146695e+12 4.02191351e+07 2.32958623e+13
 1.17901846e-04 2.77080601e-01 4.00000000e-01 7.22541516e+12 3.74964420e+07 2.47349488e+13
 1.06111661e-04 3.06787579e-01 4.16000000e-01 6.03354799e+12 3.69624152e+07 2.01880768e+13
 9.55004951e-05 3.41503520e-01 4.96000000e-01 6.31758162e+12 3.61226830e+07 2.06730755e+13
 8.59504456e-05 3.79532447e-01 5.64000000e-01 6.54113510e+12 3.63538470e+07 2.16651971e+13
 7.73554010e-05 4.34927397e-01 6.06000000e-01 5.23619661e+12 3.35162679e+07 1.74267143e+13
 6.96198609e-05 4.83361345e-01 6.45000000e-01 4.77849141e+12 3.56050768e+07 1.52961034e+13
 6.26578748e-05 5.45092151e-01 7.16000000e-01 4.51401098e+12 3.52193006e+07 1.59222850e+13
 5.63920873e-05 6.14725012e-01 7.42000000e-01 4.11085204e+12 3.48717464e+07 1.36538067e+13
 5.07528786e-05 6.82039233e-01 7.98000000e-01 3.84366150e+12 3.43311101e+07 1.26923139e+13
 4.56775907e-05 7.49800156e-01 8.61000000e-01 3.49806168e+12 3.41794484e+07 9.40038029e+12
 4.11098317e-05 8.12714966e-01 8.95000000e-01 2.70199288e+12 3.50477505e+07 5.16599239e+12
 3.69988485e-05 8.62746863e-01 9.35000000e-01 2.24303322e+12 3.50135409e+07 1.09354267e+12
 3.32989637e-05 8.97016069e-01 9.72000000e-01 2.21354525e+12 3.52139590e+07 1.20911927e+12
 2.99690673e-05 9.27385987e-01 9.72000000e-01 1.99059789e+12 3.54555041e+07 5.88035165e+11
 2.69721606e-05 9.50208065e-01 9.85000000e-01 1.56135306e+12 3.60138470e+07 4.81023373e+11
 2.42749445e-05 9.70849587e-01 9.98000000e-01 1.34852885e+12 3.58843309e+07 3.40179977e+11
 2.18474501e-05 9.84259232e-01 9.97000000e-01 1.20687100e+12 3.60842553e+07 1.82219633e+11
 1.96627050e-05 9.92525423e-01 1.00000000e+00 8.01907881e+11 3.62309801e+07 5.98814565e+10
 1.76964345e-05 9.97161907e-01 1.00000000e+00 7.64664843e+11 3.64083218e+07 4.87319513e+07
 1.59267911e-05 9.99213273e-01 1.00000000e+00 4.05650915e+11 3.65865316e+07 4.54231733e+07
 1.43341120e-05 9.99759035e-01 1.00000000e+00 3.99901824e+11 3.67600375e+07 4.47325033e+07
 1.29007008e-05 9.99961845e-01 1.00000000e+00 2.58985920e+11 3.68319046e+07 4.35259203e+07
 1.16106307e-05 9.99996201e-01 1.00000000e+00 1.17893533e+11 3.74119227e+07 4.28511134e+07
 1.04495676e-05 9.99999741e-01 1.00000000e+00 6.43508165e+10 3.72409927e+07 4.22692451e+07
 9.40461087e-06 9.99999993e-01 1.00000000e+00 3.95347371e+10 3.76685444e+07 4.18176110e+07
 8.46414978e-06 1.00000000e+00 1.00000000e+00 3.31411744e+10 3.77421876e+07 4.15327233e+07
 7.61773480e-06 1.00000000e+00 1.00000000e+00 4.38375948e+09 3.79639824e+07 4.12095131e+07
 6.85596132e-06 1.00000000e+00 1.00000000e+00 9.53153585e+09 3.80010747e+07 4.11692891e+07
 6.17036519e-06 1.00000000e+00 1.00000000e+00 9.03357759e+08 3.81183505e+07 4.08090351e+07
 5.55332867e-06 1.00000000e+00 1.00000000e+00 3.95620558e+07 3.84114898e+07 4.07294077e+07
 4.99799581e-06 1.00000000e+00 1.00000000e+00 3.95322612e+07 3.84490194e+07 4.06896523e+07
 4.49819622e-06 1.00000000e+00 1.00000000e+00 3.94915970e+07 3.84490194e+07 4.04519335e+07
 4.04837660e-06 1.00000000e+00 1.00000000e+00 3.95339977e+07 3.86808345e+07 4.04124489e+07
 3.64353894e-06 1.00000000e+00 1.00000000e+00 3.95008483e+07 3.87505788e+07 4.02942264e+07
 3.27918505e-06 1.00000000e+00 1.00000000e+00 3.95175937e+07 3.87943234e+07 4.02095092e+07
 2.95126654e-06 1.00000000e+00 1.00000000e+00 3.94848756e+07 3.88263375e+07 4.01371341e+07
 2.65613989e-06 1.00000000e+00 1.00000000e+00 3.94856585e+07 3.89022443e+07 4.00979568e+07
 2.39052590e-06 1.00000000e+00 1.00000000e+00 3.94747986e+07 3.89402533e+07 4.00136522e+07
 2.15147331e-06 1.00000000e+00 1.00000000e+00 3.94929625e+07 3.90163828e+07 3.99806542e+07


==> data/power_prob2_a2_phi3_alpha0.05_omega1e-10_nu1_mu1_unreg.dat <==
 1.00000000e+00 1.00014419e-01 1.00030012e-01 1.00016325e-01 1.00000854e-01 3.94762956e+07 2.37055396e+09
 9.00000000e-01 1.00016021e-01 1.00033347e-01 1.00018139e-01 1.00000948e-01 3.94762956e+07 2.37055396e+09
 8.10000000e-01 1.00017801e-01 1.00037052e-01 1.00020155e-01 1.00001054e-01 3.94762956e+07 2.37055396e+09
 7.29000000e-01 1.00019779e-01 1.00041170e-01 1.00022394e-01 1.00001171e-01 3.94762956e+07 2.37055396e+09
 6.56100000e-01 1.00021977e-01 1.00045745e-01 1.00024883e-01 1.00001301e-01 3.94762956e+07 2.37055396e+09
 5.90490000e-01 1.00024419e-01 1.00050829e-01 1.00027648e-01 1.00001446e-01 3.94762956e+07 2.37055396e+09
 5.31441000e-01 1.00027133e-01 1.00056477e-01 1.00030720e-01 1.00001606e-01 3.94762956e+07 2.37055396e+09
 4.78296900e-01 1.00030148e-01 1.00062754e-01 1.00034134e-01 1.00001785e-01 3.94762956e+07 2.37055396e+09
 4.30467210e-01 1.00033498e-01 1.00069729e-01 1.00037927e-01 1.00001983e-01 3.94762956e+07 2.37055396e+09
 3.87420489e-01 1.00037221e-01 1.00077478e-01 1.00042142e-01 1.00002203e-01 3.94762956e+07 2.37055396e+09
 3.48678440e-01 1.00041357e-01 1.00086090e-01 1.00046825e-01 1.00002448e-01 3.94762956e+07 2.37055396e+09
 3.13810596e-01 1.00045953e-01 1.00095659e-01 1.00052028e-01 1.00002720e-01 3.94762956e+07 2.37055396e+09
 2.82429536e-01 1.00051060e-01 1.00106292e-01 1.00057811e-01 1.00003022e-01 3.94762956e+07 2.37055396e+09
 2.54186583e-01 1.00056734e-01 1.00118107e-01 1.00064236e-01 1.00003358e-01 3.94762956e+07 2.37055396e+09
 2.28767925e-01 1.00063040e-01 1.00131236e-01 1.00071375e-01 1.00003731e-01 3.94762956e+07 2.37055396e+09
 2.05891132e-01 1.00070046e-01 1.00145826e-01 1.00079308e-01 1.00004146e-01 3.94762956e+07 2.37055396e+09
 1.85302019e-01 1.00077831e-01 1.00162038e-01 1.00088122e-01 1.00004607e-01 3.94762956e+07 2.37055396e+09
 1.66771817e-01 1.00086481e-01 1.00180054e-01 1.00097917e-01 1.00005118e-01 3.94762956e+07 2.37055396e+09
 1.50094635e-01 1.00096094e-01 1.00200075e-01 1.00108801e-01 1.00005687e-01 3.94762956e+07 2.37055396e+09
 1.35085172e-01 1.00106775e-01 1.00222323e-01 1.00120895e-01 1.00006319e-01 3.94762956e+07 2.37055396e+09
 1.21576655e-01 1.00118644e-01 1.00247048e-01 1.00134335e-01 1.00007021e-01 3.94762956e+07 2.37055396e+09
 1.09418989e-01 1.00131833e-01 1.00274525e-01 1.00149269e-01 1.00007801e-01 3.94762956e+07 2.37055396e+09
 9.84770902e-02 1.00146489e-01 1.00305062e-01 1.00165865e-01 1.00008668e-01 3.94762956e+07 2.37055396e+09
 8.86293812e-02 1.00162775e-01 1.00339000e-01 1.00184306e-01 1.00009631e-01 3.94762956e+07 2.37055396e+09
 7.97664431e-02 1.00180873e-01 1.00376718e-01 1.00204800e-01 1.00010701e-01 3.94762956e+07 2.37055396e+09
 7.17897988e-02 1.00200985e-01 1.00418640e-01 1.00227575e-01 1.00011891e-01 3.94762956e+07 2.37055396e+09
 6.46108189e-02 1.00223335e-01 1.00465234e-01 1.00252884e-01 1.00013212e-01 3.94762956e+07 2.37055396e+09
 5.81497370e-02 1.00248172e-01 1.00517024e-01 1.00281011e-01 1.00014680e-01 3.94762956e+07 2.37055396e+09
 5.23347633e-02 1.00275775e-01 1.00574591e-01 1.00312270e-01 1.00016311e-01 3.94762956e+07 2.37055396e+09
 4.71012870e-02 1.00306451e-01 1.00638583e-01 1.00347011e-01 1.00018124e-01 3.94762956e+07 2.37055396e+09
 4.23911583e-02 1.00340543e-01 1.00709720e-01 1.00385622e-01 1.00020137e-01 3.94762956e+07 2.37055396e+09
 3.81520424e-02 1.00378433e-01 1.00788804e-01 1.00428535e-01 1.00022375e-01 3.94762956e+07 2.37055396e+09
 3.43368382e-02 1.00420546e-01 1.00876728e-01 1.00476233e-01 1.00024861e-01 3.94762956e+07 2.37055396e+09
 3.09031544e-02 1.00467353e-01 1.00974487e-01 1.00529250e-01 1.00027624e-01 3.94762956e+07 2.37055396e+09
 2.78128389e-02 1.00519379e-01 1.01083189e-01 1.00588181e-01 1.00030694e-01 3.94762956e+07 2.37055396e+09
 2.50315550e-02 1.00577209e-01 1.01204070e-01 1.00653690e-01 1.00034105e-01 3.94762956e+07 2.37055396e+09
 2.25283995e-02 1.00641493e-01 1.01338505e-01 1.00726514e-01 1.00037895e-01 3.94762956e+07 2.37055396e+09
 2.02755596e-02 1.00712955e-01 1.01488029e-01 1.00807475e-01 1.00042106e-01 3.94762956e+07 2.37055396e+09
 1.82480036e-02 1.00792400e-01 1.01654356e-01 1.00897487e-01 1.00046785e-01 3.94762956e+07 2.37055396e+09
 1.64232033e-02 1.00880727e-01 1.01839396e-01 1.00997569e-01 1.00051984e-01 3.94762956e+07 2.37055396e+09
 1.47808829e-02 1.00978933e-01 1.02045284e-01 1.01108857e-01 1.00057761e-01 3.94762956e+07 2.37055396e+09
 1.33027946e-02 1.01088133e-01 1.02274403e-01 1.01232614e-01 1.00064181e-01 3.94762956e+07 2.37055396e+09
 1.19725152e-02 1.01209568e-01 1.02529419e-01 1.01370251e-01 1.00071314e-01 3.94762956e+07 2.37055396e+09
 1.07752637e-02 1.01344620e-01 1.02813311e-01 1.01523342e-01 1.00079240e-01 3.94762956e+07 2.37055396e+09
 9.69773730e-03 1.01494831e-01 1.03129417e-01 1.01693640e-01 1.00088047e-01 3.94762956e+07 2.37055396e+09
 8.72796357e-03 1.01661923e-01 1.03481472e-01 1.01883103e-01 1.00097834e-01 3.94762956e+07 2.37055396e+09
 7.85516721e-03 1.01847815e-01 1.03873667e-01 1.02093920e-01 1.00108709e-01 3.94762956e+07 2.37055396e+09
 7.06965049e-03 1.02054652e-01 1.04310702e-01 1.02328532e-01 1.00120793e-01 3.94762956e+07 2.37055396e+09
 6.36268544e-03 1.02284829e-01 1.04797857e-01 1.02589672e-01 1.00134221e-01 3.94762956e+07 2.37055396e+09
 5.72641690e-03 1.02541024e-01 1.05341071e-01 1.02880396e-01 1.00149142e-01 3.94762956e+07 2.37055396e+09
 5.15377521e-03 1.02826232e-01 1.05947028e-01 1.03204123e-01 1.00165724e-01 3.94762956e+07 2.37055396e+09
 4.63839769e-03 1.03143805e-01 1.06623263e-01 1.03564687e-01 1.00184150e-01 3.94762956e+07 2.37055396e+09
 4.17455792e-03 1.03497498e-01 1.07378284e-01 1.03966385e-01 1.00204626e-01 3.94762956e+07 2.37055396e+09
 3.75710213e-03 1.03891523e-01 1.08221706e-01 1.04414040e-01 1.00227381e-01 3.94762956e+07 2.37055396e+09
 3.38139191e-03 1.04330603e-01 1.09164423e-01 1.04913070e-01 1.00252669e-01 3.94762956e+07 2.37055396e+09
 3.04325272e-03 1.04820045e-01 1.10218791e-01 1.05469571e-01 1.00280772e-01 3.94762956e+07 2.37055396e+09
 2.73892745e-03 1.05365816e-01 1.11398855e-01 1.06090406e-01 1.00312004e-01 3.94762956e+07 2.37055396e+09
 2.46503470e-03 1.05974637e-01 1.12720611e-01 1.06783314e-01 1.00346715e-01 3.94762956e+07 2.37055396e+09
 2.21853123e-03 1.06654082e-01 1.14202320e-01 1.07557036e-01 1.00385293e-01 3.94762956e+07 2.37055396e+09
 1.99667811e-03 1.07412701e-01 1.15864874e-01 1.08421455e-01 1.00428170e-01 3.94762956e+07 2.37055396e+09
 1.79701030e-03 1.08260165e-01 1.17732229e-01 1.09387771e-01 1.00475827e-01 3.94762956e+07 2.37055396e+09
 1.61730927e-03 1.09207423e-01 1.19831935e-01 1.10468693e-01 1.00528799e-01 3.94762956e+07 2.37055396e+09
 1.45557834e-03 1.10266900e-01 1.22195751e-01 1.11678674e-01 1.00587680e-01 3.94762956e+07 2.37055396e+09
 1.31002051e-03 1.11452719e-01 1.24860388e-01 1.13034184e-01 1.00653133e-01 3.94762956e+07 2.37055396e+09
 1.17901846e-03 1.12780968e-01 1.27868408e-01 1.14554031e-01 1.00725895e-01 3.94762956e+07 2.37055396e+09
 1.06111661e-03 1.14270013e-01 1.31269291e-01 1.16259745e-01 1.00806786e-01 3.94762956e+07 2.37055396e+09
 9.55004951e-04 1.15940866e-01 1.35120725e-01 1.18176031e-01 1.00896722e-01 3.94762956e+07 2.37055396e+09
 8.59504456e-04 1.17817630e-01 1.39490157e-01 1.20331312e-01 1.00996718e-01 3.94762956e+07 2.37055396e+09
 7.73554010e-04 1.19928020e-01 1.44456659e-01 1.22758375e-01 1.01107910e-01 3.94762956e+07 2.37055396e+09
 6.96198609e-04 1.22303991e-01 1.50113160e-01 1.25495144e-01 1.01231561e-01 3.94762956e+07 2.37055396e+09
 6.26578748e-04 1.24982490e-01 1.56569122e-01 1.28585612e-01 1.01369081e-01 3.94762956e+07 2.37055396e+09
 5.63920873e-04 1.28006351e-01 1.63953713e-01 1.32080958e-01 1.01522039e-01 3.94762956e+07 2.37055396e+09
 5.07528786e-04 1.31425379e-01 1.72419548e-01 1.36040887e-01 1.01692191e-01 3.94762956e+07 2.37055396e+09
 4.56775907e-04 1.35297649e-01 1.82147028e-01 1.40535246e-01 1.01881491e-01 3.94762956e+07 2.37055396e+09
 4.11098317e-04 1.39691067e-01 1.93349273e-01 1.45645968e-01 1.02092126e-01 3.94762956e+07 2.37055396e+09
 3.69988485e-04 1.44685253e-01 2.06277561e-01 1.51469396e-01 1.02326536e-01 3.94762956e+07 2.37055396e+09
 3.32989637e-04 1.50373789e-01 2.21226991e-01 1.58119062e-01 1.02587450e-01 3.94762956e+07 2.37055396e+09
 2.99690673e-04 1.56866916e-01 2.38541865e-01 1.65728982e-01 1.02877921e-01 3.94762956e+07 2.37055396e+09
 2.69721606e-04 1.64294731e-01 2.58619815e-01 1.74457527e-01 1.03201367e-01 3.94762956e+07 2.37055396e+09
 2.42749445e-04 1.72810951e-01 2.81913012e-01 1.84491898e-01 1.03561618e-01 3.94762956e+07 2.37055396e+09
 2.18474501e-04 1.82597280e-01 3.08923834e-01 1.96053181e-01 1.03962965e-01 3.94762956e+07 2.37055396e+09
 1.96627050e-04 1.93868366e-01 3.40190920e-01 2.09401865e-01 1.04410228e-01 3.94762956e+07 2.37055396e+09
 1.76964345e-04 2.06877257e-01 3.76259783e-01 2.24843505e-01 1.04908820e-01 3.94762956e+07 2.37055396e+09
 1.59267911e-04 2.21921063e-01 4.17630229e-01 2.42733926e-01 1.05464831e-01 3.94762956e+07 2.37055396e+09
 1.43341120e-04 2.39346313e-01 4.64671419e-01 2.63482874e-01 1.06085116e-01 3.94762956e+07 2.37055396e+09
 1.29007008e-04 2.59552989e-01 5.17496196e-01 2.87554273e-01 1.06777409e-01 3.94762956e+07 2.37055396e+09
 1.16106307e-04 2.82995566e-01 5.75791907e-01 3.15460169e-01 1.07550440e-01 3.94762956e+07 2.37055396e+09
 1.04495676e-04 3.10178358e-01 6.38619799e-01 3.47743935e-01 1.08414084e-01 3.94762956e+07 2.37055396e+09
 9.40461087e-05 3.41641040e-01 7.04223100e-01 3.84946484e-01 1.09379529e-01 3.94762956e+07 2.37055396e+09
 8.46414978e-05 3.77928441e-01 7.69925339e-01 4.27547334e-01 1.10459470e-01 3.94762956e+07 2.37055396e+09
 7.61773480e-05 4.19536757e-01 8.32241892e-01 4.75871282e-01 1.11668346e-01 3.94762956e+07 2.37055396e+09
 6.85596132e-05 4.66827018e-01 8.87332580e-01 5.29952984e-01 1.13022609e-01 3.94762956e+07 2.37055396e+09
 6.17036519e-05 5.19897530e-01 9.31832223e-01 5.89359033e-01 1.14541047e-01 3.94762956e+07 2.37055396e+09
 5.55332867e-05 5.78412947e-01 9.63870268e-01 6.52984534e-01 1.16245166e-01 3.94762956e+07 2.37055396e+09
 4.99799581e-05 6.41402956e-01 9.83806225e-01 7.18872527e-01 1.18159644e-01 3.94762956e+07 2.37055396e+09
 4.49819622e-05 7.07072237e-01 9.94127620e-01 7.84147799e-01 1.20312871e-01 3.94762956e+07 2.37055396e+09
 4.04837660e-05 7.72705190e-01 9.98369951e-01 8.45194185e-01 1.22737595e-01 3.94762956e+07 2.37055396e+09
 3.64353894e-05 8.34789757e-01 9.99676824e-01 8.98193463e-01 1.25471696e-01 3.94762956e+07 2.37055396e+09
 3.27918505e-05 8.89486666e-01 9.99958022e-01 9.40024332e-01 1.28559114e-01 3.94762956e+07 2.37055396e+09
 2.95126654e-05 9.33474090e-01 9.99996792e-01 9.69268353e-01 1.32050965e-01 3.94762956e+07 2.37055396e+09
 2.65613989e-05 9.64966584e-01 9.99999874e-01 9.86802038e-01 1.36006877e-01 3.94762956e+07 2.37055396e+09
 2.39052590e-05 9.84424887e-01 9.99999998e-01 9.95465411e-01 1.40496612e-01 3.94762956e+07 2.37055396e+09
 2.15147331e-05 9.94409715e-01 1.00000000e+00 9.98824031e-01 1.45601993e-01 3.94762956e+07 2.37055396e+09
 1.93632598e-05 9.98468223e-01 1.00000000e+00 9.99785958e-01 1.51419237e-01 3.94762956e+07 2.37055396e+09
 1.74269338e-05 9.99701214e-01 1.00000000e+00 9.99975027e-01 1.58061726e-01 3.94762956e+07 2.37055396e+09
 1.56842404e-05 9.99961976e-01 1.00000000e+00 9.99998332e-01 1.65663295e-01 3.94762956e+07 2.37055396e+09
 1.41158164e-05 9.99997168e-01 1.00000000e+00 9.99999945e-01 1.74382102e-01 3.94762956e+07 2.37055396e+09
 1.27042347e-05 9.99999892e-01 1.00000000e+00 9.99999999e-01 1.84405093e-01 3.94762956e+07 2.37055396e+09
 1.14338113e-05 9.99999998e-01 1.00000000e+00 1.00000000e+00 1.95953062e-01 3.94762956e+07 2.37055396e+09
 1.02904301e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.09286157e-01 3.94762956e+07 2.37055396e+09
 9.26138713e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.24709545e-01 3.94762956e+07 2.37055396e+09
 8.33524842e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.42578629e-01 3.94762956e+07 2.37055396e+09
 7.50172358e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.63302712e-01 3.94762956e+07 2.37055396e+09
 6.75155122e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.87345295e-01 3.94762956e+07 2.37055396e+09
 6.07639610e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.15218082e-01 3.94762956e+07 2.37055396e+09
 5.46875649e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.47464302e-01 3.94762956e+07 2.37055396e+09
 4.92188084e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.84625084e-01 3.94762956e+07 2.37055396e+09
 4.42969275e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 4.27180764e-01 3.94762956e+07 2.37055396e+09
 3.98672348e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 4.75457868e-01 3.94762956e+07 2.37055396e+09
 3.58805113e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.29494056e-01 3.94762956e+07 2.37055396e+09
 3.22924602e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.88860503e-01 3.94762956e+07 2.37055396e+09
 2.90632142e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.52458537e-01 3.94762956e+07 2.37055396e+09
 2.61568927e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 7.18338575e-01 3.94762956e+07 2.37055396e+09
 2.35412035e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 7.83632530e-01 3.94762956e+07 2.37055396e+09
 2.11870831e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 8.44728596e-01 3.94762956e+07 2.37055396e+09
 1.90683748e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 8.97806982e-01 3.94762956e+07 2.37055396e+09
 1.71615373e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.39736581e-01 3.94762956e+07 2.37055396e+09
 1.54453836e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.69081871e-01 3.94762956e+07 2.37055396e+09
 1.39008452e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.86700719e-01 3.94762956e+07 2.37055396e+09
 1.25107607e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.95421374e-01 3.94762956e+07 2.37055396e+09
 1.12596846e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.98809591e-01 3.94762956e+07 2.37055396e+09
 1.01337162e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99782636e-01 3.94762956e+07 2.37055396e+09


==> data/power_prob2_a2_phi3_alpha0.05_omega1e-10_nu1_mu2_M1000.dat <==
 1.00000000e-01 9.87039958e-02 1.47000000e-01 1.13538571e+20 6.96372599e+10 4.08542286e+20
 9.00000000e-02 9.90181443e-02 1.31000000e-01 1.42126031e+20 6.74738921e+10 4.93689031e+20
 8.10000000e-02 9.86777553e-02 1.47000000e-01 1.08569842e+20 7.06293290e+10 3.82754624e+20
 7.29000000e-02 9.87462990e-02 1.58000000e-01 1.03584714e+20 7.40136345e+10 3.42480488e+20
 6.56100000e-02 9.88997156e-02 1.34000000e-01 9.59705075e+19 8.15321947e+10 3.27387379e+20
 5.90490000e-02 9.88481939e-02 1.46000000e-01 8.96458196e+19 7.34080897e+10 3.16365009e+20
 5.31441000e-02 9.86669441e-02 1.47000000e-01 8.82359412e+19 4.72016315e+10 3.07366440e+20
 4.78296900e-02 9.88608325e-02 1.39000000e-01 8.44698088e+19 9.39777481e+10 2.71249931e+20
 4.30467210e-02 9.86245424e-02 1.49000000e-01 7.76254816e+19 3.43570068e+10 2.81295530e+20
 3.87420489e-02 9.85662781e-02 1.38000000e-01 6.91689040e+19 6.70256914e+10 2.15416185e+20
 3.48678440e-02 9.86199827e-02 1.45000000e-01 7.37214763e+19 4.89419663e+10 2.46013005e+20
 3.13810596e-02 9.89319003e-02 1.41000000e-01 5.51881177e+19 6.68329277e+10 1.37941536e+20
 2.82429536e-02 9.86950704e-02 1.47000000e-01 5.92062916e+19 5.04581198e+10 1.84255227e+20
 2.54186583e-02 9.92392563e-02 1.28000000e-01 6.87694749e+19 1.41806240e+11 2.36588395e+20
 2.28767925e-02 9.86611001e-02 1.25000000e-01 5.78898111e+19 7.48959745e+10 1.84478113e+20
 2.05891132e-02 9.90487107e-02 1.33000000e-01 5.21484647e+19 1.02675271e+11 1.72210004e+20
 1.85302019e-02 9.89601934e-02 1.37000000e-01 4.98580357e+19 7.52958310e+10 1.55393272e+20
 1.66771817e-02 9.88689161e-02 1.32000000e-01 4.37331855e+19 1.07923145e+11 1.31444660e+20
 1.50094635e-02 9.87844853e-02 1.50000000e-01 5.05651424e+19 7.03796476e+10 1.78694093e+20
 1.35085172e-02 9.88658503e-02 1.70000000e-01 4.00302297e+19 4.80780437e+10 1.21046357e+20
 1.21576655e-02 9.90225987e-02 1.48000000e-01 4.56327743e+19 6.63021164e+10 1.53443376e+20
 1.09418989e-02 9.93869203e-02 1.62000000e-01 3.75353246e+19 9.93724661e+10 1.07154511e+20
 9.84770902e-03 9.93877776e-02 1.31000000e-01 3.64642464e+19 8.05823158e+10 1.19539496e+20
 8.86293812e-03 9.89642644e-02 1.51000000e-01 3.48480776e+19 6.20135849e+10 1.17649118e+20
 7.97664431e-03 9.96872292e-02 1.59000000e-01 3.69621914e+19 1.57472508e+11 1.29718000e+20
 7.17897988e-03 9.93254360e-02 1.27000000e-01 3.54748212e+19 1.30169472e+11 1.22409818e+20
 6.46108189e-03 9.93883295e-02 1.49000000e-01 3.26989194e+19 9.91128659e+10 1.13755872e+20
 5.81497370e-03 9.93440932e-02 1.35000000e-01 2.99589065e+19 9.68810996e+10 9.60805667e+19
 5.23347633e-03 1.00508339e-01 1.27000000e-01 3.16425657e+19 3.08300851e+11 1.12632961e+20
 4.71012870e-03 9.99904292e-02 1.43000000e-01 2.38901621e+19 7.42436721e+10 7.09940042e+19
 4.23911583e-03 1.00575173e-01 1.41000000e-01 2.69465467e+19 1.25373432e+11 9.26796544e+19
 3.81520424e-03 1.00950161e-01 1.32000000e-01 2.38689047e+19 2.18325579e+11 7.39110886e+19
 3.43368382e-03 1.01085564e-01 1.32000000e-01 2.18716110e+19 2.07280647e+11 6.82333491e+19
 3.09031544e-03 1.01821638e-01 1.29000000e-01 2.42995991e+19 1.56867174e+11 8.57902897e+19
 2.78128389e-03 1.01622605e-01 1.58000000e-01 2.16068474e+19 1.02139910e+11 7.69019186e+19
 2.50315550e-03 1.02472801e-01 1.24000000e-01 2.00567457e+19 1.67415248e+11 6.70344466e+19
 2.25283995e-03 1.01978246e-01 1.26000000e-01 1.87460369e+19 1.39161643e+11 6.38112607e+19
 2.02755596e-03 1.03269434e-01 1.32000000e-01 1.71366631e+19 2.26440529e+11 5.85915030e+19
 1.82480036e-03 1.04421135e-01 1.33000000e-01 1.80391884e+19 3.12413406e+11 6.05605757e+19
 1.64232033e-03 1.03922071e-01 1.67000000e-01 1.48368403e+19 9.77213959e+10 4.98459414e+19
 1.47808829e-03 1.06765598e-01 1.40000000e-01 1.48588612e+19 2.36527049e+11 5.13970930e+19
 1.33027946e-03 1.06921381e-01 1.47000000e-01 1.64150331e+19 2.29062318e+11 5.88760464e+19
 1.19725152e-03 1.08587587e-01 1.35000000e-01 1.43088482e+19 3.27945668e+11 5.20344410e+19
 1.07752637e-03 1.09922940e-01 1.37000000e-01 1.19044555e+19 2.87280362e+11 4.23417427e+19
 9.69773730e-04 1.11010760e-01 1.31000000e-01 1.13818746e+19 2.27191093e+11 3.19131808e+19
 8.72796357e-04 1.13047499e-01 1.46000000e-01 1.17501623e+19 4.23486662e+11 3.84714208e+19
 7.85516721e-04 1.14443946e-01 1.39000000e-01 1.05178364e+19 3.38459844e+11 3.35756253e+19
 7.06965049e-04 1.17002457e-01 1.47000000e-01 9.95059476e+18 3.37530554e+11 3.45272745e+19
 6.36268544e-04 1.19137732e-01 1.43000000e-01 9.15606232e+18 6.28053325e+11 2.87892739e+19
 5.72641690e-04 1.22188674e-01 1.47000000e-01 9.17323848e+18 4.81397861e+11 2.94440595e+19
 5.15377521e-04 1.25139899e-01 1.87000000e-01 9.97597725e+18 4.49219286e+11 3.54844058e+19
 4.63839769e-04 1.28974412e-01 1.72000000e-01 8.50766311e+18 5.18269159e+11 2.73870945e+19
 4.17455792e-04 1.33224774e-01 1.80000000e-01 7.83294426e+18 5.89211645e+11 2.49888488e+19
 3.75710213e-04 1.36926654e-01 1.83000000e-01 7.21212864e+18 5.50848440e+11 2.22860144e+19
 3.38139191e-04 1.42819926e-01 2.21000000e-01 7.18620477e+18 5.27082378e+11 2.40893327e+19
 3.04325272e-04 1.48357993e-01 1.98000000e-01 6.76030622e+18 4.32946801e+11 2.17956613e+19
 2.73892745e-04 1.55008570e-01 2.32000000e-01 6.57108628e+18 5.44098602e+11 2.06728635e+19
 2.46503470e-04 1.63012803e-01 2.45000000e-01 6.14580287e+18 3.66528251e+11 1.87381991e+19
 2.21853123e-04 1.73151561e-01 2.55000000e-01 5.38140248e+18 3.13539727e+11 1.51245901e+19
 1.99667811e-04 1.83509176e-01 2.90000000e-01 4.95489905e+18 3.77393211e+11 1.53121115e+19
 1.79701030e-04 1.95017168e-01 2.72000000e-01 4.91589983e+18 3.81445018e+11 1.61875170e+19
 1.61730927e-04 2.11783264e-01 3.41000000e-01 4.29059515e+18 3.10624134e+11 1.06767040e+19
 1.45557834e-04 2.27300678e-01 3.17000000e-01 4.00048890e+18 3.00884101e+11 7.11344174e+18
 1.31002051e-04 2.50851032e-01 3.73000000e-01 3.83986138e+18 2.76646569e+11 5.81182198e+18
 1.17901846e-04 2.78354791e-01 4.53000000e-01 3.60939373e+18 2.36166637e+11 5.73284418e+18
 1.06111661e-04 3.04341002e-01 4.77000000e-01 3.41714223e+18 2.29039873e+11 8.89665502e+18
 9.55004951e-05 3.46621452e-01 5.20000000e-01 3.04664503e+18 2.02004029e+11 4.43336073e+18
 8.59504456e-05 3.78371549e-01 5.70000000e-01 2.65767464e+18 2.02126979e+11 1.29490895e+18
 7.73554010e-05 4.30697519e-01 6.58000000e-01 2.73014792e+18 1.85675363e+11 2.19467270e+18
 6.96198609e-05 4.80085839e-01 6.80000000e-01 2.14451416e+18 1.87554392e+11 6.96839871e+17
 6.26578748e-05 5.46875893e-01 7.28000000e-01 2.13799656e+18 1.91627478e+11 5.66860073e+17
 5.63920873e-05 5.97206264e-01 8.01000000e-01 1.95701460e+18 1.88035445e+11 6.93704397e+17
 5.07528786e-05 6.85956597e-01 8.59000000e-01 1.28731540e+18 1.85369317e+11 1.52983057e+17
 4.56775907e-05 7.39905917e-01 8.81000000e-01 1.17033612e+18 1.91195538e+11 1.31524396e+17
 4.11098317e-05 7.94263951e-01 9.07000000e-01 1.23691491e+18 1.92377487e+11 1.72572848e+17
 3.69988485e-05 8.51789502e-01 9.46000000e-01 1.16801451e+18 1.86458654e+11 9.70888265e+16
 3.32989637e-05 8.95576186e-01 9.67000000e-01 8.96686591e+17 1.90623896e+11 5.05837280e+16
 2.99690673e-05 9.29132294e-01 9.90000000e-01 7.54362436e+17 1.95406991e+11 1.51269439e+16
 2.69721606e-05 9.52798250e-01 9.88000000e-01 6.76403689e+17 1.98484204e+11 6.08522947e+15
 2.42749445e-05 9.72703861e-01 9.95000000e-01 4.72401836e+17 1.99321630e+11 2.35348587e+15
 2.18474501e-05 9.86628136e-01 1.00000000e+00 2.82175962e+17 2.00040935e+11 5.95327080e+14
 1.96627050e-05 9.94007543e-01 1.00000000e+00 2.17396912e+17 1.99980235e+11 5.11356093e+11
 1.76964345e-05 9.97934726e-01 1.00000000e+00 1.81890039e+17 2.02337539e+11 3.53038781e+11
 1.59267911e-05 9.99497241e-01 1.00000000e+00 1.18735365e+17 2.04784769e+11 3.10340991e+11
 1.43341120e-05 9.99879930e-01 1.00000000e+00 1.06737670e+17 2.08353085e+11 2.94885585e+11
 1.29007008e-05 9.99981246e-01 1.00000000e+00 5.55315752e+16 2.10461612e+11 2.83035352e+11
 1.16106307e-05 9.99998951e-01 1.00000000e+00 1.70624507e+16 2.11634168e+11 2.72274919e+11
 1.04495676e-05 9.99999938e-01 1.00000000e+00 1.39579136e+16 2.13294036e+11 2.64413830e+11
 9.40461087e-06 9.99999999e-01 1.00000000e+00 2.03684803e+13 2.17500884e+11 2.62356145e+11
 8.46414978e-06 1.00000000e+00 1.00000000e+00 1.10962570e+12 2.17076492e+11 2.57784712e+11
 7.61773480e-06 1.00000000e+00 1.00000000e+00 1.71295823e+12 2.20064715e+11 2.55279536e+11
 6.85596132e-06 1.00000000e+00 1.00000000e+00 2.37700565e+11 2.20926024e+11 2.53788131e+11
 6.17036519e-06 1.00000000e+00 1.00000000e+00 1.10884257e+12 2.21357942e+11 2.51813136e+11
 5.55332867e-06 1.00000000e+00 1.00000000e+00 2.36678482e+11 2.22658768e+11 2.50831409e+11
 4.99799581e-06 1.00000000e+00 1.00000000e+00 2.37226163e+11 2.24843822e+11 2.49853510e+11
 4.49819622e-06 1.00000000e+00 1.00000000e+00 2.35898860e+11 2.24405103e+11 2.46942629e+11
 4.04837660e-06 1.00000000e+00 1.00000000e+00 2.36448716e+11 2.27050319e+11 2.46460790e+11
 3.64353894e-06 1.00000000e+00 1.00000000e+00 2.36531511e+11 2.27494210e+11 2.45425560e+11
 3.27918505e-06 1.00000000e+00 1.00000000e+00 2.36321886e+11 2.28384597e+11 2.43589435e+11
 2.95126654e-06 1.00000000e+00 1.00000000e+00 2.36292178e+11 2.29726716e+11 2.43114138e+11
 2.65613989e-06 1.00000000e+00 1.00000000e+00 2.36145146e+11 2.29726716e+11 2.42166326e+11
 2.39052590e-06 1.00000000e+00 1.00000000e+00 2.36001498e+11 2.30175840e+11 2.41693807e+11
 2.15147331e-06 1.00000000e+00 1.00000000e+00 2.36131020e+11 2.31076723e+11 2.41222209e+11


==> data/power_prob2_a2_phi3_alpha0.05_omega1e-10_nu1_mu2_unreg.dat <==
 1.00000000e+00 1.00014419e-01 1.00030011e-01 1.00016187e-01 1.00000854e-01 2.36094976e+11 1.15418325e+14
 9.00000000e-01 1.00016021e-01 1.00033345e-01 1.00017985e-01 1.00000948e-01 2.36094976e+11 1.15418325e+14
 8.10000000e-01 1.00017801e-01 1.00037051e-01 1.00019984e-01 1.00001054e-01 2.36094976e+11 1.15418325e+14
 7.29000000e-01 1.00019779e-01 1.00041168e-01 1.00022205e-01 1.00001171e-01 2.36094976e+11 1.15418325e+14
 6.56100000e-01 1.00021977e-01 1.00045743e-01 1.00024672e-01 1.00001301e-01 2.36094976e+11 1.15418325e+14
 5.90490000e-01 1.00024419e-01 1.00050827e-01 1.00027413e-01 1.00001446e-01 2.36094976e+11 1.15418325e+14
 5.31441000e-01 1.00027133e-01 1.00056476e-01 1.00030460e-01 1.00001606e-01 2.36094976e+11 1.15418325e+14
 4.78296900e-01 1.00030148e-01 1.00062752e-01 1.00033845e-01 1.00001785e-01 2.36094976e+11 1.15418325e+14
 4.30467210e-01 1.00033498e-01 1.00069726e-01 1.00037606e-01 1.00001983e-01 2.36094976e+11 1.15418325e+14
 3.87420489e-01 1.00037221e-01 1.00077476e-01 1.00041785e-01 1.00002203e-01 2.36094976e+11 1.15418325e+14
 3.48678440e-01 1.00041357e-01 1.00086087e-01 1.00046428e-01 1.00002448e-01 2.36094976e+11 1.15418325e+14
 3.13810596e-01 1.00045953e-01 1.00095655e-01 1.00051588e-01 1.00002720e-01 2.36094976e+11 1.15418325e+14
 2.82429536e-01 1.00051060e-01 1.00106288e-01 1.00057321e-01 1.00003022e-01 2.36094976e+11 1.15418325e+14
 2.54186583e-01 1.00056734e-01 1.00118103e-01 1.00063692e-01 1.00003358e-01 2.36094976e+11 1.15418325e+14
 2.28767925e-01 1.00063040e-01 1.00131232e-01 1.00070770e-01 1.00003731e-01 2.36094976e+11 1.15418325e+14
 2.05891132e-01 1.00070046e-01 1.00145821e-01 1.00078636e-01 1.00004146e-01 2.36094976e+11 1.15418325e+14
 1.85302019e-01 1.00077831e-01 1.00162033e-01 1.00087376e-01 1.00004607e-01 2.36094976e+11 1.15418325e+14
 1.66771817e-01 1.00086481e-01 1.00180048e-01 1.00097088e-01 1.00005118e-01 2.36094976e+11 1.15418325e+14
 1.50094635e-01 1.00096094e-01 1.00200068e-01 1.00107880e-01 1.00005687e-01 2.36094976e+11 1.15418325e+14
 1.35085172e-01 1.00106775e-01 1.00222316e-01 1.00119871e-01 1.00006319e-01 2.36094976e+11 1.15418325e+14
 1.21576655e-01 1.00118644e-01 1.00247040e-01 1.00133197e-01 1.00007021e-01 2.36094976e+11 1.15418325e+14
 1.09418989e-01 1.00131833e-01 1.00274516e-01 1.00148005e-01 1.00007801e-01 2.36094976e+11 1.15418325e+14
 9.84770902e-02 1.00146489e-01 1.00305052e-01 1.00164459e-01 1.00008668e-01 2.36094976e+11 1.15418325e+14
 8.86293812e-02 1.00162775e-01 1.00338988e-01 1.00182745e-01 1.00009631e-01 2.36094976e+11 1.15418325e+14
 7.97664431e-02 1.00180873e-01 1.00376705e-01 1.00203065e-01 1.00010701e-01 2.36094976e+11 1.15418325e+14
 7.17897988e-02 1.00200985e-01 1.00418625e-01 1.00225646e-01 1.00011891e-01 2.36094976e+11 1.15418325e+14
 6.46108189e-02 1.00223335e-01 1.00465218e-01 1.00250741e-01 1.00013212e-01 2.36094976e+11 1.15418325e+14
 5.81497370e-02 1.00248172e-01 1.00517006e-01 1.00278629e-01 1.00014680e-01 2.36094976e+11 1.15418325e+14
 5.23347633e-02 1.00275775e-01 1.00574572e-01 1.00309623e-01 1.00016311e-01 2.36094976e+11 1.15418325e+14
 4.71012870e-02 1.00306451e-01 1.00638561e-01 1.00344069e-01 1.00018124e-01 2.36094976e+11 1.15418325e+14
 4.23911583e-02 1.00340543e-01 1.00709696e-01 1.00382352e-01 1.00020137e-01 2.36094976e+11 1.15418325e+14
 3.81520424e-02 1.00378433e-01 1.00788777e-01 1.00424901e-01 1.00022375e-01 2.36094976e+11 1.15418325e+14
 3.43368382e-02 1.00420546e-01 1.00876698e-01 1.00472194e-01 1.00024861e-01 2.36094976e+11 1.15418325e+14
 3.09031544e-02 1.00467353e-01 1.00974454e-01 1.00524760e-01 1.00027624e-01 2.36094976e+11 1.15418325e+14
 2.78128389e-02 1.00519379e-01 1.01083153e-01 1.00583191e-01 1.00030694e-01 2.36094976e+11 1.15418325e+14
 2.50315550e-02 1.00577209e-01 1.01204029e-01 1.00648142e-01 1.00034105e-01 2.36094976e+11 1.15418325e+14
 2.25283995e-02 1.00641493e-01 1.01338459e-01 1.00720347e-01 1.00037895e-01 2.36094976e+11 1.15418325e+14
 2.02755596e-02 1.00712955e-01 1.01487978e-01 1.00800618e-01 1.00042106e-01 2.36094976e+11 1.15418325e+14
 1.82480036e-02 1.00792400e-01 1.01654300e-01 1.00889864e-01 1.00046785e-01 2.36094976e+11 1.15418325e+14
 1.64232033e-02 1.00880727e-01 1.01839334e-01 1.00989093e-01 1.00051984e-01 2.36094976e+11 1.15418325e+14
 1.47808829e-02 1.00978933e-01 1.02045214e-01 1.01099431e-01 1.00057761e-01 2.36094976e+11 1.15418325e+14
 1.33027946e-02 1.01088133e-01 1.02274326e-01 1.01222131e-01 1.00064181e-01 2.36094976e+11 1.15418325e+14
 1.19725152e-02 1.01209568e-01 1.02529332e-01 1.01358593e-01 1.00071314e-01 2.36094976e+11 1.15418325e+14
 1.07752637e-02 1.01344620e-01 1.02813215e-01 1.01510373e-01 1.00079240e-01 2.36094976e+11 1.15418325e+14
 9.69773730e-03 1.01494831e-01 1.03129309e-01 1.01679213e-01 1.00088047e-01 2.36094976e+11 1.15418325e+14
 8.72796357e-03 1.01661923e-01 1.03481352e-01 1.01867052e-01 1.00097834e-01 2.36094976e+11 1.15418325e+14
 7.85516721e-03 1.01847815e-01 1.03873533e-01 1.02076058e-01 1.00108709e-01 2.36094976e+11 1.15418325e+14
 7.06965049e-03 1.02054652e-01 1.04310553e-01 1.02308653e-01 1.00120793e-01 2.36094976e+11 1.15418325e+14
 6.36268544e-03 1.02284829e-01 1.04797692e-01 1.02567543e-01 1.00134221e-01 2.36094976e+11 1.15418325e+14
 5.72641690e-03 1.02541024e-01 1.05340887e-01 1.02855757e-01 1.00149142e-01 2.36094976e+11 1.15418325e+14
 5.15377521e-03 1.02826232e-01 1.05946822e-01 1.03176685e-01 1.00165724e-01 2.36094976e+11 1.15418325e+14
 4.63839769e-03 1.03143805e-01 1.06623034e-01 1.03534123e-01 1.00184150e-01 2.36094976e+11 1.15418325e+14
 4.17455792e-03 1.03497498e-01 1.07378027e-01 1.03932330e-01 1.00204626e-01 2.36094976e+11 1.15418325e+14
 3.75710213e-03 1.03891523e-01 1.08221419e-01 1.04376084e-01 1.00227381e-01 2.36094976e+11 1.15418325e+14
 3.38139191e-03 1.04330603e-01 1.09164103e-01 1.04870752e-01 1.00252669e-01 2.36094976e+11 1.15418325e+14
 3.04325272e-03 1.04820045e-01 1.10218432e-01 1.05422371e-01 1.00280772e-01 2.36094976e+11 1.15418325e+14
 2.73892745e-03 1.05365816e-01 1.11398453e-01 1.06037739e-01 1.00312004e-01 2.36094976e+11 1.15418325e+14
 2.46503470e-03 1.05974637e-01 1.12720161e-01 1.06724521e-01 1.00346715e-01 2.36094976e+11 1.15418325e+14
 2.21853123e-03 1.06654082e-01 1.14201816e-01 1.07491370e-01 1.00385293e-01 2.36094976e+11 1.15418325e+14
 1.99667811e-03 1.07412701e-01 1.15864307e-01 1.08348073e-01 1.00428170e-01 2.36094976e+11 1.15418325e+14
 1.79701030e-03 1.08260165e-01 1.17731593e-01 1.09305716e-01 1.00475827e-01 2.36094976e+11 1.15418325e+14
 1.61730927e-03 1.09207423e-01 1.19831219e-01 1.10376877e-01 1.00528799e-01 2.36094976e+11 1.15418325e+14
 1.45557834e-03 1.10266900e-01 1.22194944e-01 1.11575861e-01 1.00587680e-01 2.36094976e+11 1.15418325e+14
 1.31002051e-03 1.11452719e-01 1.24859478e-01 1.12918962e-01 1.00653133e-01 2.36094976e+11 1.15418325e+14
 1.17901846e-03 1.12780968e-01 1.27867380e-01 1.14424787e-01 1.00725895e-01 2.36094976e+11 1.15418325e+14
 1.06111661e-03 1.14270013e-01 1.31268128e-01 1.16114631e-01 1.00806786e-01 2.36094976e+11 1.15418325e+14
 9.55004951e-04 1.15940866e-01 1.35119406e-01 1.18012922e-01 1.00896722e-01 2.36094976e+11 1.15418325e+14
 8.59504456e-04 1.17817630e-01 1.39488660e-01 1.20147762e-01 1.00996718e-01 2.36094976e+11 1.15418325e+14
 7.73554010e-04 1.19928020e-01 1.44454955e-01 1.22551559e-01 1.01107910e-01 2.36094976e+11 1.15418325e+14
 6.96198609e-04 1.22303991e-01 1.50111218e-01 1.25261789e-01 1.01231561e-01 2.36094976e+11 1.15418325e+14
 6.26578748e-04 1.24982490e-01 1.56566903e-01 1.28321919e-01 1.01369081e-01 2.36094976e+11 1.15418325e+14
 5.63920873e-04 1.28006351e-01 1.63951172e-01 1.31782499e-01 1.01522039e-01 2.36094976e+11 1.15418325e+14
 5.07528786e-04 1.31425379e-01 1.72416631e-01 1.35702490e-01 1.01692191e-01 2.36094976e+11 1.15418325e+14
 4.56775907e-04 1.35297649e-01 1.82143672e-01 1.40150855e-01 1.01881491e-01 2.36094976e+11 1.15418325e+14
 4.11098317e-04 1.39691067e-01 1.93345405e-01 1.45208470e-01 1.02092126e-01 2.36094976e+11 1.15418325e+14
 3.69988485e-04 1.44685253e-01 2.06273092e-01 1.50970419e-01 1.02326536e-01 2.36094976e+11 1.15418325e+14
 3.32989637e-04 1.50373789e-01 2.21221819e-01 1.57548730e-01 1.02587450e-01 2.36094976e+11 1.15418325e+14
 2.99690673e-04 1.56866916e-01 2.38535871e-01 1.65075633e-01 1.02877921e-01 2.36094976e+11 1.15418325e+14
 2.69721606e-04 1.64294731e-01 2.58612862e-01 1.73707375e-01 1.03201367e-01 2.36094976e+11 1.15418325e+14
 2.42749445e-04 1.72810951e-01 2.81904946e-01 1.83628647e-01 1.03561618e-01 2.36094976e+11 1.15418325e+14
 2.18474501e-04 1.82597280e-01 3.08914487e-01 1.95057604e-01 1.03962965e-01 2.36094976e+11 1.15418325e+14
 1.96627050e-04 1.93868366e-01 3.40180114e-01 2.08251343e-01 1.04410228e-01 2.36094976e+11 1.15418325e+14
 1.76964345e-04 2.06877257e-01 3.76247347e-01 2.23511578e-01 1.04908820e-01 2.36094976e+11 1.15418325e+14
 1.59267911e-04 2.21921063e-01 4.17616017e-01 2.41189911e-01 1.05464831e-01 2.36094976e+11 1.15418325e+14
 1.43341120e-04 2.39346313e-01 4.64655347e-01 2.61691665e-01 1.06085116e-01 2.36094976e+11 1.15418325e+14
 1.29007008e-04 2.59552989e-01 5.17478285e-01 2.85476510e-01 1.06777409e-01 2.36094976e+11 1.15418325e+14
 1.16106307e-04 2.82995566e-01 5.75772347e-01 3.13053052e-01 1.07550440e-01 2.36094976e+11 1.15418325e+14
 1.04495676e-04 3.10178358e-01 6.38599015e-01 3.44963114e-01 1.08414084e-01 2.36094976e+11 1.15418325e+14
 9.40461087e-05 3.41641040e-01 7.04201804e-01 3.81749601e-01 1.09379529e-01 2.36094976e+11 1.15418325e+14
 8.46414978e-05 3.77928441e-01 7.69904536e-01 4.23899928e-01 1.10459470e-01 2.36094976e+11 1.15418325e+14
 7.61773480e-05 4.19536757e-01 8.32222796e-01 4.71755808e-01 1.11668346e-01 2.36094976e+11 1.15418325e+14
 6.85596132e-05 4.66827018e-01 8.87316404e-01 5.25381388e-01 1.13022609e-01 2.36094976e+11 1.15418325e+14
 6.17036519e-05 5.19897530e-01 9.31819862e-01 5.84388449e-01 1.14541047e-01 2.36094976e+11 1.15418325e+14
 5.55332867e-05 5.78412947e-01 9.63861988e-01 6.47733754e-01 1.16245166e-01 2.36094976e+11 1.15418325e+14
 4.99799581e-05 6.41402956e-01 9.83801534e-01 7.13533848e-01 1.18159644e-01 2.36094976e+11 1.15418325e+14
 4.49819622e-05 7.07072237e-01 9.94125470e-01 7.78985193e-01 1.20312871e-01 2.36094976e+11 1.15418325e+14
 4.04837660e-05 7.72705190e-01 9.98369197e-01 8.40516755e-01 1.22737595e-01 2.36094976e+11 1.15418325e+14
 3.64353894e-05 8.34789757e-01 9.99676635e-01 8.94297274e-01 1.25471696e-01 2.36094976e+11 1.15418325e+14
 3.27918505e-05 8.89486666e-01 9.99957991e-01 9.37110539e-01 1.28559114e-01 2.36094976e+11 1.15418325e+14
 2.95126654e-05 9.33474090e-01 9.99996789e-01 9.67369272e-01 1.32050965e-01 2.36094976e+11 1.15418325e+14
 2.65613989e-05 9.64966584e-01 9.99999874e-01 9.85762764e-01 1.36006877e-01 2.36094976e+11 1.15418325e+14
 2.39052590e-05 9.84424887e-01 9.99999998e-01 9.95009559e-01 1.40496612e-01 2.36094976e+11 1.15418325e+14
 2.15147331e-05 9.94409715e-01 1.00000000e+00 9.98672804e-01 1.45601993e-01 2.36094976e+11 1.15418325e+14
 1.93632598e-05 9.98468223e-01 1.00000000e+00 9.99750660e-01 1.51419237e-01 2.36094976e+11 1.15418325e+14
 1.74269338e-05 9.99701214e-01 1.00000000e+00 9.99969729e-01 1.58061726e-01 2.36094976e+11 1.15418325e+14
 1.56842404e-05 9.99961976e-01 1.00000000e+00 9.99997874e-01 1.65663295e-01 2.36094976e+11 1.15418325e+14
 1.41158164e-05 9.99997168e-01 1.00000000e+00 9.99999925e-01 1.74382102e-01 2.36094976e+11 1.15418325e+14
 1.27042347e-05 9.99999892e-01 1.00000000e+00 9.99999999e-01 1.84405093e-01 2.36094976e+11 1.15418325e+14
 1.14338113e-05 9.99999998e-01 1.00000000e+00 1.00000000e+00 1.95953062e-01 2.36094976e+11 1.15418325e+14
 1.02904301e-05 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.09286157e-01 2.36094976e+11 1.15418325e+14
 9.26138713e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.24709545e-01 2.36094976e+11 1.15418325e+14
 8.33524842e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.42578629e-01 2.36094976e+11 1.15418325e+14
 7.50172358e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.63302712e-01 2.36094976e+11 1.15418325e+14
 6.75155122e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 2.87345295e-01 2.36094976e+11 1.15418325e+14
 6.07639610e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.15218082e-01 2.36094976e+11 1.15418325e+14
 5.46875649e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.47464302e-01 2.36094976e+11 1.15418325e+14
 4.92188084e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 3.84625084e-01 2.36094976e+11 1.15418325e+14
 4.42969275e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 4.27180764e-01 2.36094976e+11 1.15418325e+14
 3.98672348e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 4.75457868e-01 2.36094976e+11 1.15418325e+14
 3.58805113e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.29494056e-01 2.36094976e+11 1.15418325e+14
 3.22924602e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.88860503e-01 2.36094976e+11 1.15418325e+14
 2.90632142e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.52458537e-01 2.36094976e+11 1.15418325e+14
 2.61568927e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 7.18338575e-01 2.36094976e+11 1.15418325e+14
 2.35412035e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 7.83632530e-01 2.36094976e+11 1.15418325e+14
 2.11870831e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 8.44728596e-01 2.36094976e+11 1.15418325e+14
 1.90683748e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 8.97806982e-01 2.36094976e+11 1.15418325e+14
 1.71615373e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.39736581e-01 2.36094976e+11 1.15418325e+14
 1.54453836e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.69081871e-01 2.36094976e+11 1.15418325e+14
 1.39008452e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.86700719e-01 2.36094976e+11 1.15418325e+14
 1.25107607e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.95421374e-01 2.36094976e+11 1.15418325e+14
 1.12596846e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.98809591e-01 2.36094976e+11 1.15418325e+14
 1.01337162e-06 1.00000000e+00 1.00000000e+00 1.00000000e+00 9.99782636e-01 2.36094976e+11 1.15418325e+14


==> data/power_prob3_a0.0001_phi1_alpha0.05_omega0.0001_nu1_mu1_M1000.dat <==
 1.00000000e+00 1.13427932e-01 2.40000000e-01 7.16301494e+23 1.51767472e+01 4.93167450e+03
 9.00000000e-01 1.15364964e-01 2.28000000e-01 7.29571120e+15 1.58768124e+01 6.60509875e+03
 8.10000000e-01 1.16688453e-01 2.40000000e-01 3.21263423e+17 1.61116243e+01 1.84798975e+04
 7.29000000e-01 1.21766647e-01 2.22000000e-01 3.04843048e+18 1.78783067e+01 7.04169267e+03
 6.56100000e-01 1.25216329e-01 2.24000000e-01 3.84320267e+17 1.91367634e+01 6.59025939e+03
 5.90490000e-01 1.29283020e-01 2.46000000e-01 1.01388985e+19 1.91262746e+01 4.90360961e+03
 5.31441000e-01 1.34586485e-01 2.54000000e-01 6.89813222e+13 2.09505406e+01 5.51500028e+03
 4.78296900e-01 1.40085758e-01 2.52000000e-01 1.90466282e+15 2.14139091e+01 5.54067343e+03
 4.30467210e-01 1.44516188e-01 2.93000000e-01 3.03163032e+18 2.18202731e+01 7.12265959e+03
 3.87420489e-01 1.52670121e-01 3.01000000e-01 4.06540466e+08 2.49952394e+01 6.95715448e+03
 3.48678440e-01 1.62410250e-01 2.92000000e-01 1.13838313e+14 2.51844287e+01 4.08043364e+03
 3.13810596e-01 1.71232015e-01 3.27000000e-01 7.69019648e+16 2.72611622e+01 5.43420632e+03
 2.82429536e-01 1.84345531e-01 3.43000000e-01 2.16531977e+17 2.83609682e+01 4.00331719e+03
 2.54186583e-01 1.96745844e-01 3.58000000e-01 2.28311048e+14 2.86762937e+01 5.10936450e+03
 2.28767925e-01 2.15969474e-01 3.67000000e-01 7.40473208e+10 3.24849912e+01 2.68892527e+03
 2.05891132e-01 2.31365562e-01 4.07000000e-01 7.63458090e+12 3.03892741e+01 5.52454025e+03
 1.85302019e-01 2.53980285e-01 4.56000000e-01 2.75207782e+09 3.25006637e+01 3.13011490e+03
 1.66771817e-01 2.80391178e-01 4.77000000e-01 5.12161977e+09 3.72383512e+01 3.24295577e+03
 1.50094635e-01 3.19597344e-01 5.46000000e-01 8.55290588e+10 3.75143298e+01 1.52810761e+03
 1.35085172e-01 3.45415955e-01 5.92000000e-01 1.80910040e+17 3.77708361e+01 2.67260866e+03
 1.21576655e-01 3.96872770e-01 6.45000000e-01 2.72664952e+06 4.12461694e+01 1.41238501e+03
 1.09418989e-01 4.50887121e-01 6.97000000e-01 2.64760742e+08 4.18391371e+01 8.22017595e+02
 9.84770902e-02 5.07005595e-01 7.68000000e-01 1.86458018e+10 4.33265649e+01 6.85357016e+02
 8.86293812e-02 5.79885964e-01 8.39000000e-01 2.61177817e+06 4.62933742e+01 4.09072304e+02
 7.97664431e-02 6.46111272e-01 8.99000000e-01 1.01232955e+06 4.67512180e+01 3.01064388e+02
 7.17897988e-02 7.25968626e-01 9.35000000e-01 1.17726307e+04 4.74490758e+01 1.79020442e+02
 6.46108189e-02 7.93822096e-01 9.65000000e-01 1.59098032e+04 5.02160948e+01 1.58269863e+02
 5.81497370e-02 8.70436433e-01 9.84000000e-01 6.26245357e+02 5.20002069e+01 1.21607435e+02
 5.23347633e-02 9.17277684e-01 9.93000000e-01 1.47290648e+03 5.17654439e+01 1.04830394e+02
 4.71012870e-02 9.50401288e-01 9.96000000e-01 9.44711410e+02 5.32093876e+01 1.00638447e+02
 4.23911583e-02 9.82572943e-01 1.00000000e+00 1.84019893e+02 5.35441559e+01 9.04064066e+01
 3.81520424e-02 9.92392172e-01 1.00000000e+00 1.58257789e+02 5.48406901e+01 8.92677588e+01
 3.43368382e-02 9.98052775e-01 1.00000000e+00 1.07989906e+02 5.66964389e+01 8.68193296e+01
 3.09031544e-02 9.99771106e-01 1.00000000e+00 7.07180304e+01 5.75255684e+01 8.25779394e+01
 2.78128389e-02 9.99976069e-01 1.00000000e+00 6.96244681e+01 5.81642165e+01 8.03174035e+01
 2.50315550e-02 9.99998465e-01 1.00000000e+00 6.92789030e+01 5.86920059e+01 7.93339074e+01
 2.25283995e-02 9.99999952e-01 1.00000000e+00 6.85009111e+01 5.90724679e+01 7.74641784e+01
 2.02755596e-02 9.99999999e-01 1.00000000e+00 6.84327321e+01 6.01742062e+01 7.70288049e+01
 1.82480036e-02 1.00000000e+00 1.00000000e+00 6.83070666e+01 6.05971612e+01 7.59502199e+01
 1.64232033e-02 1.00000000e+00 1.00000000e+00 6.77303016e+01 6.12263576e+01 7.41003253e+01
 1.47808829e-02 1.00000000e+00 1.00000000e+00 6.79515748e+01 6.19027190e+01 7.39737971e+01
 1.33027946e-02 1.00000000e+00 1.00000000e+00 6.75725257e+01 6.23834977e+01 7.29103678e+01
 1.19725152e-02 1.00000000e+00 1.00000000e+00 6.72925021e+01 6.25994604e+01 7.16951454e+01
 1.07752637e-02 1.00000000e+00 1.00000000e+00 6.73189808e+01 6.28598125e+01 7.19082230e+01
 9.69773730e-03 1.00000000e+00 1.00000000e+00 6.75860883e+01 6.37119854e+01 7.15028630e+01
 8.72796357e-03 1.00000000e+00 1.00000000e+00 6.75257635e+01 6.41152624e+01 7.12240997e+01
 7.85516721e-03 1.00000000e+00 1.00000000e+00 6.74159196e+01 6.43480506e+01 7.05001780e+01
 7.06965049e-03 1.00000000e+00 1.00000000e+00 6.73788873e+01 6.45053423e+01 7.03084357e+01
 6.36268544e-03 1.00000000e+00 1.00000000e+00 6.71524816e+01 6.44581145e+01 6.96788260e+01
 5.72641690e-03 1.00000000e+00 1.00000000e+00 6.72906299e+01 6.50137285e+01 6.95768322e+01
 5.15377521e-03 1.00000000e+00 1.00000000e+00 6.71271908e+01 6.51090332e+01 6.91170845e+01
 4.63839769e-03 1.00000000e+00 1.00000000e+00 6.71746096e+01 6.53613850e+01 6.90327646e+01
 4.17455792e-03 1.00000000e+00 1.00000000e+00 6.71636209e+01 6.55051592e+01 6.88644331e+01


==> data/power_prob3_a0.0001_phi1_alpha0.05_omega0.0001_nu1_mu1_unreg.dat <==
 1.00000000e+00 1.00000000e-01 1.42308664e-01 1.18095003e-01 1.01260188e-01 6.79816816e+01 2.02470490e+03
 9.00000000e-01 1.00000000e-01 1.47665317e-01 1.20240128e-01 1.01400920e-01 6.79816816e+01 2.02470490e+03
 8.10000000e-01 1.00000000e-01 1.53773611e-01 1.22655629e-01 1.01557456e-01 6.79816816e+01 2.02470490e+03
 7.29000000e-01 1.00000000e-01 1.60754081e-01 1.25379210e-01 1.01731591e-01 6.79816816e+01 2.02470490e+03
 6.56100000e-01 1.00000000e-01 1.68749078e-01 1.28454602e-01 1.01925330e-01 6.79816816e+01 2.02470490e+03
 5.90490000e-01 1.00000000e-01 1.77926855e-01 1.31932670e-01 1.02140909e-01 6.79816816e+01 2.02470490e+03
 5.31441000e-01 1.00000000e-01 1.88486264e-01 1.35872750e-01 1.02380831e-01 6.79816816e+01 2.02470490e+03
 4.78296900e-01 1.00000000e-01 2.00661995e-01 1.40344248e-01 1.02647891e-01 6.79816816e+01 2.02470490e+03
 4.30467210e-01 1.00000000e-01 2.14730196e-01 1.45428574e-01 1.02945218e-01 6.79816816e+01 2.02470490e+03
 3.87420489e-01 1.00000000e-01 2.31014065e-01 1.51221442e-01 1.03276314e-01 6.79816816e+01 2.02470490e+03
 3.48678440e-01 1.00000000e-01 2.49888643e-01 1.57835637e-01 1.03645105e-01 6.79816816e+01 2.02470490e+03
 3.13810596e-01 1.00000000e-01 2.71783507e-01 1.65404287e-01 1.04055992e-01 6.79816816e+01 2.02470490e+03
 2.82429536e-01 1.00000000e-01 2.97181143e-01 1.74084707e-01 1.04513918e-01 6.79816816e+01 2.02470490e+03
 2.54186583e-01 1.00000000e-01 3.26607608e-01 1.84062849e-01 1.05024434e-01 6.79816816e+01 2.02470490e+03
 2.28767925e-01 1.00000000e-01 3.60610411e-01 1.95558342e-01 1.05593788e-01 6.79816816e+01 2.02470490e+03
 2.05891132e-01 1.00000000e-01 3.99716657e-01 2.08829991e-01 1.06229018e-01 6.79816816e+01 2.02470490e+03
 1.85302019e-01 1.00000000e-01 4.44362735e-01 2.24181441e-01 1.06938061e-01 6.79816816e+01 2.02470490e+03
 1.66771817e-01 1.00000000e-01 4.94786430e-01 2.41966422e-01 1.07729883e-01 6.79816816e+01 2.02470490e+03
 1.50094635e-01 1.00000000e-01 5.50875526e-01 2.62592488e-01 1.08614630e-01 6.79816816e+01 2.02470490e+03
 1.35085172e-01 1.00000000e-01 6.11977369e-01 2.86521458e-01 1.09603798e-01 6.79816816e+01 2.02470490e+03
 1.21576655e-01 1.00000000e-01 6.76696038e-01 3.14263686e-01 1.10710441e-01 6.79816816e+01 2.02470490e+03
 1.09418989e-01 1.00000000e-01 7.42740184e-01 3.46361803e-01 1.11949409e-01 6.79816816e+01 2.02470490e+03
 9.84770902e-02 1.00000000e-01 8.06928997e-01 3.83357758e-01 1.13337633e-01 6.79816816e+01 2.02470490e+03
 8.86293812e-02 1.00000000e-01 8.65490052e-01 4.25735054e-01 1.14894455e-01 6.79816816e+01 2.02470490e+03
 7.97664431e-02 1.00000000e-01 9.14739346e-01 4.73826981e-01 1.16642029e-01 6.79816816e+01 2.02470490e+03
 7.17897988e-02 1.00000000e-01 9.52064215e-01 5.27682954e-01 1.18605790e-01 6.79816816e+01 2.02470490e+03
 6.46108189e-02 1.00000000e-01 9.76848684e-01 5.86892131e-01 1.20815015e-01 6.79816816e+01 2.02470490e+03
 5.81497370e-02 1.00000000e-01 9.90774012e-01 6.50380328e-01 1.23303496e-01 6.79816816e+01 2.02470490e+03
 5.23347633e-02 1.00000000e-01 9.97115593e-01 7.16227080e-01 1.26110344e-01 6.79816816e+01 2.02470490e+03
 4.71012870e-02 1.00000000e-01 9.99335801e-01 7.81592572e-01 1.29280955e-01 6.79816816e+01 2.02470490e+03
 4.23911583e-02 1.00000000e-01 9.99895882e-01 8.42882582e-01 1.32868169e-01 6.79816816e+01 2.02470490e+03
 3.81520424e-02 1.00000000e-01 9.99989928e-01 8.96271687e-01 1.36933669e-01 6.79816816e+01 2.02470490e+03
 3.43368382e-02 1.00000000e-01 9.99999468e-01 9.38590690e-01 1.41549656e-01 6.79816816e+01 2.02470490e+03
 3.09031544e-02 1.00000000e-01 9.99999987e-01 9.68336934e-01 1.46800870e-01 6.79816816e+01 2.02470490e+03
 2.78128389e-02 1.00000000e-01 1.00000000e+00 9.86294376e-01 1.52786999e-01 6.79816816e+01 2.02470490e+03
 2.50315550e-02 1.00000000e-01 1.00000000e+00 9.95243878e-01 1.59625567e-01 6.79816816e+01 2.02470490e+03
 2.25283995e-02 1.00000000e-01 1.00000000e+00 9.98751016e-01 1.67455342e-01 6.79816816e+01 2.02470490e+03
 2.02755596e-02 1.00000000e-01 1.00000000e+00 9.99769055e-01 1.76440331e-01 6.79816816e+01 2.02470490e+03
 1.82480036e-02 1.00000000e-01 1.00000000e+00 9.99972516e-01 1.86774381e-01 6.79816816e+01 2.02470490e+03
 1.64232033e-02 1.00000000e-01 1.00000000e+00 9.99998118e-01 1.98686349e-01 6.79816816e+01 2.02470490e+03
 1.47808829e-02 1.00000000e-01 1.00000000e+00 9.99999935e-01 2.12445680e-01 6.79816816e+01 2.02470490e+03
 1.33027946e-02 1.00000000e-01 1.00000000e+00 9.99999999e-01 2.28368039e-01 6.79816816e+01 2.02470490e+03
 1.19725152e-02 1.00000000e-01 1.00000000e+00 1.00000000e+00 2.46820300e-01 6.79816816e+01 2.02470490e+03
 1.07752637e-02 1.00000000e-01 1.00000000e+00 1.00000000e+00 2.68223671e-01 6.79816816e+01 2.02470490e+03
 9.69773730e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 2.93052917e-01 6.79816816e+01 2.02470490e+03
 8.72796357e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 3.21828480e-01 6.79816816e+01 2.02470490e+03
 7.85516721e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 3.55096717e-01 6.79816816e+01 2.02470490e+03
 7.06965049e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 3.93391587e-01 6.79816816e+01 2.02470490e+03
 6.36268544e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 4.37169293e-01 6.79816816e+01 2.02470490e+03
 5.72641690e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 4.86706661e-01 6.79816816e+01 2.02470490e+03
 5.15377521e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 5.41956479e-01 6.79816816e+01 2.02470490e+03
 4.63839769e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 6.02362006e-01 6.79816816e+01 2.02470490e+03
 4.17455792e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 6.66653023e-01 6.79816816e+01 2.02470490e+03
 3.75710213e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 7.32680059e-01 6.79816816e+01 2.02470490e+03
 3.38139191e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 7.97387700e-01 6.79816816e+01 2.02470490e+03
 3.04325272e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 8.57059683e-01 6.79816816e+01 2.02470490e+03
 2.73892745e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.07939785e-01 6.79816816e+01 2.02470490e+03
 2.46503470e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.47184236e-01 6.79816816e+01 2.02470490e+03
 2.21853123e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.73830359e-01 6.79816816e+01 2.02470490e+03
 1.99667811e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.89228201e-01 6.79816816e+01 2.02470490e+03
 1.79701030e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.96491993e-01 6.79816816e+01 2.02470490e+03
 1.61730927e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99149599e-01 6.79816816e+01 2.02470490e+03
 1.45557834e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99857799e-01 6.79816816e+01 2.02470490e+03
 1.31002051e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99985084e-01 6.79816816e+01 2.02470490e+03
 1.17901846e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99999128e-01 6.79816816e+01 2.02470490e+03
 1.06111661e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99999975e-01 6.79816816e+01 2.02470490e+03
 9.55004951e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 8.59504456e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 7.73554010e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 6.96198609e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 6.26578748e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 5.63920873e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 5.07528786e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 4.56775907e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 4.11098317e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 3.69988485e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 3.32989637e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 2.99690673e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 2.69721606e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 2.42749445e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 2.18474501e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.96627050e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.76964345e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.59267911e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.43341120e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.29007008e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.16106307e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.04495676e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 9.40461087e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 8.46414978e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 7.61773480e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 6.85596132e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 6.17036519e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 5.55332867e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 4.99799581e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 4.49819622e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 4.04837660e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 3.64353894e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 3.27918505e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 2.95126654e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 2.65613989e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 2.39052590e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 2.15147331e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.93632598e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.74269338e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.56842404e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.41158164e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.27042347e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.14338113e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03
 1.02904301e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 6.79816816e+01 2.02470490e+03


==> data/power_prob3_a0.0001_phi1_alpha0.05_omega0.0001_nu1_mu2_M1000.dat <==
 1.00000000e+00 1.09368211e-01 2.24000000e-01 4.69337391e+18 3.29548540e+01 1.17771123e+05
 9.00000000e-01 1.11554360e-01 2.06000000e-01 8.39596584e+18 3.47510383e+01 6.61100479e+04
 8.10000000e-01 1.14690559e-01 2.45000000e-01 2.24943873e+24 4.00193536e+01 1.66727026e+05
 7.29000000e-01 1.17828668e-01 2.32000000e-01 1.21524869e+24 4.39618541e+01 1.23139634e+05
 6.56100000e-01 1.23183187e-01 2.28000000e-01 2.17143395e+21 5.92502816e+01 9.91982328e+04
 5.90490000e-01 1.26679467e-01 2.74000000e-01 2.42781676e+25 6.12991389e+01 1.78481474e+05
 5.31441000e-01 1.32032689e-01 2.77000000e-01 3.84033351e+19 7.32481396e+01 1.62790609e+05
 4.78296900e-01 1.38540237e-01 2.98000000e-01 2.07751011e+19 1.00308466e+02 1.76018749e+05
 4.30467210e-01 1.44796965e-01 3.11000000e-01 2.33290167e+17 9.78341141e+01 1.56506969e+05
 3.87420489e-01 1.52964940e-01 3.17000000e-01 1.63989740e+19 1.33653027e+02 1.70766874e+05
 3.48678440e-01 1.60263191e-01 3.28000000e-01 3.58190029e+14 1.29682095e+02 2.22474801e+05
 3.13810596e-01 1.70120287e-01 3.40000000e-01 5.28628238e+18 1.65051989e+02 2.79465102e+05
 2.82429536e-01 1.85464670e-01 3.53000000e-01 2.90915151e+11 1.84905659e+02 1.36786143e+05
 2.54186583e-01 1.96431363e-01 4.07000000e-01 1.10588504e+18 2.04778523e+02 2.38949882e+05
 2.28767925e-01 2.12012459e-01 4.56000000e-01 5.93522378e+12 2.07587789e+02 1.33295598e+05
 2.05891132e-01 2.31500336e-01 4.25000000e-01 7.81639658e+17 2.32480486e+02 1.50851158e+05
 1.85302019e-01 2.58081304e-01 4.92000000e-01 2.01265248e+12 2.11891894e+02 5.79722977e+04
 1.66771817e-01 2.83557871e-01 5.12000000e-01 3.73949051e+11 2.34314013e+02 6.23998992e+04
 1.50094635e-01 3.21369506e-01 5.54000000e-01 1.35601048e+10 2.31548961e+02 2.77250890e+04
 1.35085172e-01 3.54757939e-01 6.07000000e-01 3.28160181e+10 2.61109904e+02 3.51768874e+04
 1.21576655e-01 4.08023663e-01 6.77000000e-01 1.04017814e+08 2.46399726e+02 1.41027265e+04
 1.09418989e-01 4.55082640e-01 7.28000000e-01 1.90516281e+07 2.58398431e+02 1.08581093e+04
 9.84770902e-02 5.17375300e-01 8.01000000e-01 1.42900713e+07 2.57748776e+02 7.40773661e+03
 8.86293812e-02 5.87684497e-01 8.53000000e-01 2.46110980e+08 2.72943864e+02 5.31157140e+03
 7.97664431e-02 6.51210034e-01 9.02000000e-01 1.49381971e+06 2.89348588e+02 4.64025934e+03
 7.17897988e-02 7.34068712e-01 9.32000000e-01 6.02708910e+04 2.85066697e+02 2.60727107e+03
 6.46108189e-02 8.04676430e-01 9.65000000e-01 5.33837537e+04 2.95189989e+02 1.71090740e+03
 5.81497370e-02 8.71019365e-01 9.88000000e-01 6.85501002e+03 2.98779855e+02 1.50925274e+03
 5.23347633e-02 9.20256700e-01 9.99000000e-01 5.96669031e+03 3.11640692e+02 1.23450463e+03
 4.71012870e-02 9.59073222e-01 9.99000000e-01 1.29210539e+03 3.23605260e+02 1.13156325e+03
 4.23911583e-02 9.81215037e-01 1.00000000e+00 1.15980361e+03 3.34642937e+02 9.97034284e+02
 3.81520424e-02 9.94289485e-01 1.00000000e+00 6.66922630e+02 3.48052824e+02 8.25638512e+02
 3.43368382e-02 9.98447989e-01 1.00000000e+00 6.36762039e+02 3.54836761e+02 8.22849606e+02
 3.09031544e-02 9.99657073e-01 1.00000000e+00 6.32847859e+02 3.71502759e+02 7.70072276e+02
 2.78128389e-02 9.99969967e-01 1.00000000e+00 5.43313177e+02 3.71502759e+02 6.77267558e+02
 2.50315550e-02 9.99997699e-01 1.00000000e+00 5.51520512e+02 3.90431401e+02 6.91195472e+02
 2.25283995e-02 9.99999937e-01 1.00000000e+00 5.28899238e+02 3.93314433e+02 6.51442547e+02
 2.02755596e-02 9.99999999e-01 1.00000000e+00 5.27160044e+02 4.06196055e+02 6.40668382e+02
 1.82480036e-02 1.00000000e+00 1.00000000e+00 5.16651001e+02 4.11787654e+02 6.18374673e+02
 1.64232033e-02 1.00000000e+00 1.00000000e+00 5.14040843e+02 4.21790783e+02 6.10779544e+02
 1.47808829e-02 1.00000000e+00 1.00000000e+00 5.10858299e+02 4.26138037e+02 5.96766414e+02
 1.33027946e-02 1.00000000e+00 1.00000000e+00 5.06815093e+02 4.29512858e+02 5.81848985e+02
 1.19725152e-02 1.00000000e+00 1.00000000e+00 5.04136238e+02 4.33092988e+02 5.71989763e+02
 1.07752637e-02 1.00000000e+00 1.00000000e+00 5.00168606e+02 4.40988530e+02 5.58151951e+02
 9.69773730e-03 1.00000000e+00 1.00000000e+00 4.98714193e+02 4.45717435e+02 5.52727777e+02
 8.72796357e-03 1.00000000e+00 1.00000000e+00 5.01763049e+02 4.50277150e+02 5.53538030e+02
 7.85516721e-03 1.00000000e+00 1.00000000e+00 4.99964170e+02 4.53213182e+02 5.44424294e+02
 7.06965049e-03 1.00000000e+00 1.00000000e+00 5.00452050e+02 4.61180295e+02 5.38122343e+02
 6.36268544e-03 1.00000000e+00 1.00000000e+00 4.97912500e+02 4.62116956e+02 5.31853028e+02
 5.72641690e-03 1.00000000e+00 1.00000000e+00 4.99539013e+02 4.68671616e+02 5.31553108e+02
 5.15377521e-03 1.00000000e+00 1.00000000e+00 4.99219922e+02 4.71195667e+02 5.28447646e+02
 4.63839769e-03 1.00000000e+00 1.00000000e+00 4.98662456e+02 4.73733312e+02 5.21781244e+02
 4.17455792e-03 1.00000000e+00 1.00000000e+00 4.98062404e+02 4.75123238e+02 5.22251477e+02


==> data/power_prob3_a0.0001_phi1_alpha0.05_omega0.0001_nu1_mu2_unreg.dat <==
 1.00000000e+00 1.00000000e-01 1.42130472e-01 1.17678032e-01 1.01260188e-01 5.16749687e+02 9.11050814e+04
 9.00000000e-01 1.00000000e-01 1.47462346e-01 1.19770961e-01 1.01400920e-01 5.16749687e+02 9.11050814e+04
 8.10000000e-01 1.00000000e-01 1.53541927e-01 1.22127065e-01 1.01557456e-01 5.16749687e+02 9.11050814e+04
 7.29000000e-01 1.00000000e-01 1.60489040e-01 1.24782910e-01 1.01731591e-01 5.16749687e+02 9.11050814e+04
 6.56100000e-01 1.00000000e-01 1.68445193e-01 1.27780883e-01 1.01925330e-01 5.16749687e+02 9.11050814e+04
 5.90490000e-01 1.00000000e-01 1.77577641e-01 1.31170259e-01 1.02140909e-01 5.16749687e+02 9.11050814e+04
 5.31441000e-01 1.00000000e-01 1.88084056e-01 1.35008480e-01 1.02380831e-01 5.16749687e+02 9.11050814e+04
 4.78296900e-01 1.00000000e-01 2.00197760e-01 1.39362704e-01 1.02647891e-01 5.16749687e+02 9.11050814e+04
 4.30467210e-01 1.00000000e-01 2.14193326e-01 1.44311653e-01 1.02945218e-01 5.16749687e+02 9.11050814e+04
 3.87420489e-01 1.00000000e-01 2.30392187e-01 1.49947846e-01 1.03276314e-01 5.16749687e+02 9.11050814e+04
 3.48678440e-01 1.00000000e-01 2.49167474e-01 1.56380249e-01 1.03645105e-01 5.16749687e+02 9.11050814e+04
 3.13810596e-01 1.00000000e-01 2.70946817e-01 1.63737442e-01 1.04055992e-01 5.16749687e+02 9.11050814e+04
 2.82429536e-01 1.00000000e-01 2.96210919e-01 1.72171344e-01 1.04513918e-01 5.16749687e+02 9.11050814e+04
 2.54186583e-01 1.00000000e-01 3.25484573e-01 1.81861527e-01 1.05024434e-01 5.16749687e+02 9.11050814e+04
 2.28767925e-01 1.00000000e-01 3.59315101e-01 1.93020146e-01 1.05593788e-01 5.16749687e+02 9.11050814e+04
 2.05891132e-01 1.00000000e-01 3.98231348e-01 2.05897355e-01 1.06229018e-01 5.16749687e+02 9.11050814e+04
 1.85302019e-01 1.00000000e-01 4.42674536e-01 2.20786975e-01 1.06938061e-01 5.16749687e+02 9.11050814e+04
 1.66771817e-01 1.00000000e-01 4.92891857e-01 2.38031897e-01 1.07729883e-01 5.16749687e+02 9.11050814e+04
 1.50094635e-01 1.00000000e-01 5.48786639e-01 2.58028253e-01 1.08614630e-01 5.16749687e+02 9.11050814e+04
 1.35085172e-01 1.00000000e-01 6.09729013e-01 2.81226745e-01 1.09603798e-01 5.16749687e+02 9.11050814e+04
 1.21576655e-01 1.00000000e-01 6.74352691e-01 3.08128502e-01 1.10710441e-01 5.16749687e+02 9.11050814e+04
 1.09418989e-01 1.00000000e-01 7.40399426e-01 3.39271474e-01 1.11949409e-01 5.16749687e+02 9.11050814e+04
 9.84770902e-02 1.00000000e-01 8.04717069e-01 3.75201563e-01 1.13337633e-01 5.16749687e+02 9.11050814e+04
 8.86293812e-02 1.00000000e-01 8.63544905e-01 4.16420791e-01 1.14894455e-01 5.16749687e+02 9.11050814e+04
 7.97664431e-02 1.00000000e-01 9.13180016e-01 4.63303382e-01 1.16642029e-01 5.16749687e+02 9.11050814e+04
 7.17897988e-02 1.00000000e-01 9.50953813e-01 5.15971274e-01 1.18605790e-01 5.16749687e+02 9.11050814e+04
 6.46108189e-02 1.00000000e-01 9.76168712e-01 5.74126083e-01 1.20815015e-01 5.16749687e+02 9.11050814e+04
 5.81497370e-02 1.00000000e-01 9.90430173e-01 6.36848971e-01 1.23303496e-01 5.16749687e+02 9.11050814e+04
 5.23347633e-02 1.00000000e-01 9.96979111e-01 7.02407626e-01 1.26110344e-01 5.16749687e+02 9.11050814e+04
 4.71012870e-02 1.00000000e-01 9.99295878e-01 7.68150608e-01 1.29280955e-01 5.16749687e+02 9.11050814e+04
 4.23911583e-02 1.00000000e-01 9.99887927e-01 8.30611213e-01 1.32868169e-01 5.16749687e+02 9.11050814e+04
 3.81520424e-02 1.00000000e-01 9.99988949e-01 8.85949503e-01 1.36933669e-01 5.16749687e+02 9.11050814e+04
 3.43368382e-02 1.00000000e-01 9.99999402e-01 9.30773694e-01 1.41549656e-01 5.16749687e+02 9.11050814e+04
 3.09031544e-02 1.00000000e-01 9.99999985e-01 9.63159760e-01 1.46800870e-01 5.16749687e+02 9.11050814e+04
 2.78128389e-02 1.00000000e-01 1.00000000e+00 9.83402612e-01 1.52786999e-01 5.16749687e+02 9.11050814e+04
 2.50315550e-02 1.00000000e-01 1.00000000e+00 9.93942034e-01 1.59625567e-01 5.16749687e+02 9.11050814e+04
 2.25283995e-02 1.00000000e-01 1.00000000e+00 9.98304613e-01 1.67455342e-01 5.16749687e+02 9.11050814e+04
 2.02755596e-02 1.00000000e-01 1.00000000e+00 9.99660390e-01 1.76440331e-01 5.16749687e+02 9.11050814e+04
 1.82480036e-02 1.00000000e-01 1.00000000e+00 9.99955313e-01 1.86774381e-01 5.16749687e+02 9.11050814e+04
 1.64232033e-02 1.00000000e-01 1.00000000e+00 9.99996529e-01 1.98686349e-01 5.16749687e+02 9.11050814e+04
 1.47808829e-02 1.00000000e-01 1.00000000e+00 9.99999861e-01 2.12445680e-01 5.16749687e+02 9.11050814e+04
 1.33027946e-02 1.00000000e-01 1.00000000e+00 9.99999998e-01 2.28368039e-01 5.16749687e+02 9.11050814e+04
 1.19725152e-02 1.00000000e-01 1.00000000e+00 1.00000000e+00 2.46820300e-01 5.16749687e+02 9.11050814e+04
 1.07752637e-02 1.00000000e-01 1.00000000e+00 1.00000000e+00 2.68223671e-01 5.16749687e+02 9.11050814e+04
 9.69773730e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 2.93052917e-01 5.16749687e+02 9.11050814e+04
 8.72796357e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 3.21828480e-01 5.16749687e+02 9.11050814e+04
 7.85516721e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 3.55096717e-01 5.16749687e+02 9.11050814e+04
 7.06965049e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 3.93391587e-01 5.16749687e+02 9.11050814e+04
 6.36268544e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 4.37169293e-01 5.16749687e+02 9.11050814e+04
 5.72641690e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 4.86706661e-01 5.16749687e+02 9.11050814e+04
 5.15377521e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 5.41956479e-01 5.16749687e+02 9.11050814e+04
 4.63839769e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 6.02362006e-01 5.16749687e+02 9.11050814e+04
 4.17455792e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 6.66653023e-01 5.16749687e+02 9.11050814e+04
 3.75710213e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 7.32680059e-01 5.16749687e+02 9.11050814e+04
 3.38139191e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 7.97387700e-01 5.16749687e+02 9.11050814e+04
 3.04325272e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 8.57059683e-01 5.16749687e+02 9.11050814e+04
 2.73892745e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.07939785e-01 5.16749687e+02 9.11050814e+04
 2.46503470e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.47184236e-01 5.16749687e+02 9.11050814e+04
 2.21853123e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.73830359e-01 5.16749687e+02 9.11050814e+04
 1.99667811e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.89228201e-01 5.16749687e+02 9.11050814e+04
 1.79701030e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.96491993e-01 5.16749687e+02 9.11050814e+04
 1.61730927e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99149599e-01 5.16749687e+02 9.11050814e+04
 1.45557834e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99857799e-01 5.16749687e+02 9.11050814e+04
 1.31002051e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99985084e-01 5.16749687e+02 9.11050814e+04
 1.17901846e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99999128e-01 5.16749687e+02 9.11050814e+04
 1.06111661e-03 1.00000000e-01 1.00000000e+00 1.00000000e+00 9.99999975e-01 5.16749687e+02 9.11050814e+04
 9.55004951e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 8.59504456e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 7.73554010e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 6.96198609e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 6.26578748e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 5.63920873e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 5.07528786e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 4.56775907e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 4.11098317e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 3.69988485e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 3.32989637e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 2.99690673e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 2.69721606e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 2.42749445e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 2.18474501e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.96627050e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.76964345e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.59267911e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.43341120e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.29007008e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.16106307e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.04495676e-04 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 9.40461087e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 8.46414978e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 7.61773480e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 6.85596132e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 6.17036519e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 5.55332867e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 4.99799581e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 4.49819622e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 4.04837660e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 3.64353894e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 3.27918505e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 2.95126654e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 2.65613989e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 2.39052590e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 2.15147331e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.93632598e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.74269338e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.56842404e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.41158164e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.27042347e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.14338113e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04
 1.02904301e-05 1.00000000e-01 1.00000000e+00 1.00000000e+00 1.00000000e+00 5.16749687e+02 9.11050814e+04


==> data/scenario_prob1_phi1.dat <==
 -5.00000000e-01 0.00000000e+00 0.00000000e+00
 -4.99023438e-01 0.00000000e+00 0.00000000e+00
 -4.98046875e-01 0.00000000e+00 0.00000000e+00
 -4.97070312e-01 0.00000000e+00 0.00000000e+00
 -4.96093750e-01 0.00000000e+00 0.00000000e+00
 -4.95117188e-01 0.00000000e+00 0.00000000e+00
 -4.94140625e-01 0.00000000e+00 0.00000000e+00
 -4.93164062e-01 0.00000000e+00 0.00000000e+00
 -4.92187500e-01 0.00000000e+00 0.00000000e+00
 -4.91210938e-01 0.00000000e+00 0.00000000e+00
 -4.90234375e-01 0.00000000e+00 0.00000000e+00
 -4.89257812e-01 0.00000000e+00 0.00000000e+00
 -4.88281250e-01 0.00000000e+00 0.00000000e+00
 -4.87304688e-01 0.00000000e+00 0.00000000e+00
 -4.86328125e-01 0.00000000e+00 0.00000000e+00
 -4.85351562e-01 0.00000000e+00 0.00000000e+00
 -4.84375000e-01 0.00000000e+00 0.00000000e+00
 -4.83398438e-01 0.00000000e+00 0.00000000e+00
 -4.82421875e-01 0.00000000e+00 0.00000000e+00
 -4.81445312e-01 0.00000000e+00 0.00000000e+00
 -4.80468750e-01 0.00000000e+00 0.00000000e+00
 -4.79492188e-01 0.00000000e+00 0.00000000e+00
 -4.78515625e-01 0.00000000e+00 0.00000000e+00
 -4.77539062e-01 0.00000000e+00 0.00000000e+00
 -4.76562500e-01 0.00000000e+00 0.00000000e+00
 -4.75585938e-01 0.00000000e+00 0.00000000e+00
 -4.74609375e-01 0.00000000e+00 0.00000000e+00
 -4.73632812e-01 0.00000000e+00 0.00000000e+00
 -4.72656250e-01 0.00000000e+00 0.00000000e+00
 -4.71679688e-01 0.00000000e+00 0.00000000e+00
 -4.70703125e-01 0.00000000e+00 0.00000000e+00
 -4.69726562e-01 0.00000000e+00 0.00000000e+00
 -4.68750000e-01 0.00000000e+00 0.00000000e+00
 -4.67773438e-01 0.00000000e+00 0.00000000e+00
 -4.66796875e-01 0.00000000e+00 0.00000000e+00
 -4.65820312e-01 0.00000000e+00 0.00000000e+00
 -4.64843750e-01 0.00000000e+00 0.00000000e+00
 -4.63867188e-01 0.00000000e+00 0.00000000e+00
 -4.62890625e-01 0.00000000e+00 0.00000000e+00
 -4.61914062e-01 0.00000000e+00 0.00000000e+00
 -4.60937500e-01 0.00000000e+00 0.00000000e+00
 -4.59960938e-01 0.00000000e+00 0.00000000e+00
 -4.58984375e-01 0.00000000e+00 0.00000000e+00
 -4.58007812e-01 0.00000000e+00 0.00000000e+00
 -4.57031250e-01 0.00000000e+00 0.00000000e+00
 -4.56054688e-01 0.00000000e+00 0.00000000e+00
 -4.55078125e-01 0.00000000e+00 0.00000000e+00
 -4.54101562e-01 0.00000000e+00 0.00000000e+00
 -4.53125000e-01 0.00000000e+00 0.00000000e+00
 -4.52148438e-01 0.00000000e+00 0.00000000e+00
 -4.51171875e-01 0.00000000e+00 0.00000000e+00
 -4.50195312e-01 0.00000000e+00 0.00000000e+00
 -4.49218750e-01 0.00000000e+00 0.00000000e+00
 -4.48242188e-01 0.00000000e+00 0.00000000e+00
 -4.47265625e-01 0.00000000e+00 0.00000000e+00
 -4.46289062e-01 0.00000000e+00 0.00000000e+00
 -4.45312500e-01 0.00000000e+00 0.00000000e+00
 -4.44335938e-01 0.00000000e+00 0.00000000e+00
 -4.43359375e-01 0.00000000e+00 0.00000000e+00
 -4.42382812e-01 0.00000000e+00 0.00000000e+00
 -4.41406250e-01 0.00000000e+00 0.00000000e+00
 -4.40429688e-01 0.00000000e+00 0.00000000e+00
 -4.39453125e-01 0.00000000e+00 0.00000000e+00
 -4.38476562e-01 0.00000000e+00 0.00000000e+00
 -4.37500000e-01 0.00000000e+00 0.00000000e+00
 -4.36523438e-01 0.00000000e+00 0.00000000e+00
 -4.35546875e-01 0.00000000e+00 0.00000000e+00
 -4.34570312e-01 0.00000000e+00 0.00000000e+00
 -4.33593750e-01 0.00000000e+00 0.00000000e+00
 -4.32617188e-01 0.00000000e+00 0.00000000e+00
 -4.31640625e-01 0.00000000e+00 0.00000000e+00
 -4.30664062e-01 0.00000000e+00 0.00000000e+00
 -4.29687500e-01 0.00000000e+00 0.00000000e+00
 -4.28710938e-01 0.00000000e+00 0.00000000e+00
 -4.27734375e-01 0.00000000e+00 0.00000000e+00
 -4.26757812e-01 0.00000000e+00 0.00000000e+00
 -4.25781250e-01 0.00000000e+00 0.00000000e+00
 -4.24804688e-01 0.00000000e+00 0.00000000e+00
 -4.23828125e-01 0.00000000e+00 0.00000000e+00
 -4.22851562e-01 0.00000000e+00 0.00000000e+00
 -4.21875000e-01 0.00000000e+00 0.00000000e+00
 -4.20898438e-01 0.00000000e+00 0.00000000e+00
 -4.19921875e-01 0.00000000e+00 0.00000000e+00
 -4.18945312e-01 0.00000000e+00 0.00000000e+00
 -4.17968750e-01 0.00000000e+00 0.00000000e+00
 -4.16992188e-01 0.00000000e+00 0.00000000e+00
 -4.16015625e-01 0.00000000e+00 0.00000000e+00
 -4.15039062e-01 0.00000000e+00 0.00000000e+00
 -4.14062500e-01 0.00000000e+00 0.00000000e+00
 -4.13085938e-01 0.00000000e+00 0.00000000e+00
 -4.12109375e-01 0.00000000e+00 0.00000000e+00
 -4.11132812e-01 0.00000000e+00 0.00000000e+00
 -4.10156250e-01 0.00000000e+00 0.00000000e+00
 -4.09179688e-01 0.00000000e+00 0.00000000e+00
 -4.08203125e-01 0.00000000e+00 0.00000000e+00
 -4.07226562e-01 0.00000000e+00 0.00000000e+00
 -4.06250000e-01 0.00000000e+00 0.00000000e+00
 -4.05273438e-01 0.00000000e+00 0.00000000e+00
 -4.04296875e-01 0.00000000e+00 0.00000000e+00
 -4.03320312e-01 0.00000000e+00 0.00000000e+00
 -4.02343750e-01 0.00000000e+00 0.00000000e+00
 -4.01367188e-01 0.00000000e+00 0.00000000e+00
 -4.00390625e-01 0.00000000e+00 0.00000000e+00
 -3.99414062e-01 0.00000000e+00 0.00000000e+00
 -3.98437500e-01 0.00000000e+00 0.00000000e+00
 -3.97460938e-01 0.00000000e+00 0.00000000e+00
 -3.96484375e-01 0.00000000e+00 0.00000000e+00
 -3.95507812e-01 0.00000000e+00 0.00000000e+00
 -3.94531250e-01 0.00000000e+00 0.00000000e+00
 -3.93554688e-01 0.00000000e+00 0.00000000e+00
 -3.92578125e-01 0.00000000e+00 0.00000000e+00
 -3.91601562e-01 0.00000000e+00 0.00000000e+00
 -3.90625000e-01 0.00000000e+00 0.00000000e+00
 -3.89648438e-01 0.00000000e+00 0.00000000e+00
 -3.88671875e-01 0.00000000e+00 0.00000000e+00
 -3.87695312e-01 0.00000000e+00 0.00000000e+00
 -3.86718750e-01 0.00000000e+00 0.00000000e+00
 -3.85742188e-01 0.00000000e+00 0.00000000e+00
 -3.84765625e-01 0.00000000e+00 0.00000000e+00
 -3.83789062e-01 0.00000000e+00 0.00000000e+00
 -3.82812500e-01 0.00000000e+00 0.00000000e+00
 -3.81835938e-01 0.00000000e+00 0.00000000e+00
 -3.80859375e-01 0.00000000e+00 0.00000000e+00
 -3.79882812e-01 0.00000000e+00 0.00000000e+00
 -3.78906250e-01 0.00000000e+00 0.00000000e+00
 -3.77929688e-01 0.00000000e+00 0.00000000e+00
 -3.76953125e-01 0.00000000e+00 0.00000000e+00
 -3.75976562e-01 0.00000000e+00 0.00000000e+00
 -3.75000000e-01 0.00000000e+00 0.00000000e+00
 -3.74023438e-01 0.00000000e+00 0.00000000e+00
 -3.73046875e-01 0.00000000e+00 0.00000000e+00
 -3.72070312e-01 0.00000000e+00 0.00000000e+00
 -3.71093750e-01 0.00000000e+00 0.00000000e+00
 -3.70117188e-01 0.00000000e+00 0.00000000e+00
 -3.69140625e-01 0.00000000e+00 0.00000000e+00
 -3.68164062e-01 0.00000000e+00 0.00000000e+00
 -3.67187500e-01 0.00000000e+00 0.00000000e+00
 -3.66210938e-01 0.00000000e+00 0.00000000e+00
 -3.65234375e-01 0.00000000e+00 0.00000000e+00
 -3.64257812e-01 0.00000000e+00 0.00000000e+00
 -3.63281250e-01 0.00000000e+00 0.00000000e+00
 -3.62304688e-01 0.00000000e+00 0.00000000e+00
 -3.61328125e-01 0.00000000e+00 0.00000000e+00
 -3.60351562e-01 0.00000000e+00 0.00000000e+00
 -3.59375000e-01 0.00000000e+00 0.00000000e+00
 -3.58398438e-01 0.00000000e+00 0.00000000e+00
 -3.57421875e-01 0.00000000e+00 0.00000000e+00
 -3.56445312e-01 0.00000000e+00 0.00000000e+00
 -3.55468750e-01 0.00000000e+00 0.00000000e+00
 -3.54492188e-01 0.00000000e+00 0.00000000e+00
 -3.53515625e-01 0.00000000e+00 0.00000000e+00
 -3.52539062e-01 0.00000000e+00 0.00000000e+00
 -3.51562500e-01 0.00000000e+00 0.00000000e+00
 -3.50585938e-01 0.00000000e+00 0.00000000e+00
 -3.49609375e-01 0.00000000e+00 0.00000000e+00
 -3.48632812e-01 0.00000000e+00 0.00000000e+00
 -3.47656250e-01 0.00000000e+00 0.00000000e+00
 -3.46679688e-01 0.00000000e+00 0.00000000e+00
 -3.45703125e-01 0.00000000e+00 0.00000000e+00
 -3.44726562e-01 0.00000000e+00 0.00000000e+00
 -3.43750000e-01 0.00000000e+00 0.00000000e+00
 -3.42773438e-01 0.00000000e+00 0.00000000e+00
 -3.41796875e-01 0.00000000e+00 0.00000000e+00
 -3.40820312e-01 0.00000000e+00 0.00000000e+00
 -3.39843750e-01 0.00000000e+00 0.00000000e+00
 -3.38867188e-01 0.00000000e+00 0.00000000e+00
 -3.37890625e-01 0.00000000e+00 0.00000000e+00
 -3.36914062e-01 0.00000000e+00 0.00000000e+00
 -3.35937500e-01 0.00000000e+00 0.00000000e+00
 -3.34960938e-01 0.00000000e+00 0.00000000e+00
 -3.33984375e-01 0.00000000e+00 0.00000000e+00
 -3.33007812e-01 0.00000000e+00 0.00000000e+00
 -3.32031250e-01 0.00000000e+00 0.00000000e+00
 -3.31054688e-01 0.00000000e+00 0.00000000e+00
 -3.30078125e-01 0.00000000e+00 0.00000000e+00
 -3.29101562e-01 0.00000000e+00 0.00000000e+00
 -3.28125000e-01 0.00000000e+00 0.00000000e+00
 -3.27148438e-01 0.00000000e+00 0.00000000e+00
 -3.26171875e-01 0.00000000e+00 0.00000000e+00
 -3.25195312e-01 0.00000000e+00 0.00000000e+00
 -3.24218750e-01 0.00000000e+00 0.00000000e+00
 -3.23242188e-01 0.00000000e+00 0.00000000e+00
 -3.22265625e-01 0.00000000e+00 0.00000000e+00
 -3.21289062e-01 0.00000000e+00 0.00000000e+00
 -3.20312500e-01 0.00000000e+00 0.00000000e+00
 -3.19335938e-01 0.00000000e+00 0.00000000e+00
 -3.18359375e-01 0.00000000e+00 0.00000000e+00
 -3.17382812e-01 0.00000000e+00 0.00000000e+00
 -3.16406250e-01 0.00000000e+00 0.00000000e+00
 -3.15429688e-01 0.00000000e+00 0.00000000e+00
 -3.14453125e-01 0.00000000e+00 0.00000000e+00
 -3.13476562e-01 0.00000000e+00 0.00000000e+00
 -3.12500000e-01 0.00000000e+00 0.00000000e+00
 -3.11523438e-01 0.00000000e+00 0.00000000e+00
 -3.10546875e-01 0.00000000e+00 0.00000000e+00
 -3.09570312e-01 0.00000000e+00 0.00000000e+00
 -3.08593750e-01 0.00000000e+00 0.00000000e+00
 -3.07617188e-01 0.00000000e+00 0.00000000e+00
 -3.06640625e-01 0.00000000e+00 0.00000000e+00
 -3.05664062e-01 0.00000000e+00 0.00000000e+00
 -3.04687500e-01 0.00000000e+00 0.00000000e+00
 -3.03710938e-01 0.00000000e+00 0.00000000e+00
 -3.02734375e-01 0.00000000e+00 0.00000000e+00
 -3.01757812e-01 0.00000000e+00 0.00000000e+00
 -3.00781250e-01 0.00000000e+00 0.00000000e+00
 -2.99804688e-01 0.00000000e+00 0.00000000e+00
 -2.98828125e-01 0.00000000e+00 0.00000000e+00
 -2.97851562e-01 0.00000000e+00 0.00000000e+00
 -2.96875000e-01 0.00000000e+00 0.00000000e+00
 -2.95898438e-01 0.00000000e+00 0.00000000e+00
 -2.94921875e-01 0.00000000e+00 0.00000000e+00
 -2.93945312e-01 0.00000000e+00 0.00000000e+00
 -2.92968750e-01 0.00000000e+00 0.00000000e+00
 -2.91992188e-01 0.00000000e+00 0.00000000e+00
 -2.91015625e-01 0.00000000e+00 0.00000000e+00
 -2.90039062e-01 0.00000000e+00 0.00000000e+00
 -2.89062500e-01 0.00000000e+00 0.00000000e+00
 -2.88085938e-01 0.00000000e+00 0.00000000e+00
 -2.87109375e-01 0.00000000e+00 0.00000000e+00
 -2.86132812e-01 0.00000000e+00 0.00000000e+00
 -2.85156250e-01 0.00000000e+00 0.00000000e+00
 -2.84179688e-01 0.00000000e+00 0.00000000e+00
 -2.83203125e-01 0.00000000e+00 0.00000000e+00
 -2.82226562e-01 0.00000000e+00 0.00000000e+00
 -2.81250000e-01 0.00000000e+00 0.00000000e+00
 -2.80273438e-01 0.00000000e+00 0.00000000e+00
 -2.79296875e-01 0.00000000e+00 0.00000000e+00
 -2.78320312e-01 0.00000000e+00 0.00000000e+00
 -2.77343750e-01 0.00000000e+00 0.00000000e+00
 -2.76367188e-01 0.00000000e+00 0.00000000e+00
 -2.75390625e-01 0.00000000e+00 0.00000000e+00
 -2.74414062e-01 0.00000000e+00 0.00000000e+00
 -2.73437500e-01 0.00000000e+00 0.00000000e+00
 -2.72460938e-01 0.00000000e+00 0.00000000e+00
 -2.71484375e-01 0.00000000e+00 0.00000000e+00
 -2.70507812e-01 0.00000000e+00 0.00000000e+00
 -2.69531250e-01 0.00000000e+00 0.00000000e+00
 -2.68554688e-01 0.00000000e+00 0.00000000e+00
 -2.67578125e-01 0.00000000e+00 0.00000000e+00
 -2.66601562e-01 0.00000000e+00 0.00000000e+00
 -2.65625000e-01 0.00000000e+00 0.00000000e+00
 -2.64648438e-01 0.00000000e+00 0.00000000e+00
 -2.63671875e-01 0.00000000e+00 0.00000000e+00
 -2.62695312e-01 0.00000000e+00 0.00000000e+00
 -2.61718750e-01 0.00000000e+00 0.00000000e+00
 -2.60742188e-01 0.00000000e+00 0.00000000e+00
 -2.59765625e-01 0.00000000e+00 0.00000000e+00
 -2.58789062e-01 0.00000000e+00 0.00000000e+00
 -2.57812500e-01 0.00000000e+00 0.00000000e+00
 -2.56835938e-01 0.00000000e+00 0.00000000e+00
 -2.55859375e-01 0.00000000e+00 0.00000000e+00
 -2.54882812e-01 0.00000000e+00 0.00000000e+00
 -2.53906250e-01 0.00000000e+00 0.00000000e+00
 -2.52929688e-01 0.00000000e+00 0.00000000e+00
 -2.51953125e-01 0.00000000e+00 0.00000000e+00
 -2.50976562e-01 0.00000000e+00 0.00000000e+00
 -2.50000000e-01 0.00000000e+00 0.00000000e+00
 -2.49023438e-01 0.00000000e+00 0.00000000e+00
 -2.48046875e-01 0.00000000e+00 0.00000000e+00
 -2.47070312e-01 0.00000000e+00 0.00000000e+00
 -2.46093750e-01 0.00000000e+00 0.00000000e+00
 -2.45117188e-01 0.00000000e+00 0.00000000e+00
 -2.44140625e-01 0.00000000e+00 0.00000000e+00
 -2.43164062e-01 0.00000000e+00 0.00000000e+00
 -2.42187500e-01 0.00000000e+00 0.00000000e+00
 -2.41210938e-01 0.00000000e+00 0.00000000e+00
 -2.40234375e-01 0.00000000e+00 0.00000000e+00
 -2.39257812e-01 0.00000000e+00 0.00000000e+00
 -2.38281250e-01 0.00000000e+00 0.00000000e+00
 -2.37304688e-01 0.00000000e+00 0.00000000e+00
 -2.36328125e-01 0.00000000e+00 0.00000000e+00
 -2.35351562e-01 0.00000000e+00 0.00000000e+00
 -2.34375000e-01 0.00000000e+00 0.00000000e+00
 -2.33398438e-01 0.00000000e+00 0.00000000e+00
 -2.32421875e-01 0.00000000e+00 0.00000000e+00
 -2.31445312e-01 0.00000000e+00 0.00000000e+00
 -2.30468750e-01 0.00000000e+00 0.00000000e+00
 -2.29492188e-01 0.00000000e+00 0.00000000e+00
 -2.28515625e-01 0.00000000e+00 0.00000000e+00
 -2.27539062e-01 0.00000000e+00 0.00000000e+00
 -2.26562500e-01 0.00000000e+00 0.00000000e+00
 -2.25585938e-01 0.00000000e+00 0.00000000e+00
 -2.24609375e-01 0.00000000e+00 0.00000000e+00
 -2.23632812e-01 0.00000000e+00 0.00000000e+00
 -2.22656250e-01 0.00000000e+00 0.00000000e+00
 -2.21679688e-01 0.00000000e+00 0.00000000e+00
 -2.20703125e-01 0.00000000e+00 0.00000000e+00
 -2.19726562e-01 0.00000000e+00 0.00000000e+00
 -2.18750000e-01 0.00000000e+00 0.00000000e+00
 -2.17773438e-01 0.00000000e+00 0.00000000e+00
 -2.16796875e-01 0.00000000e+00 0.00000000e+00
 -2.15820312e-01 0.00000000e+00 0.00000000e+00
 -2.14843750e-01 0.00000000e+00 0.00000000e+00
 -2.13867188e-01 0.00000000e+00 0.00000000e+00
 -2.12890625e-01 0.00000000e+00 0.00000000e+00
 -2.11914062e-01 0.00000000e+00 0.00000000e+00
 -2.10937500e-01 0.00000000e+00 0.00000000e+00
 -2.09960938e-01 0.00000000e+00 0.00000000e+00
 -2.08984375e-01 0.00000000e+00 0.00000000e+00
 -2.08007812e-01 0.00000000e+00 0.00000000e+00
 -2.07031250e-01 0.00000000e+00 0.00000000e+00
 -2.06054688e-01 0.00000000e+00 0.00000000e+00
 -2.05078125e-01 0.00000000e+00 0.00000000e+00
 -2.04101562e-01 0.00000000e+00 0.00000000e+00
 -2.03125000e-01 0.00000000e+00 0.00000000e+00
 -2.02148438e-01 0.00000000e+00 0.00000000e+00
 -2.01171875e-01 0.00000000e+00 0.00000000e+00
 -2.00195312e-01 0.00000000e+00 0.00000000e+00
 -1.99218750e-01 0.00000000e+00 0.00000000e+00
 -1.98242188e-01 0.00000000e+00 0.00000000e+00
 -1.97265625e-01 0.00000000e+00 0.00000000e+00
 -1.96289062e-01 0.00000000e+00 0.00000000e+00
 -1.95312500e-01 0.00000000e+00 0.00000000e+00
 -1.94335938e-01 0.00000000e+00 0.00000000e+00
 -1.93359375e-01 0.00000000e+00 0.00000000e+00
 -1.92382812e-01 0.00000000e+00 0.00000000e+00
 -1.91406250e-01 0.00000000e+00 0.00000000e+00
 -1.90429688e-01 0.00000000e+00 0.00000000e+00
 -1.89453125e-01 0.00000000e+00 0.00000000e+00
 -1.88476562e-01 0.00000000e+00 0.00000000e+00
 -1.87500000e-01 0.00000000e+00 0.00000000e+00
 -1.86523438e-01 0.00000000e+00 0.00000000e+00
 -1.85546875e-01 0.00000000e+00 0.00000000e+00
 -1.84570312e-01 0.00000000e+00 0.00000000e+00
 -1.83593750e-01 0.00000000e+00 0.00000000e+00
 -1.82617188e-01 0.00000000e+00 0.00000000e+00
 -1.81640625e-01 0.00000000e+00 0.00000000e+00
 -1.80664062e-01 0.00000000e+00 0.00000000e+00
 -1.79687500e-01 0.00000000e+00 0.00000000e+00
 -1.78710938e-01 0.00000000e+00 0.00000000e+00
 -1.77734375e-01 0.00000000e+00 0.00000000e+00
 -1.76757812e-01 0.00000000e+00 0.00000000e+00
 -1.75781250e-01 0.00000000e+00 0.00000000e+00
 -1.74804688e-01 0.00000000e+00 0.00000000e+00
 -1.73828125e-01 0.00000000e+00 0.00000000e+00
 -1.72851562e-01 0.00000000e+00 0.00000000e+00
 -1.71875000e-01 0.00000000e+00 0.00000000e+00
 -1.70898438e-01 0.00000000e+00 0.00000000e+00
 -1.69921875e-01 0.00000000e+00 0.00000000e+00
 -1.68945312e-01 0.00000000e+00 0.00000000e+00
 -1.67968750e-01 0.00000000e+00 0.00000000e+00
 -1.66992188e-01 0.00000000e+00 0.00000000e+00
 -1.66015625e-01 0.00000000e+00 0.00000000e+00
 -1.65039062e-01 0.00000000e+00 0.00000000e+00
 -1.64062500e-01 0.00000000e+00 0.00000000e+00
 -1.63085938e-01 0.00000000e+00 0.00000000e+00
 -1.62109375e-01 0.00000000e+00 0.00000000e+00
 -1.61132812e-01 0.00000000e+00 0.00000000e+00
 -1.60156250e-01 0.00000000e+00 0.00000000e+00
 -1.59179688e-01 0.00000000e+00 0.00000000e+00
 -1.58203125e-01 0.00000000e+00 0.00000000e+00
 -1.57226562e-01 0.00000000e+00 0.00000000e+00
 -1.56250000e-01 0.00000000e+00 0.00000000e+00
 -1.55273438e-01 0.00000000e+00 0.00000000e+00
 -1.54296875e-01 0.00000000e+00 0.00000000e+00
 -1.53320312e-01 0.00000000e+00 0.00000000e+00
 -1.52343750e-01 0.00000000e+00 0.00000000e+00
 -1.51367188e-01 0.00000000e+00 0.00000000e+00
 -1.50390625e-01 0.00000000e+00 0.00000000e+00
 -1.49414062e-01 0.00000000e+00 0.00000000e+00
 -1.48437500e-01 0.00000000e+00 0.00000000e+00
 -1.47460938e-01 0.00000000e+00 0.00000000e+00
 -1.46484375e-01 0.00000000e+00 0.00000000e+00
 -1.45507812e-01 0.00000000e+00 0.00000000e+00
 -1.44531250e-01 0.00000000e+00 0.00000000e+00
 -1.43554688e-01 0.00000000e+00 0.00000000e+00
 -1.42578125e-01 0.00000000e+00 0.00000000e+00
 -1.41601562e-01 0.00000000e+00 0.00000000e+00
 -1.40625000e-01 0.00000000e+00 0.00000000e+00
 -1.39648438e-01 0.00000000e+00 0.00000000e+00
 -1.38671875e-01 0.00000000e+00 0.00000000e+00
 -1.37695312e-01 0.00000000e+00 0.00000000e+00
 -1.36718750e-01 0.00000000e+00 0.00000000e+00
 -1.35742188e-01 0.00000000e+00 0.00000000e+00
 -1.34765625e-01 0.00000000e+00 0.00000000e+00
 -1.33789062e-01 0.00000000e+00 0.00000000e+00
 -1.32812500e-01 0.00000000e+00 0.00000000e+00
 -1.31835938e-01 0.00000000e+00 0.00000000e+00
 -1.30859375e-01 0.00000000e+00 0.00000000e+00
 -1.29882812e-01 0.00000000e+00 0.00000000e+00
 -1.28906250e-01 0.00000000e+00 0.00000000e+00
 -1.27929688e-01 0.00000000e+00 0.00000000e+00
 -1.26953125e-01 0.00000000e+00 0.00000000e+00
 -1.25976562e-01 0.00000000e+00 0.00000000e+00
 -1.25000000e-01 0.00000000e+00 0.00000000e+00
 -1.24023438e-01 0.00000000e+00 0.00000000e+00
 -1.23046875e-01 0.00000000e+00 0.00000000e+00
 -1.22070312e-01 0.00000000e+00 0.00000000e+00
 -1.21093750e-01 0.00000000e+00 0.00000000e+00
 -1.20117188e-01 0.00000000e+00 0.00000000e+00
 -1.19140625e-01 0.00000000e+00 0.00000000e+00
 -1.18164062e-01 0.00000000e+00 0.00000000e+00
 -1.17187500e-01 0.00000000e+00 0.00000000e+00
 -1.16210938e-01 0.00000000e+00 0.00000000e+00
 -1.15234375e-01 0.00000000e+00 0.00000000e+00
 -1.14257812e-01 0.00000000e+00 0.00000000e+00
 -1.13281250e-01 0.00000000e+00 0.00000000e+00
 -1.12304688e-01 0.00000000e+00 0.00000000e+00
 -1.11328125e-01 0.00000000e+00 0.00000000e+00
 -1.10351562e-01 0.00000000e+00 0.00000000e+00
 -1.09375000e-01 0.00000000e+00 0.00000000e+00
 -1.08398438e-01 0.00000000e+00 0.00000000e+00
 -1.07421875e-01 0.00000000e+00 0.00000000e+00
 -1.06445312e-01 0.00000000e+00 0.00000000e+00
 -1.05468750e-01 0.00000000e+00 0.00000000e+00
 -1.04492188e-01 0.00000000e+00 0.00000000e+00
 -1.03515625e-01 0.00000000e+00 0.00000000e+00
 -1.02539062e-01 0.00000000e+00 0.00000000e+00
 -1.01562500e-01 0.00000000e+00 0.00000000e+00
 -1.00585938e-01 0.00000000e+00 0.00000000e+00
 -9.96093750e-02 0.00000000e+00 0.00000000e+00
 -9.86328125e-02 0.00000000e+00 0.00000000e+00
 -9.76562500e-02 0.00000000e+00 0.00000000e+00
 -9.66796875e-02 0.00000000e+00 0.00000000e+00
 -9.57031250e-02 0.00000000e+00 0.00000000e+00
 -9.47265625e-02 0.00000000e+00 0.00000000e+00
 -9.37500000e-02 0.00000000e+00 0.00000000e+00
 -9.27734375e-02 0.00000000e+00 0.00000000e+00
 -9.17968750e-02 0.00000000e+00 0.00000000e+00
 -9.08203125e-02 0.00000000e+00 0.00000000e+00
 -8.98437500e-02 0.00000000e+00 0.00000000e+00
 -8.88671875e-02 0.00000000e+00 0.00000000e+00
 -8.78906250e-02 0.00000000e+00 0.00000000e+00
 -8.69140625e-02 0.00000000e+00 0.00000000e+00
 -8.59375000e-02 0.00000000e+00 0.00000000e+00
 -8.49609375e-02 0.00000000e+00 0.00000000e+00
 -8.39843750e-02 0.00000000e+00 0.00000000e+00
 -8.30078125e-02 0.00000000e+00 0.00000000e+00
 -8.20312500e-02 0.00000000e+00 0.00000000e+00
 -8.10546875e-02 0.00000000e+00 0.00000000e+00
 -8.00781250e-02 0.00000000e+00 0.00000000e+00
 -7.91015625e-02 0.00000000e+00 0.00000000e+00
 -7.81250000e-02 0.00000000e+00 0.00000000e+00
 -7.71484375e-02 0.00000000e+00 0.00000000e+00
 -7.61718750e-02 0.00000000e+00 0.00000000e+00
 -7.51953125e-02 0.00000000e+00 0.00000000e+00
 -7.42187500e-02 0.00000000e+00 0.00000000e+00
 -7.32421875e-02 0.00000000e+00 0.00000000e+00
 -7.22656250e-02 0.00000000e+00 0.00000000e+00
 -7.12890625e-02 0.00000000e+00 0.00000000e+00
 -7.03125000e-02 0.00000000e+00 0.00000000e+00
 -6.93359375e-02 0.00000000e+00 0.00000000e+00
 -6.83593750e-02 0.00000000e+00 0.00000000e+00
 -6.73828125e-02 0.00000000e+00 0.00000000e+00
 -6.64062500e-02 0.00000000e+00 0.00000000e+00
 -6.54296875e-02 0.00000000e+00 0.00000000e+00
 -6.44531250e-02 0.00000000e+00 0.00000000e+00
 -6.34765625e-02 0.00000000e+00 0.00000000e+00
 -6.25000000e-02 0.00000000e+00 0.00000000e+00
 -6.15234375e-02 0.00000000e+00 0.00000000e+00
 -6.05468750e-02 0.00000000e+00 0.00000000e+00
 -5.95703125e-02 0.00000000e+00 0.00000000e+00
 -5.85937500e-02 0.00000000e+00 0.00000000e+00
 -5.76171875e-02 0.00000000e+00 0.00000000e+00
 -5.66406250e-02 0.00000000e+00 0.00000000e+00
 -5.56640625e-02 0.00000000e+00 0.00000000e+00
 -5.46875000e-02 0.00000000e+00 0.00000000e+00
 -5.37109375e-02 0.00000000e+00 0.00000000e+00
 -5.27343750e-02 0.00000000e+00 0.00000000e+00
 -5.17578125e-02 0.00000000e+00 0.00000000e+00
 -5.07812500e-02 0.00000000e+00 0.00000000e+00
 -4.98046875e-02 0.00000000e+00 0.00000000e+00
 -4.88281250e-02 0.00000000e+00 0.00000000e+00
 -4.78515625e-02 0.00000000e+00 0.00000000e+00
 -4.68750000e-02 0.00000000e+00 0.00000000e+00
 -4.58984375e-02 0.00000000e+00 0.00000000e+00
 -4.49218750e-02 0.00000000e+00 0.00000000e+00
 -4.39453125e-02 0.00000000e+00 0.00000000e+00
 -4.29687500e-02 0.00000000e+00 0.00000000e+00
 -4.19921875e-02 0.00000000e+00 0.00000000e+00
 -4.10156250e-02 0.00000000e+00 0.00000000e+00
 -4.00390625e-02 0.00000000e+00 0.00000000e+00
 -3.90625000e-02 0.00000000e+00 0.00000000e+00
 -3.80859375e-02 0.00000000e+00 0.00000000e+00
 -3.71093750e-02 0.00000000e+00 0.00000000e+00
 -3.61328125e-02 0.00000000e+00 0.00000000e+00
 -3.51562500e-02 0.00000000e+00 0.00000000e+00
 -3.41796875e-02 0.00000000e+00 0.00000000e+00
 -3.32031250e-02 0.00000000e+00 0.00000000e+00
 -3.22265625e-02 0.00000000e+00 0.00000000e+00
 -3.12500000e-02 0.00000000e+00 0.00000000e+00
 -3.02734375e-02 0.00000000e+00 0.00000000e+00
 -2.92968750e-02 0.00000000e+00 0.00000000e+00
 -2.83203125e-02 0.00000000e+00 0.00000000e+00
 -2.73437500e-02 0.00000000e+00 0.00000000e+00
 -2.63671875e-02 0.00000000e+00 0.00000000e+00
 -2.53906250e-02 0.00000000e+00 0.00000000e+00
 -2.44140625e-02 0.00000000e+00 0.00000000e+00
 -2.34375000e-02 0.00000000e+00 0.00000000e+00
 -2.24609375e-02 0.00000000e+00 0.00000000e+00
 -2.14843750e-02 0.00000000e+00 0.00000000e+00
 -2.05078125e-02 0.00000000e+00 0.00000000e+00
 -1.95312500e-02 0.00000000e+00 0.00000000e+00
 -1.85546875e-02 0.00000000e+00 0.00000000e+00
 -1.75781250e-02 0.00000000e+00 0.00000000e+00
 -1.66015625e-02 0.00000000e+00 0.00000000e+00
 -1.56250000e-02 0.00000000e+00 0.00000000e+00
 -1.46484375e-02 0.00000000e+00 0.00000000e+00
 -1.36718750e-02 0.00000000e+00 0.00000000e+00
 -1.26953125e-02 0.00000000e+00 0.00000000e+00
 -1.17187500e-02 0.00000000e+00 0.00000000e+00
 -1.07421875e-02 0.00000000e+00 0.00000000e+00
 -9.76562500e-03 0.00000000e+00 0.00000000e+00
 -8.78906250e-03 0.00000000e+00 0.00000000e+00
 -7.81250000e-03 0.00000000e+00 0.00000000e+00
 -6.83593750e-03 0.00000000e+00 0.00000000e+00
 -5.85937500e-03 0.00000000e+00 0.00000000e+00
 -4.88281250e-03 0.00000000e+00 0.00000000e+00
 -3.90625000e-03 0.00000000e+00 0.00000000e+00
 -2.92968750e-03 0.00000000e+00 0.00000000e+00
 -1.95312500e-03 0.00000000e+00 0.00000000e+00
 -9.76562500e-04 0.00000000e+00 0.00000000e+00
 0.00000000e+00 4.93770720e+00 0.00000000e+00
 9.76562500e-04 4.93770720e+00 0.00000000e+00
 1.95312500e-03 4.93770720e+00 0.00000000e+00
 2.92968750e-03 4.93770720e+00 0.00000000e+00
 3.90625000e-03 4.93770720e+00 0.00000000e+00
 4.88281250e-03 4.93770720e+00 0.00000000e+00
 5.85937500e-03 4.93770720e+00 0.00000000e+00
 6.83593750e-03 4.93770720e+00 0.00000000e+00
 7.81250000e-03 4.93770720e+00 1.20478112e-02
 8.78906250e-03 4.93770720e+00 1.55275792e-01
 9.76562500e-03 4.93770720e+00 6.25423874e-01
 1.07421875e-02 4.93770720e+00 1.55100660e+00
 1.17187500e-02 4.93770720e+00 2.92508711e+00
 1.26953125e-02 4.93770720e+00 4.60268120e+00
 1.36718750e-02 4.93770720e+00 6.33956297e+00
 1.46484375e-02 4.93770720e+00 7.85197093e+00
 1.56250000e-02 4.93770720e+00 8.88044092e+00
 1.66015625e-02 4.93770720e+00 9.24471977e+00
 1.75781250e-02 4.93770720e+00 8.88044092e+00
 1.85546875e-02 4.93770720e+00 7.85197093e+00
 1.95312500e-02 4.93770720e+00 6.33956297e+00
 2.05078125e-02 0.00000000e+00 4.60268120e+00
 2.14843750e-02 0.00000000e+00 2.92508711e+00
 2.24609375e-02 0.00000000e+00 1.55100660e+00
 2.34375000e-02 0.00000000e+00 6.25423874e-01
 2.44140625e-02 0.00000000e+00 1.55275792e-01
 2.53906250e-02 0.00000000e+00 1.20478112e-02
 2.63671875e-02 0.00000000e+00 0.00000000e+00
 2.73437500e-02 0.00000000e+00 0.00000000e+00
 2.83203125e-02 0.00000000e+00 0.00000000e+00
 2.92968750e-02 0.00000000e+00 0.00000000e+00
 3.02734375e-02 0.00000000e+00 0.00000000e+00
 3.12500000e-02 0.00000000e+00 0.00000000e+00
 3.22265625e-02 0.00000000e+00 0.00000000e+00
 3.32031250e-02 0.00000000e+00 0.00000000e+00
 3.41796875e-02 0.00000000e+00 0.00000000e+00
 3.51562500e-02 0.00000000e+00 0.00000000e+00
 3.61328125e-02 0.00000000e+00 0.00000000e+00
 3.71093750e-02 0.00000000e+00 0.00000000e+00
 3.80859375e-02 0.00000000e+00 0.00000000e+00
 3.90625000e-02 0.00000000e+00 0.00000000e+00
 4.00390625e-02 0.00000000e+00 0.00000000e+00
 4.10156250e-02 0.00000000e+00 0.00000000e+00
 4.19921875e-02 0.00000000e+00 0.00000000e+00
 4.29687500e-02 0.00000000e+00 0.00000000e+00
 4.39453125e-02 0.00000000e+00 0.00000000e+00
 4.49218750e-02 0.00000000e+00 0.00000000e+00
 4.58984375e-02 0.00000000e+00 0.00000000e+00
 4.68750000e-02 0.00000000e+00 0.00000000e+00
 4.78515625e-02 0.00000000e+00 0.00000000e+00
 4.88281250e-02 0.00000000e+00 0.00000000e+00
 4.98046875e-02 0.00000000e+00 0.00000000e+00
 5.07812500e-02 0.00000000e+00 0.00000000e+00
 5.17578125e-02 0.00000000e+00 0.00000000e+00
 5.27343750e-02 0.00000000e+00 0.00000000e+00
 5.37109375e-02 0.00000000e+00 0.00000000e+00
 5.46875000e-02 0.00000000e+00 0.00000000e+00
 5.56640625e-02 0.00000000e+00 0.00000000e+00
 5.66406250e-02 0.00000000e+00 0.00000000e+00
 5.76171875e-02 0.00000000e+00 0.00000000e+00
 5.85937500e-02 0.00000000e+00 0.00000000e+00
 5.95703125e-02 0.00000000e+00 0.00000000e+00
 6.05468750e-02 0.00000000e+00 0.00000000e+00
 6.15234375e-02 0.00000000e+00 0.00000000e+00
 6.25000000e-02 0.00000000e+00 0.00000000e+00
 6.34765625e-02 0.00000000e+00 0.00000000e+00
 6.44531250e-02 0.00000000e+00 0.00000000e+00
 6.54296875e-02 0.00000000e+00 0.00000000e+00
 6.64062500e-02 0.00000000e+00 0.00000000e+00
 6.73828125e-02 0.00000000e+00 0.00000000e+00
 6.83593750e-02 0.00000000e+00 0.00000000e+00
 6.93359375e-02 0.00000000e+00 0.00000000e+00
 7.03125000e-02 0.00000000e+00 0.00000000e+00
 7.12890625e-02 0.00000000e+00 0.00000000e+00
 7.22656250e-02 0.00000000e+00 0.00000000e+00
 7.32421875e-02 0.00000000e+00 0.00000000e+00
 7.42187500e-02 0.00000000e+00 0.00000000e+00
 7.51953125e-02 0.00000000e+00 0.00000000e+00
 7.61718750e-02 0.00000000e+00 0.00000000e+00
 7.71484375e-02 0.00000000e+00 0.00000000e+00
 7.81250000e-02 0.00000000e+00 0.00000000e+00
 7.91015625e-02 0.00000000e+00 0.00000000e+00
 8.00781250e-02 0.00000000e+00 0.00000000e+00
 8.10546875e-02 0.00000000e+00 0.00000000e+00
 8.20312500e-02 0.00000000e+00 0.00000000e+00
 8.30078125e-02 0.00000000e+00 0.00000000e+00
 8.39843750e-02 0.00000000e+00 0.00000000e+00
 8.49609375e-02 0.00000000e+00 0.00000000e+00
 8.59375000e-02 0.00000000e+00 0.00000000e+00
 8.69140625e-02 0.00000000e+00 0.00000000e+00
 8.78906250e-02 0.00000000e+00 0.00000000e+00
 8.88671875e-02 0.00000000e+00 0.00000000e+00
 8.98437500e-02 0.00000000e+00 0.00000000e+00
 9.08203125e-02 0.00000000e+00 0.00000000e+00
 9.17968750e-02 0.00000000e+00 0.00000000e+00
 9.27734375e-02 0.00000000e+00 0.00000000e+00
 9.37500000e-02 0.00000000e+00 0.00000000e+00
 9.47265625e-02 0.00000000e+00 0.00000000e+00
 9.57031250e-02 0.00000000e+00 0.00000000e+00
 9.66796875e-02 0.00000000e+00 0.00000000e+00
 9.76562500e-02 0.00000000e+00 0.00000000e+00
 9.86328125e-02 0.00000000e+00 0.00000000e+00
 9.96093750e-02 0.00000000e+00 0.00000000e+00
 1.00585938e-01 0.00000000e+00 0.00000000e+00
 1.01562500e-01 0.00000000e+00 0.00000000e+00
 1.02539062e-01 0.00000000e+00 0.00000000e+00
 1.03515625e-01 0.00000000e+00 0.00000000e+00
 1.04492188e-01 0.00000000e+00 0.00000000e+00
 1.05468750e-01 0.00000000e+00 0.00000000e+00
 1.06445312e-01 0.00000000e+00 0.00000000e+00
 1.07421875e-01 0.00000000e+00 0.00000000e+00
 1.08398438e-01 0.00000000e+00 0.00000000e+00
 1.09375000e-01 0.00000000e+00 0.00000000e+00
 1.10351562e-01 0.00000000e+00 0.00000000e+00
 1.11328125e-01 0.00000000e+00 0.00000000e+00
 1.12304688e-01 0.00000000e+00 0.00000000e+00
 1.13281250e-01 0.00000000e+00 0.00000000e+00
 1.14257812e-01 0.00000000e+00 0.00000000e+00
 1.15234375e-01 0.00000000e+00 0.00000000e+00
 1.16210938e-01 0.00000000e+00 0.00000000e+00
 1.17187500e-01 0.00000000e+00 0.00000000e+00
 1.18164062e-01 0.00000000e+00 0.00000000e+00
 1.19140625e-01 0.00000000e+00 0.00000000e+00
 1.20117188e-01 0.00000000e+00 0.00000000e+00
 1.21093750e-01 0.00000000e+00 0.00000000e+00
 1.22070312e-01 0.00000000e+00 0.00000000e+00
 1.23046875e-01 0.00000000e+00 0.00000000e+00
 1.24023438e-01 0.00000000e+00 0.00000000e+00
 1.25000000e-01 0.00000000e+00 0.00000000e+00
 1.25976562e-01 0.00000000e+00 0.00000000e+00
 1.26953125e-01 0.00000000e+00 0.00000000e+00
 1.27929688e-01 0.00000000e+00 0.00000000e+00
 1.28906250e-01 0.00000000e+00 0.00000000e+00
 1.29882812e-01 0.00000000e+00 0.00000000e+00
 1.30859375e-01 0.00000000e+00 0.00000000e+00
 1.31835938e-01 0.00000000e+00 0.00000000e+00
 1.32812500e-01 0.00000000e+00 0.00000000e+00
 1.33789062e-01 0.00000000e+00 0.00000000e+00
 1.34765625e-01 0.00000000e+00 0.00000000e+00
 1.35742188e-01 0.00000000e+00 0.00000000e+00
 1.36718750e-01 0.00000000e+00 0.00000000e+00
 1.37695312e-01 0.00000000e+00 0.00000000e+00
 1.38671875e-01 0.00000000e+00 0.00000000e+00
 1.39648438e-01 0.00000000e+00 0.00000000e+00
 1.40625000e-01 0.00000000e+00 0.00000000e+00
 1.41601562e-01 0.00000000e+00 0.00000000e+00
 1.42578125e-01 0.00000000e+00 0.00000000e+00
 1.43554688e-01 0.00000000e+00 0.00000000e+00
 1.44531250e-01 0.00000000e+00 0.00000000e+00
 1.45507812e-01 0.00000000e+00 0.00000000e+00
 1.46484375e-01 0.00000000e+00 0.00000000e+00
 1.47460938e-01 0.00000000e+00 0.00000000e+00
 1.48437500e-01 0.00000000e+00 0.00000000e+00
 1.49414062e-01 0.00000000e+00 0.00000000e+00
 1.50390625e-01 0.00000000e+00 0.00000000e+00
 1.51367188e-01 0.00000000e+00 0.00000000e+00
 1.52343750e-01 0.00000000e+00 0.00000000e+00
 1.53320312e-01 0.00000000e+00 0.00000000e+00
 1.54296875e-01 0.00000000e+00 0.00000000e+00
 1.55273438e-01 0.00000000e+00 0.00000000e+00
 1.56250000e-01 0.00000000e+00 0.00000000e+00
 1.57226562e-01 0.00000000e+00 0.00000000e+00
 1.58203125e-01 0.00000000e+00 0.00000000e+00
 1.59179688e-01 0.00000000e+00 0.00000000e+00
 1.60156250e-01 0.00000000e+00 0.00000000e+00
 1.61132812e-01 0.00000000e+00 0.00000000e+00
 1.62109375e-01 0.00000000e+00 0.00000000e+00
 1.63085938e-01 0.00000000e+00 0.00000000e+00
 1.64062500e-01 0.00000000e+00 0.00000000e+00
 1.65039062e-01 0.00000000e+00 0.00000000e+00
 1.66015625e-01 0.00000000e+00 0.00000000e+00
 1.66992188e-01 0.00000000e+00 0.00000000e+00
 1.67968750e-01 0.00000000e+00 0.00000000e+00
 1.68945312e-01 0.00000000e+00 0.00000000e+00
 1.69921875e-01 0.00000000e+00 0.00000000e+00
 1.70898438e-01 0.00000000e+00 0.00000000e+00
 1.71875000e-01 0.00000000e+00 0.00000000e+00
 1.72851562e-01 0.00000000e+00 0.00000000e+00
 1.73828125e-01 0.00000000e+00 0.00000000e+00
 1.74804688e-01 0.00000000e+00 0.00000000e+00
 1.75781250e-01 0.00000000e+00 0.00000000e+00
 1.76757812e-01 0.00000000e+00 0.00000000e+00
 1.77734375e-01 0.00000000e+00 0.00000000e+00
 1.78710938e-01 0.00000000e+00 0.00000000e+00
 1.79687500e-01 0.00000000e+00 0.00000000e+00
 1.80664062e-01 0.00000000e+00 0.00000000e+00
 1.81640625e-01 0.00000000e+00 0.00000000e+00
 1.82617188e-01 0.00000000e+00 0.00000000e+00
 1.83593750e-01 0.00000000e+00 0.00000000e+00
 1.84570312e-01 0.00000000e+00 0.00000000e+00
 1.85546875e-01 0.00000000e+00 0.00000000e+00
 1.86523438e-01 0.00000000e+00 0.00000000e+00
 1.87500000e-01 0.00000000e+00 0.00000000e+00
 1.88476562e-01 0.00000000e+00 0.00000000e+00
 1.89453125e-01 0.00000000e+00 0.00000000e+00
 1.90429688e-01 0.00000000e+00 0.00000000e+00
 1.91406250e-01 0.00000000e+00 0.00000000e+00
 1.92382812e-01 0.00000000e+00 0.00000000e+00
 1.93359375e-01 0.00000000e+00 0.00000000e+00
 1.94335938e-01 0.00000000e+00 0.00000000e+00
 1.95312500e-01 0.00000000e+00 0.00000000e+00
 1.96289062e-01 0.00000000e+00 0.00000000e+00
 1.97265625e-01 0.00000000e+00 0.00000000e+00
 1.98242188e-01 0.00000000e+00 0.00000000e+00
 1.99218750e-01 0.00000000e+00 0.00000000e+00
 2.00195312e-01 0.00000000e+00 0.00000000e+00
 2.01171875e-01 0.00000000e+00 0.00000000e+00
 2.02148438e-01 0.00000000e+00 0.00000000e+00
 2.03125000e-01 0.00000000e+00 0.00000000e+00
 2.04101562e-01 0.00000000e+00 0.00000000e+00
 2.05078125e-01 0.00000000e+00 0.00000000e+00
 2.06054688e-01 0.00000000e+00 0.00000000e+00
 2.07031250e-01 0.00000000e+00 0.00000000e+00
 2.08007812e-01 0.00000000e+00 0.00000000e+00
 2.08984375e-01 0.00000000e+00 0.00000000e+00
 2.09960938e-01 0.00000000e+00 0.00000000e+00
 2.10937500e-01 0.00000000e+00 0.00000000e+00
 2.11914062e-01 0.00000000e+00 0.00000000e+00
 2.12890625e-01 0.00000000e+00 0.00000000e+00
 2.13867188e-01 0.00000000e+00 0.00000000e+00
 2.14843750e-01 0.00000000e+00 0.00000000e+00
 2.15820312e-01 0.00000000e+00 0.00000000e+00
 2.16796875e-01 0.00000000e+00 0.00000000e+00
 2.17773438e-01 0.00000000e+00 0.00000000e+00
 2.18750000e-01 0.00000000e+00 0.00000000e+00
 2.19726562e-01 0.00000000e+00 0.00000000e+00
 2.20703125e-01 0.00000000e+00 0.00000000e+00
 2.21679688e-01 0.00000000e+00 0.00000000e+00
 2.22656250e-01 0.00000000e+00 0.00000000e+00
 2.23632812e-01 0.00000000e+00 0.00000000e+00
 2.24609375e-01 0.00000000e+00 0.00000000e+00
 2.25585938e-01 0.00000000e+00 0.00000000e+00
 2.26562500e-01 0.00000000e+00 0.00000000e+00
 2.27539062e-01 0.00000000e+00 0.00000000e+00
 2.28515625e-01 0.00000000e+00 0.00000000e+00
 2.29492188e-01 0.00000000e+00 0.00000000e+00
 2.30468750e-01 0.00000000e+00 0.00000000e+00
 2.31445312e-01 0.00000000e+00 0.00000000e+00
 2.32421875e-01 0.00000000e+00 0.00000000e+00
 2.33398438e-01 0.00000000e+00 0.00000000e+00
 2.34375000e-01 0.00000000e+00 0.00000000e+00
 2.35351562e-01 0.00000000e+00 0.00000000e+00
 2.36328125e-01 0.00000000e+00 0.00000000e+00
 2.37304688e-01 0.00000000e+00 0.00000000e+00
 2.38281250e-01 0.00000000e+00 0.00000000e+00
 2.39257812e-01 0.00000000e+00 0.00000000e+00
 2.40234375e-01 0.00000000e+00 0.00000000e+00
 2.41210938e-01 0.00000000e+00 0.00000000e+00
 2.42187500e-01 0.00000000e+00 0.00000000e+00
 2.43164062e-01 0.00000000e+00 0.00000000e+00
 2.44140625e-01 0.00000000e+00 0.00000000e+00
 2.45117188e-01 0.00000000e+00 0.00000000e+00
 2.46093750e-01 0.00000000e+00 0.00000000e+00
 2.47070312e-01 0.00000000e+00 0.00000000e+00
 2.48046875e-01 0.00000000e+00 0.00000000e+00
 2.49023438e-01 0.00000000e+00 0.00000000e+00
 2.50000000e-01 0.00000000e+00 0.00000000e+00
 2.50976562e-01 0.00000000e+00 0.00000000e+00
 2.51953125e-01 0.00000000e+00 0.00000000e+00
 2.52929688e-01 0.00000000e+00 0.00000000e+00
 2.53906250e-01 0.00000000e+00 0.00000000e+00
 2.54882812e-01 0.00000000e+00 0.00000000e+00
 2.55859375e-01 0.00000000e+00 0.00000000e+00
 2.56835938e-01 0.00000000e+00 0.00000000e+00
 2.57812500e-01 0.00000000e+00 0.00000000e+00
 2.58789062e-01 0.00000000e+00 0.00000000e+00
 2.59765625e-01 0.00000000e+00 0.00000000e+00
 2.60742188e-01 0.00000000e+00 0.00000000e+00
 2.61718750e-01 0.00000000e+00 0.00000000e+00
 2.62695312e-01 0.00000000e+00 0.00000000e+00
 2.63671875e-01 0.00000000e+00 0.00000000e+00
 2.64648438e-01 0.00000000e+00 0.00000000e+00
 2.65625000e-01 0.00000000e+00 0.00000000e+00
 2.66601562e-01 0.00000000e+00 0.00000000e+00
 2.67578125e-01 0.00000000e+00 0.00000000e+00
 2.68554688e-01 0.00000000e+00 0.00000000e+00
 2.69531250e-01 0.00000000e+00 0.00000000e+00
 2.70507812e-01 0.00000000e+00 0.00000000e+00
 2.71484375e-01 0.00000000e+00 0.00000000e+00
 2.72460938e-01 0.00000000e+00 0.00000000e+00
 2.73437500e-01 0.00000000e+00 0.00000000e+00
 2.74414062e-01 0.00000000e+00 0.00000000e+00
 2.75390625e-01 0.00000000e+00 0.00000000e+00
 2.76367188e-01 0.00000000e+00 0.00000000e+00
 2.77343750e-01 0.00000000e+00 0.00000000e+00
 2.78320312e-01 0.00000000e+00 0.00000000e+00
 2.79296875e-01 0.00000000e+00 0.00000000e+00
 2.80273438e-01 0.00000000e+00 0.00000000e+00
 2.81250000e-01 0.00000000e+00 0.00000000e+00
 2.82226562e-01 0.00000000e+00 0.00000000e+00
 2.83203125e-01 0.00000000e+00 0.00000000e+00
 2.84179688e-01 0.00000000e+00 0.00000000e+00
 2.85156250e-01 0.00000000e+00 0.00000000e+00
 2.86132812e-01 0.00000000e+00 0.00000000e+00
 2.87109375e-01 0.00000000e+00 0.00000000e+00
 2.88085938e-01 0.00000000e+00 0.00000000e+00
 2.89062500e-01 0.00000000e+00 0.00000000e+00
 2.90039062e-01 0.00000000e+00 0.00000000e+00
 2.91015625e-01 0.00000000e+00 0.00000000e+00
 2.91992188e-01 0.00000000e+00 0.00000000e+00
 2.92968750e-01 0.00000000e+00 0.00000000e+00
 2.93945312e-01 0.00000000e+00 0.00000000e+00
 2.94921875e-01 0.00000000e+00 0.00000000e+00
 2.95898438e-01 0.00000000e+00 0.00000000e+00
 2.96875000e-01 0.00000000e+00 0.00000000e+00
 2.97851562e-01 0.00000000e+00 0.00000000e+00
 2.98828125e-01 0.00000000e+00 0.00000000e+00
 2.99804688e-01 0.00000000e+00 0.00000000e+00
 3.00781250e-01 0.00000000e+00 0.00000000e+00
 3.01757812e-01 0.00000000e+00 0.00000000e+00
 3.02734375e-01 0.00000000e+00 0.00000000e+00
 3.03710938e-01 0.00000000e+00 0.00000000e+00
 3.04687500e-01 0.00000000e+00 0.00000000e+00
 3.05664062e-01 0.00000000e+00 0.00000000e+00
 3.06640625e-01 0.00000000e+00 0.00000000e+00
 3.07617188e-01 0.00000000e+00 0.00000000e+00
 3.08593750e-01 0.00000000e+00 0.00000000e+00
 3.09570312e-01 0.00000000e+00 0.00000000e+00
 3.10546875e-01 0.00000000e+00 0.00000000e+00
 3.11523438e-01 0.00000000e+00 0.00000000e+00
 3.12500000e-01 0.00000000e+00 0.00000000e+00
 3.13476562e-01 0.00000000e+00 0.00000000e+00
 3.14453125e-01 0.00000000e+00 0.00000000e+00
 3.15429688e-01 0.00000000e+00 0.00000000e+00
 3.16406250e-01 0.00000000e+00 0.00000000e+00
 3.17382812e-01 0.00000000e+00 0.00000000e+00
 3.18359375e-01 0.00000000e+00 0.00000000e+00
 3.19335938e-01 0.00000000e+00 0.00000000e+00
 3.20312500e-01 0.00000000e+00 0.00000000e+00
 3.21289062e-01 0.00000000e+00 0.00000000e+00
 3.22265625e-01 0.00000000e+00 0.00000000e+00
 3.23242188e-01 0.00000000e+00 0.00000000e+00
 3.24218750e-01 0.00000000e+00 0.00000000e+00
 3.25195312e-01 0.00000000e+00 0.00000000e+00
 3.26171875e-01 0.00000000e+00 0.00000000e+00
 3.27148438e-01 0.00000000e+00 0.00000000e+00
 3.28125000e-01 0.00000000e+00 0.00000000e+00
 3.29101562e-01 0.00000000e+00 0.00000000e+00
 3.30078125e-01 0.00000000e+00 0.00000000e+00
 3.31054688e-01 0.00000000e+00 0.00000000e+00
 3.32031250e-01 0.00000000e+00 0.00000000e+00
 3.33007812e-01 0.00000000e+00 0.00000000e+00
 3.33984375e-01 0.00000000e+00 0.00000000e+00
 3.34960938e-01 0.00000000e+00 0.00000000e+00
 3.35937500e-01 0.00000000e+00 0.00000000e+00
 3.36914062e-01 0.00000000e+00 0.00000000e+00
 3.37890625e-01 0.00000000e+00 0.00000000e+00
 3.38867188e-01 0.00000000e+00 0.00000000e+00
 3.39843750e-01 0.00000000e+00 0.00000000e+00
 3.40820312e-01 0.00000000e+00 0.00000000e+00
 3.41796875e-01 0.00000000e+00 0.00000000e+00
 3.42773438e-01 0.00000000e+00 0.00000000e+00
 3.43750000e-01 0.00000000e+00 0.00000000e+00
 3.44726562e-01 0.00000000e+00 0.00000000e+00
 3.45703125e-01 0.00000000e+00 0.00000000e+00
 3.46679688e-01 0.00000000e+00 0.00000000e+00
 3.47656250e-01 0.00000000e+00 0.00000000e+00
 3.48632812e-01 0.00000000e+00 0.00000000e+00
 3.49609375e-01 0.00000000e+00 0.00000000e+00
 3.50585938e-01 0.00000000e+00 0.00000000e+00
 3.51562500e-01 0.00000000e+00 0.00000000e+00
 3.52539062e-01 0.00000000e+00 0.00000000e+00
 3.53515625e-01 0.00000000e+00 0.00000000e+00
 3.54492188e-01 0.00000000e+00 0.00000000e+00
 3.55468750e-01 0.00000000e+00 0.00000000e+00
 3.56445312e-01 0.00000000e+00 0.00000000e+00
 3.57421875e-01 0.00000000e+00 0.00000000e+00
 3.58398438e-01 0.00000000e+00 0.00000000e+00
 3.59375000e-01 0.00000000e+00 0.00000000e+00
 3.60351562e-01 0.00000000e+00 0.00000000e+00
 3.61328125e-01 0.00000000e+00 0.00000000e+00
 3.62304688e-01 0.00000000e+00 0.00000000e+00
 3.63281250e-01 0.00000000e+00 0.00000000e+00
 3.64257812e-01 0.00000000e+00 0.00000000e+00
 3.65234375e-01 0.00000000e+00 0.00000000e+00
 3.66210938e-01 0.00000000e+00 0.00000000e+00
 3.67187500e-01 0.00000000e+00 0.00000000e+00
 3.68164062e-01 0.00000000e+00 0.00000000e+00
 3.69140625e-01 0.00000000e+00 0.00000000e+00
 3.70117188e-01 0.00000000e+00 0.00000000e+00
 3.71093750e-01 0.00000000e+00 0.00000000e+00
 3.72070312e-01 0.00000000e+00 0.00000000e+00
 3.73046875e-01 0.00000000e+00 0.00000000e+00
 3.74023438e-01 0.00000000e+00 0.00000000e+00
 3.75000000e-01 0.00000000e+00 0.00000000e+00
 3.75976562e-01 0.00000000e+00 0.00000000e+00
 3.76953125e-01 0.00000000e+00 0.00000000e+00
 3.77929688e-01 0.00000000e+00 0.00000000e+00
 3.78906250e-01 0.00000000e+00 0.00000000e+00
 3.79882812e-01 0.00000000e+00 0.00000000e+00
 3.80859375e-01 0.00000000e+00 0.00000000e+00
 3.81835938e-01 0.00000000e+00 0.00000000e+00
 3.82812500e-01 0.00000000e+00 0.00000000e+00
 3.83789062e-01 0.00000000e+00 0.00000000e+00
 3.84765625e-01 0.00000000e+00 0.00000000e+00
 3.85742188e-01 0.00000000e+00 0.00000000e+00
 3.86718750e-01 0.00000000e+00 0.00000000e+00
 3.87695312e-01 0.00000000e+00 0.00000000e+00
 3.88671875e-01 0.00000000e+00 0.00000000e+00
 3.89648438e-01 0.00000000e+00 0.00000000e+00
 3.90625000e-01 0.00000000e+00 0.00000000e+00
 3.91601562e-01 0.00000000e+00 0.00000000e+00
 3.92578125e-01 0.00000000e+00 0.00000000e+00
 3.93554688e-01 0.00000000e+00 0.00000000e+00
 3.94531250e-01 0.00000000e+00 0.00000000e+00
 3.95507812e-01 0.00000000e+00 0.00000000e+00
 3.96484375e-01 0.00000000e+00 0.00000000e+00
 3.97460938e-01 0.00000000e+00 0.00000000e+00
 3.98437500e-01 0.00000000e+00 0.00000000e+00
 3.99414062e-01 0.00000000e+00 0.00000000e+00
 4.00390625e-01 0.00000000e+00 0.00000000e+00
 4.01367188e-01 0.00000000e+00 0.00000000e+00
 4.02343750e-01 0.00000000e+00 0.00000000e+00
 4.03320312e-01 0.00000000e+00 0.00000000e+00
 4.04296875e-01 0.00000000e+00 0.00000000e+00
 4.05273438e-01 0.00000000e+00 0.00000000e+00
 4.06250000e-01 0.00000000e+00 0.00000000e+00
 4.07226562e-01 0.00000000e+00 0.00000000e+00
 4.08203125e-01 0.00000000e+00 0.00000000e+00
 4.09179688e-01 0.00000000e+00 0.00000000e+00
 4.10156250e-01 0.00000000e+00 0.00000000e+00
 4.11132812e-01 0.00000000e+00 0.00000000e+00
 4.12109375e-01 0.00000000e+00 0.00000000e+00
 4.13085938e-01 0.00000000e+00 0.00000000e+00
 4.14062500e-01 0.00000000e+00 0.00000000e+00
 4.15039062e-01 0.00000000e+00 0.00000000e+00
 4.16015625e-01 0.00000000e+00 0.00000000e+00
 4.16992188e-01 0.00000000e+00 0.00000000e+00
 4.17968750e-01 0.00000000e+00 0.00000000e+00
 4.18945312e-01 0.00000000e+00 0.00000000e+00
 4.19921875e-01 0.00000000e+00 0.00000000e+00
 4.20898438e-01 0.00000000e+00 0.00000000e+00
 4.21875000e-01 0.00000000e+00 0.00000000e+00
 4.22851562e-01 0.00000000e+00 0.00000000e+00
 4.23828125e-01 0.00000000e+00 0.00000000e+00
 4.24804688e-01 0.00000000e+00 0.00000000e+00
 4.25781250e-01 0.00000000e+00 0.00000000e+00
 4.26757812e-01 0.00000000e+00 0.00000000e+00
 4.27734375e-01 0.00000000e+00 0.00000000e+00
 4.28710938e-01 0.00000000e+00 0.00000000e+00
 4.29687500e-01 0.00000000e+00 0.00000000e+00
 4.30664062e-01 0.00000000e+00 0.00000000e+00
 4.31640625e-01 0.00000000e+00 0.00000000e+00
 4.32617188e-01 0.00000000e+00 0.00000000e+00
 4.33593750e-01 0.00000000e+00 0.00000000e+00
 4.34570312e-01 0.00000000e+00 0.00000000e+00
 4.35546875e-01 0.00000000e+00 0.00000000e+00
 4.36523438e-01 0.00000000e+00 0.00000000e+00
 4.37500000e-01 0.00000000e+00 0.00000000e+00
 4.38476562e-01 0.00000000e+00 0.00000000e+00
 4.39453125e-01 0.00000000e+00 0.00000000e+00
 4.40429688e-01 0.00000000e+00 0.00000000e+00
 4.41406250e-01 0.00000000e+00 0.00000000e+00
 4.42382812e-01 0.00000000e+00 0.00000000e+00
 4.43359375e-01 0.00000000e+00 0.00000000e+00
 4.44335938e-01 0.00000000e+00 0.00000000e+00
 4.45312500e-01 0.00000000e+00 0.00000000e+00
 4.46289062e-01 0.00000000e+00 0.00000000e+00
 4.47265625e-01 0.00000000e+00 0.00000000e+00
 4.48242188e-01 0.00000000e+00 0.00000000e+00
 4.49218750e-01 0.00000000e+00 0.00000000e+00
 4.50195312e-01 0.00000000e+00 0.00000000e+00
 4.51171875e-01 0.00000000e+00 0.00000000e+00
 4.52148438e-01 0.00000000e+00 0.00000000e+00
 4.53125000e-01 0.00000000e+00 0.00000000e+00
 4.54101562e-01 0.00000000e+00 0.00000000e+00
 4.55078125e-01 0.00000000e+00 0.00000000e+00
 4.56054688e-01 0.00000000e+00 0.00000000e+00
 4.57031250e-01 0.00000000e+00 0.00000000e+00
 4.58007812e-01 0.00000000e+00 0.00000000e+00
 4.58984375e-01 0.00000000e+00 0.00000000e+00
 4.59960938e-01 0.00000000e+00 0.00000000e+00
 4.60937500e-01 0.00000000e+00 0.00000000e+00
 4.61914062e-01 0.00000000e+00 0.00000000e+00
 4.62890625e-01 0.00000000e+00 0.00000000e+00
 4.63867188e-01 0.00000000e+00 0.00000000e+00
 4.64843750e-01 0.00000000e+00 0.00000000e+00
 4.65820312e-01 0.00000000e+00 0.00000000e+00
 4.66796875e-01 0.00000000e+00 0.00000000e+00
 4.67773438e-01 0.00000000e+00 0.00000000e+00
 4.68750000e-01 0.00000000e+00 0.00000000e+00
 4.69726562e-01 0.00000000e+00 0.00000000e+00
 4.70703125e-01 0.00000000e+00 0.00000000e+00
 4.71679688e-01 0.00000000e+00 0.00000000e+00
 4.72656250e-01 0.00000000e+00 0.00000000e+00
 4.73632812e-01 0.00000000e+00 0.00000000e+00
 4.74609375e-01 0.00000000e+00 0.00000000e+00
 4.75585938e-01 0.00000000e+00 0.00000000e+00
 4.76562500e-01 0.00000000e+00 0.00000000e+00
 4.77539062e-01 0.00000000e+00 0.00000000e+00
 4.78515625e-01 0.00000000e+00 0.00000000e+00
 4.79492188e-01 0.00000000e+00 0.00000000e+00
 4.80468750e-01 0.00000000e+00 0.00000000e+00
 4.81445312e-01 0.00000000e+00 0.00000000e+00
 4.82421875e-01 0.00000000e+00 0.00000000e+00
 4.83398438e-01 0.00000000e+00 0.00000000e+00
 4.84375000e-01 0.00000000e+00 0.00000000e+00
 4.85351562e-01 0.00000000e+00 0.00000000e+00
 4.86328125e-01 0.00000000e+00 0.00000000e+00
 4.87304688e-01 0.00000000e+00 0.00000000e+00
 4.88281250e-01 0.00000000e+00 0.00000000e+00
 4.89257812e-01 0.00000000e+00 0.00000000e+00
 4.90234375e-01 0.00000000e+00 0.00000000e+00
 4.91210938e-01 0.00000000e+00 0.00000000e+00
 4.92187500e-01 0.00000000e+00 0.00000000e+00
 4.93164062e-01 0.00000000e+00 0.00000000e+00
 4.94140625e-01 0.00000000e+00 0.00000000e+00
 4.95117188e-01 0.00000000e+00 0.00000000e+00
 4.96093750e-01 0.00000000e+00 0.00000000e+00
 4.97070312e-01 0.00000000e+00 0.00000000e+00
 4.98046875e-01 0.00000000e+00 0.00000000e+00
 4.99023438e-01 0.00000000e+00 0.00000000e+00


==> data/scenario_prob1_phi5.dat <==
 -5.00000000e-01 0.00000000e+00 0.00000000e+00
 -4.99023438e-01 0.00000000e+00 0.00000000e+00
 -4.98046875e-01 0.00000000e+00 0.00000000e+00
 -4.97070312e-01 0.00000000e+00 0.00000000e+00
 -4.96093750e-01 0.00000000e+00 0.00000000e+00
 -4.95117188e-01 0.00000000e+00 0.00000000e+00
 -4.94140625e-01 0.00000000e+00 0.00000000e+00
 -4.93164062e-01 0.00000000e+00 0.00000000e+00
 -4.92187500e-01 0.00000000e+00 0.00000000e+00
 -4.91210938e-01 0.00000000e+00 0.00000000e+00
 -4.90234375e-01 0.00000000e+00 0.00000000e+00
 -4.89257812e-01 0.00000000e+00 0.00000000e+00
 -4.88281250e-01 0.00000000e+00 0.00000000e+00
 -4.87304688e-01 0.00000000e+00 0.00000000e+00
 -4.86328125e-01 0.00000000e+00 0.00000000e+00
 -4.85351562e-01 0.00000000e+00 0.00000000e+00
 -4.84375000e-01 0.00000000e+00 0.00000000e+00
 -4.83398438e-01 0.00000000e+00 0.00000000e+00
 -4.82421875e-01 0.00000000e+00 0.00000000e+00
 -4.81445312e-01 0.00000000e+00 0.00000000e+00
 -4.80468750e-01 0.00000000e+00 0.00000000e+00
 -4.79492188e-01 0.00000000e+00 0.00000000e+00
 -4.78515625e-01 0.00000000e+00 0.00000000e+00
 -4.77539062e-01 0.00000000e+00 0.00000000e+00
 -4.76562500e-01 0.00000000e+00 0.00000000e+00
 -4.75585938e-01 0.00000000e+00 0.00000000e+00
 -4.74609375e-01 0.00000000e+00 0.00000000e+00
 -4.73632812e-01 0.00000000e+00 0.00000000e+00
 -4.72656250e-01 0.00000000e+00 0.00000000e+00
 -4.71679688e-01 0.00000000e+00 0.00000000e+00
 -4.70703125e-01 0.00000000e+00 0.00000000e+00
 -4.69726562e-01 0.00000000e+00 0.00000000e+00
 -4.68750000e-01 0.00000000e+00 0.00000000e+00
 -4.67773438e-01 0.00000000e+00 0.00000000e+00
 -4.66796875e-01 0.00000000e+00 0.00000000e+00
 -4.65820312e-01 0.00000000e+00 0.00000000e+00
 -4.64843750e-01 0.00000000e+00 0.00000000e+00
 -4.63867188e-01 0.00000000e+00 0.00000000e+00
 -4.62890625e-01 0.00000000e+00 0.00000000e+00
 -4.61914062e-01 0.00000000e+00 0.00000000e+00
 -4.60937500e-01 0.00000000e+00 0.00000000e+00
 -4.59960938e-01 0.00000000e+00 0.00000000e+00
 -4.58984375e-01 0.00000000e+00 0.00000000e+00
 -4.58007812e-01 0.00000000e+00 0.00000000e+00
 -4.57031250e-01 0.00000000e+00 0.00000000e+00
 -4.56054688e-01 0.00000000e+00 0.00000000e+00
 -4.55078125e-01 0.00000000e+00 0.00000000e+00
 -4.54101562e-01 0.00000000e+00 0.00000000e+00
 -4.53125000e-01 0.00000000e+00 0.00000000e+00
 -4.52148438e-01 0.00000000e+00 0.00000000e+00
 -4.51171875e-01 0.00000000e+00 0.00000000e+00
 -4.50195312e-01 0.00000000e+00 0.00000000e+00
 -4.49218750e-01 0.00000000e+00 0.00000000e+00
 -4.48242188e-01 0.00000000e+00 0.00000000e+00
 -4.47265625e-01 0.00000000e+00 0.00000000e+00
 -4.46289062e-01 0.00000000e+00 0.00000000e+00
 -4.45312500e-01 0.00000000e+00 0.00000000e+00
 -4.44335938e-01 0.00000000e+00 0.00000000e+00
 -4.43359375e-01 0.00000000e+00 0.00000000e+00
 -4.42382812e-01 0.00000000e+00 0.00000000e+00
 -4.41406250e-01 0.00000000e+00 0.00000000e+00
 -4.40429688e-01 0.00000000e+00 0.00000000e+00
 -4.39453125e-01 0.00000000e+00 0.00000000e+00
 -4.38476562e-01 0.00000000e+00 0.00000000e+00
 -4.37500000e-01 0.00000000e+00 0.00000000e+00
 -4.36523438e-01 0.00000000e+00 0.00000000e+00
 -4.35546875e-01 0.00000000e+00 0.00000000e+00
 -4.34570312e-01 0.00000000e+00 0.00000000e+00
 -4.33593750e-01 0.00000000e+00 0.00000000e+00
 -4.32617188e-01 0.00000000e+00 0.00000000e+00
 -4.31640625e-01 0.00000000e+00 0.00000000e+00
 -4.30664062e-01 0.00000000e+00 0.00000000e+00
 -4.29687500e-01 0.00000000e+00 0.00000000e+00
 -4.28710938e-01 0.00000000e+00 0.00000000e+00
 -4.27734375e-01 0.00000000e+00 0.00000000e+00
 -4.26757812e-01 0.00000000e+00 0.00000000e+00
 -4.25781250e-01 0.00000000e+00 0.00000000e+00
 -4.24804688e-01 0.00000000e+00 0.00000000e+00
 -4.23828125e-01 0.00000000e+00 0.00000000e+00
 -4.22851562e-01 0.00000000e+00 0.00000000e+00
 -4.21875000e-01 0.00000000e+00 0.00000000e+00
 -4.20898438e-01 0.00000000e+00 0.00000000e+00
 -4.19921875e-01 0.00000000e+00 0.00000000e+00
 -4.18945312e-01 0.00000000e+00 0.00000000e+00
 -4.17968750e-01 0.00000000e+00 0.00000000e+00
 -4.16992188e-01 0.00000000e+00 0.00000000e+00
 -4.16015625e-01 0.00000000e+00 0.00000000e+00
 -4.15039062e-01 0.00000000e+00 0.00000000e+00
 -4.14062500e-01 0.00000000e+00 0.00000000e+00
 -4.13085938e-01 0.00000000e+00 0.00000000e+00
 -4.12109375e-01 0.00000000e+00 0.00000000e+00
 -4.11132812e-01 0.00000000e+00 0.00000000e+00
 -4.10156250e-01 0.00000000e+00 0.00000000e+00
 -4.09179688e-01 0.00000000e+00 0.00000000e+00
 -4.08203125e-01 0.00000000e+00 0.00000000e+00
 -4.07226562e-01 0.00000000e+00 0.00000000e+00
 -4.06250000e-01 0.00000000e+00 0.00000000e+00
 -4.05273438e-01 0.00000000e+00 0.00000000e+00
 -4.04296875e-01 0.00000000e+00 0.00000000e+00
 -4.03320312e-01 0.00000000e+00 0.00000000e+00
 -4.02343750e-01 0.00000000e+00 0.00000000e+00
 -4.01367188e-01 0.00000000e+00 0.00000000e+00
 -4.00390625e-01 0.00000000e+00 0.00000000e+00
 -3.99414062e-01 0.00000000e+00 0.00000000e+00
 -3.98437500e-01 0.00000000e+00 0.00000000e+00
 -3.97460938e-01 0.00000000e+00 0.00000000e+00
 -3.96484375e-01 0.00000000e+00 0.00000000e+00
 -3.95507812e-01 0.00000000e+00 0.00000000e+00
 -3.94531250e-01 0.00000000e+00 0.00000000e+00
 -3.93554688e-01 0.00000000e+00 0.00000000e+00
 -3.92578125e-01 0.00000000e+00 0.00000000e+00
 -3.91601562e-01 0.00000000e+00 0.00000000e+00
 -3.90625000e-01 0.00000000e+00 0.00000000e+00
 -3.89648438e-01 0.00000000e+00 0.00000000e+00
 -3.88671875e-01 0.00000000e+00 0.00000000e+00
 -3.87695312e-01 0.00000000e+00 0.00000000e+00
 -3.86718750e-01 0.00000000e+00 0.00000000e+00
 -3.85742188e-01 0.00000000e+00 0.00000000e+00
 -3.84765625e-01 0.00000000e+00 0.00000000e+00
 -3.83789062e-01 0.00000000e+00 0.00000000e+00
 -3.82812500e-01 0.00000000e+00 0.00000000e+00
 -3.81835938e-01 0.00000000e+00 0.00000000e+00
 -3.80859375e-01 0.00000000e+00 0.00000000e+00
 -3.79882812e-01 0.00000000e+00 0.00000000e+00
 -3.78906250e-01 0.00000000e+00 0.00000000e+00
 -3.77929688e-01 0.00000000e+00 0.00000000e+00
 -3.76953125e-01 0.00000000e+00 0.00000000e+00
 -3.75976562e-01 0.00000000e+00 0.00000000e+00
 -3.75000000e-01 0.00000000e+00 0.00000000e+00
 -3.74023438e-01 0.00000000e+00 0.00000000e+00
 -3.73046875e-01 0.00000000e+00 0.00000000e+00
 -3.72070312e-01 0.00000000e+00 0.00000000e+00
 -3.71093750e-01 0.00000000e+00 0.00000000e+00
 -3.70117188e-01 0.00000000e+00 0.00000000e+00
 -3.69140625e-01 0.00000000e+00 0.00000000e+00
 -3.68164062e-01 0.00000000e+00 0.00000000e+00
 -3.67187500e-01 0.00000000e+00 0.00000000e+00
 -3.66210938e-01 0.00000000e+00 0.00000000e+00
 -3.65234375e-01 0.00000000e+00 0.00000000e+00
 -3.64257812e-01 0.00000000e+00 0.00000000e+00
 -3.63281250e-01 0.00000000e+00 0.00000000e+00
 -3.62304688e-01 0.00000000e+00 0.00000000e+00
 -3.61328125e-01 0.00000000e+00 0.00000000e+00
 -3.60351562e-01 0.00000000e+00 0.00000000e+00
 -3.59375000e-01 0.00000000e+00 0.00000000e+00
 -3.58398438e-01 0.00000000e+00 0.00000000e+00
 -3.57421875e-01 0.00000000e+00 0.00000000e+00
 -3.56445312e-01 0.00000000e+00 0.00000000e+00
 -3.55468750e-01 0.00000000e+00 0.00000000e+00
 -3.54492188e-01 0.00000000e+00 0.00000000e+00
 -3.53515625e-01 0.00000000e+00 0.00000000e+00
 -3.52539062e-01 0.00000000e+00 0.00000000e+00
 -3.51562500e-01 0.00000000e+00 0.00000000e+00
 -3.50585938e-01 0.00000000e+00 0.00000000e+00
 -3.49609375e-01 0.00000000e+00 0.00000000e+00
 -3.48632812e-01 0.00000000e+00 0.00000000e+00
 -3.47656250e-01 0.00000000e+00 0.00000000e+00
 -3.46679688e-01 0.00000000e+00 0.00000000e+00
 -3.45703125e-01 0.00000000e+00 0.00000000e+00
 -3.44726562e-01 0.00000000e+00 0.00000000e+00
 -3.43750000e-01 0.00000000e+00 0.00000000e+00
 -3.42773438e-01 0.00000000e+00 0.00000000e+00
 -3.41796875e-01 0.00000000e+00 0.00000000e+00
 -3.40820312e-01 0.00000000e+00 0.00000000e+00
 -3.39843750e-01 0.00000000e+00 0.00000000e+00
 -3.38867188e-01 0.00000000e+00 0.00000000e+00
 -3.37890625e-01 0.00000000e+00 0.00000000e+00
 -3.36914062e-01 0.00000000e+00 0.00000000e+00
 -3.35937500e-01 0.00000000e+00 0.00000000e+00
 -3.34960938e-01 0.00000000e+00 0.00000000e+00
 -3.33984375e-01 0.00000000e+00 0.00000000e+00
 -3.33007812e-01 0.00000000e+00 0.00000000e+00
 -3.32031250e-01 0.00000000e+00 0.00000000e+00
 -3.31054688e-01 0.00000000e+00 0.00000000e+00
 -3.30078125e-01 0.00000000e+00 0.00000000e+00
 -3.29101562e-01 0.00000000e+00 0.00000000e+00
 -3.28125000e-01 0.00000000e+00 0.00000000e+00
 -3.27148438e-01 0.00000000e+00 0.00000000e+00
 -3.26171875e-01 0.00000000e+00 0.00000000e+00
 -3.25195312e-01 0.00000000e+00 0.00000000e+00
 -3.24218750e-01 0.00000000e+00 0.00000000e+00
 -3.23242188e-01 0.00000000e+00 0.00000000e+00
 -3.22265625e-01 0.00000000e+00 0.00000000e+00
 -3.21289062e-01 0.00000000e+00 0.00000000e+00
 -3.20312500e-01 0.00000000e+00 0.00000000e+00
 -3.19335938e-01 0.00000000e+00 0.00000000e+00
 -3.18359375e-01 0.00000000e+00 0.00000000e+00
 -3.17382812e-01 0.00000000e+00 0.00000000e+00
 -3.16406250e-01 0.00000000e+00 0.00000000e+00
 -3.15429688e-01 0.00000000e+00 0.00000000e+00
 -3.14453125e-01 0.00000000e+00 0.00000000e+00
 -3.13476562e-01 0.00000000e+00 0.00000000e+00
 -3.12500000e-01 0.00000000e+00 0.00000000e+00
 -3.11523438e-01 0.00000000e+00 0.00000000e+00
 -3.10546875e-01 0.00000000e+00 0.00000000e+00
 -3.09570312e-01 0.00000000e+00 0.00000000e+00
 -3.08593750e-01 0.00000000e+00 0.00000000e+00
 -3.07617188e-01 0.00000000e+00 0.00000000e+00
 -3.06640625e-01 0.00000000e+00 0.00000000e+00
 -3.05664062e-01 0.00000000e+00 0.00000000e+00
 -3.04687500e-01 0.00000000e+00 0.00000000e+00
 -3.03710938e-01 0.00000000e+00 0.00000000e+00
 -3.02734375e-01 0.00000000e+00 0.00000000e+00
 -3.01757812e-01 0.00000000e+00 0.00000000e+00
 -3.00781250e-01 0.00000000e+00 0.00000000e+00
 -2.99804688e-01 0.00000000e+00 0.00000000e+00
 -2.98828125e-01 0.00000000e+00 0.00000000e+00
 -2.97851562e-01 0.00000000e+00 0.00000000e+00
 -2.96875000e-01 0.00000000e+00 0.00000000e+00
 -2.95898438e-01 0.00000000e+00 0.00000000e+00
 -2.94921875e-01 0.00000000e+00 0.00000000e+00
 -2.93945312e-01 0.00000000e+00 0.00000000e+00
 -2.92968750e-01 0.00000000e+00 0.00000000e+00
 -2.91992188e-01 0.00000000e+00 0.00000000e+00
 -2.91015625e-01 0.00000000e+00 0.00000000e+00
 -2.90039062e-01 0.00000000e+00 0.00000000e+00
 -2.89062500e-01 0.00000000e+00 0.00000000e+00
 -2.88085938e-01 0.00000000e+00 0.00000000e+00
 -2.87109375e-01 0.00000000e+00 0.00000000e+00
 -2.86132812e-01 0.00000000e+00 0.00000000e+00
 -2.85156250e-01 0.00000000e+00 0.00000000e+00
 -2.84179688e-01 0.00000000e+00 0.00000000e+00
 -2.83203125e-01 0.00000000e+00 0.00000000e+00
 -2.82226562e-01 0.00000000e+00 0.00000000e+00
 -2.81250000e-01 0.00000000e+00 0.00000000e+00
 -2.80273438e-01 0.00000000e+00 0.00000000e+00
 -2.79296875e-01 0.00000000e+00 0.00000000e+00
 -2.78320312e-01 0.00000000e+00 0.00000000e+00
 -2.77343750e-01 0.00000000e+00 0.00000000e+00
 -2.76367188e-01 0.00000000e+00 0.00000000e+00
 -2.75390625e-01 0.00000000e+00 0.00000000e+00
 -2.74414062e-01 0.00000000e+00 0.00000000e+00
 -2.73437500e-01 0.00000000e+00 0.00000000e+00
 -2.72460938e-01 0.00000000e+00 0.00000000e+00
 -2.71484375e-01 0.00000000e+00 0.00000000e+00
 -2.70507812e-01 0.00000000e+00 0.00000000e+00
 -2.69531250e-01 0.00000000e+00 0.00000000e+00
 -2.68554688e-01 0.00000000e+00 0.00000000e+00
 -2.67578125e-01 0.00000000e+00 0.00000000e+00
 -2.66601562e-01 0.00000000e+00 0.00000000e+00
 -2.65625000e-01 0.00000000e+00 0.00000000e+00
 -2.64648438e-01 0.00000000e+00 0.00000000e+00
 -2.63671875e-01 0.00000000e+00 0.00000000e+00
 -2.62695312e-01 0.00000000e+00 0.00000000e+00
 -2.61718750e-01 0.00000000e+00 0.00000000e+00
 -2.60742188e-01 0.00000000e+00 0.00000000e+00
 -2.59765625e-01 0.00000000e+00 0.00000000e+00
 -2.58789062e-01 0.00000000e+00 0.00000000e+00
 -2.57812500e-01 0.00000000e+00 0.00000000e+00
 -2.56835938e-01 0.00000000e+00 0.00000000e+00
 -2.55859375e-01 0.00000000e+00 0.00000000e+00
 -2.54882812e-01 0.00000000e+00 0.00000000e+00
 -2.53906250e-01 0.00000000e+00 0.00000000e+00
 -2.52929688e-01 0.00000000e+00 0.00000000e+00
 -2.51953125e-01 0.00000000e+00 0.00000000e+00
 -2.50976562e-01 0.00000000e+00 0.00000000e+00
 -2.50000000e-01 0.00000000e+00 0.00000000e+00
 -2.49023438e-01 0.00000000e+00 0.00000000e+00
 -2.48046875e-01 0.00000000e+00 0.00000000e+00
 -2.47070312e-01 0.00000000e+00 0.00000000e+00
 -2.46093750e-01 0.00000000e+00 0.00000000e+00
 -2.45117188e-01 0.00000000e+00 0.00000000e+00
 -2.44140625e-01 0.00000000e+00 0.00000000e+00
 -2.43164062e-01 0.00000000e+00 0.00000000e+00
 -2.42187500e-01 0.00000000e+00 0.00000000e+00
 -2.41210938e-01 0.00000000e+00 0.00000000e+00
 -2.40234375e-01 0.00000000e+00 0.00000000e+00
 -2.39257812e-01 0.00000000e+00 0.00000000e+00
 -2.38281250e-01 0.00000000e+00 0.00000000e+00
 -2.37304688e-01 0.00000000e+00 0.00000000e+00
 -2.36328125e-01 0.00000000e+00 0.00000000e+00
 -2.35351562e-01 0.00000000e+00 0.00000000e+00
 -2.34375000e-01 0.00000000e+00 0.00000000e+00
 -2.33398438e-01 0.00000000e+00 0.00000000e+00
 -2.32421875e-01 0.00000000e+00 0.00000000e+00
 -2.31445312e-01 0.00000000e+00 0.00000000e+00
 -2.30468750e-01 0.00000000e+00 0.00000000e+00
 -2.29492188e-01 0.00000000e+00 0.00000000e+00
 -2.28515625e-01 0.00000000e+00 0.00000000e+00
 -2.27539062e-01 0.00000000e+00 0.00000000e+00
 -2.26562500e-01 0.00000000e+00 0.00000000e+00
 -2.25585938e-01 0.00000000e+00 0.00000000e+00
 -2.24609375e-01 0.00000000e+00 0.00000000e+00
 -2.23632812e-01 0.00000000e+00 0.00000000e+00
 -2.22656250e-01 0.00000000e+00 0.00000000e+00
 -2.21679688e-01 0.00000000e+00 0.00000000e+00
 -2.20703125e-01 0.00000000e+00 0.00000000e+00
 -2.19726562e-01 0.00000000e+00 0.00000000e+00
 -2.18750000e-01 0.00000000e+00 0.00000000e+00
 -2.17773438e-01 0.00000000e+00 0.00000000e+00
 -2.16796875e-01 0.00000000e+00 0.00000000e+00
 -2.15820312e-01 0.00000000e+00 0.00000000e+00
 -2.14843750e-01 0.00000000e+00 0.00000000e+00
 -2.13867188e-01 0.00000000e+00 0.00000000e+00
 -2.12890625e-01 0.00000000e+00 0.00000000e+00
 -2.11914062e-01 0.00000000e+00 0.00000000e+00
 -2.10937500e-01 0.00000000e+00 0.00000000e+00
 -2.09960938e-01 0.00000000e+00 0.00000000e+00
 -2.08984375e-01 0.00000000e+00 0.00000000e+00
 -2.08007812e-01 0.00000000e+00 0.00000000e+00
 -2.07031250e-01 0.00000000e+00 0.00000000e+00
 -2.06054688e-01 0.00000000e+00 0.00000000e+00
 -2.05078125e-01 0.00000000e+00 0.00000000e+00
 -2.04101562e-01 0.00000000e+00 0.00000000e+00
 -2.03125000e-01 0.00000000e+00 0.00000000e+00
 -2.02148438e-01 0.00000000e+00 0.00000000e+00
 -2.01171875e-01 0.00000000e+00 0.00000000e+00
 -2.00195312e-01 0.00000000e+00 0.00000000e+00
 -1.99218750e-01 0.00000000e+00 0.00000000e+00
 -1.98242188e-01 0.00000000e+00 0.00000000e+00
 -1.97265625e-01 0.00000000e+00 0.00000000e+00
 -1.96289062e-01 0.00000000e+00 0.00000000e+00
 -1.95312500e-01 0.00000000e+00 0.00000000e+00
 -1.94335938e-01 0.00000000e+00 0.00000000e+00
 -1.93359375e-01 0.00000000e+00 0.00000000e+00
 -1.92382812e-01 0.00000000e+00 0.00000000e+00
 -1.91406250e-01 0.00000000e+00 0.00000000e+00
 -1.90429688e-01 0.00000000e+00 0.00000000e+00
 -1.89453125e-01 0.00000000e+00 0.00000000e+00
 -1.88476562e-01 0.00000000e+00 0.00000000e+00
 -1.87500000e-01 0.00000000e+00 0.00000000e+00
 -1.86523438e-01 0.00000000e+00 0.00000000e+00
 -1.85546875e-01 0.00000000e+00 0.00000000e+00
 -1.84570312e-01 0.00000000e+00 0.00000000e+00
 -1.83593750e-01 0.00000000e+00 0.00000000e+00
 -1.82617188e-01 0.00000000e+00 0.00000000e+00
 -1.81640625e-01 0.00000000e+00 0.00000000e+00
 -1.80664062e-01 0.00000000e+00 0.00000000e+00
 -1.79687500e-01 0.00000000e+00 0.00000000e+00
 -1.78710938e-01 0.00000000e+00 0.00000000e+00
 -1.77734375e-01 0.00000000e+00 0.00000000e+00
 -1.76757812e-01 0.00000000e+00 0.00000000e+00
 -1.75781250e-01 0.00000000e+00 0.00000000e+00
 -1.74804688e-01 0.00000000e+00 0.00000000e+00
 -1.73828125e-01 0.00000000e+00 0.00000000e+00
 -1.72851562e-01 0.00000000e+00 0.00000000e+00
 -1.71875000e-01 0.00000000e+00 0.00000000e+00
 -1.70898438e-01 0.00000000e+00 0.00000000e+00
 -1.69921875e-01 0.00000000e+00 0.00000000e+00
 -1.68945312e-01 0.00000000e+00 0.00000000e+00
 -1.67968750e-01 0.00000000e+00 0.00000000e+00
 -1.66992188e-01 0.00000000e+00 0.00000000e+00
 -1.66015625e-01 0.00000000e+00 0.00000000e+00
 -1.65039062e-01 0.00000000e+00 0.00000000e+00
 -1.64062500e-01 0.00000000e+00 0.00000000e+00
 -1.63085938e-01 0.00000000e+00 0.00000000e+00
 -1.62109375e-01 0.00000000e+00 0.00000000e+00
 -1.61132812e-01 0.00000000e+00 0.00000000e+00
 -1.60156250e-01 0.00000000e+00 0.00000000e+00
 -1.59179688e-01 0.00000000e+00 0.00000000e+00
 -1.58203125e-01 0.00000000e+00 0.00000000e+00
 -1.57226562e-01 0.00000000e+00 0.00000000e+00
 -1.56250000e-01 0.00000000e+00 0.00000000e+00
 -1.55273438e-01 0.00000000e+00 0.00000000e+00
 -1.54296875e-01 0.00000000e+00 0.00000000e+00
 -1.53320312e-01 0.00000000e+00 0.00000000e+00
 -1.52343750e-01 0.00000000e+00 0.00000000e+00
 -1.51367188e-01 0.00000000e+00 0.00000000e+00
 -1.50390625e-01 0.00000000e+00 0.00000000e+00
 -1.49414062e-01 0.00000000e+00 0.00000000e+00
 -1.48437500e-01 0.00000000e+00 0.00000000e+00
 -1.47460938e-01 0.00000000e+00 0.00000000e+00
 -1.46484375e-01 0.00000000e+00 0.00000000e+00
 -1.45507812e-01 0.00000000e+00 0.00000000e+00
 -1.44531250e-01 0.00000000e+00 0.00000000e+00
 -1.43554688e-01 0.00000000e+00 0.00000000e+00
 -1.42578125e-01 0.00000000e+00 0.00000000e+00
 -1.41601562e-01 0.00000000e+00 0.00000000e+00
 -1.40625000e-01 0.00000000e+00 0.00000000e+00
 -1.39648438e-01 0.00000000e+00 0.00000000e+00
 -1.38671875e-01 0.00000000e+00 0.00000000e+00
 -1.37695312e-01 0.00000000e+00 0.00000000e+00
 -1.36718750e-01 0.00000000e+00 0.00000000e+00
 -1.35742188e-01 0.00000000e+00 0.00000000e+00
 -1.34765625e-01 0.00000000e+00 0.00000000e+00
 -1.33789062e-01 0.00000000e+00 0.00000000e+00
 -1.32812500e-01 0.00000000e+00 0.00000000e+00
 -1.31835938e-01 0.00000000e+00 0.00000000e+00
 -1.30859375e-01 0.00000000e+00 0.00000000e+00
 -1.29882812e-01 0.00000000e+00 0.00000000e+00
 -1.28906250e-01 0.00000000e+00 0.00000000e+00
 -1.27929688e-01 0.00000000e+00 0.00000000e+00
 -1.26953125e-01 0.00000000e+00 0.00000000e+00
 -1.25976562e-01 0.00000000e+00 0.00000000e+00
 -1.25000000e-01 0.00000000e+00 0.00000000e+00
 -1.24023438e-01 0.00000000e+00 0.00000000e+00
 -1.23046875e-01 0.00000000e+00 0.00000000e+00
 -1.22070312e-01 0.00000000e+00 0.00000000e+00
 -1.21093750e-01 0.00000000e+00 0.00000000e+00
 -1.20117188e-01 0.00000000e+00 0.00000000e+00
 -1.19140625e-01 0.00000000e+00 0.00000000e+00
 -1.18164062e-01 0.00000000e+00 0.00000000e+00
 -1.17187500e-01 0.00000000e+00 0.00000000e+00
 -1.16210938e-01 0.00000000e+00 0.00000000e+00
 -1.15234375e-01 0.00000000e+00 0.00000000e+00
 -1.14257812e-01 0.00000000e+00 0.00000000e+00
 -1.13281250e-01 0.00000000e+00 0.00000000e+00
 -1.12304688e-01 0.00000000e+00 0.00000000e+00
 -1.11328125e-01 0.00000000e+00 0.00000000e+00
 -1.10351562e-01 0.00000000e+00 0.00000000e+00
 -1.09375000e-01 0.00000000e+00 0.00000000e+00
 -1.08398438e-01 0.00000000e+00 0.00000000e+00
 -1.07421875e-01 0.00000000e+00 0.00000000e+00
 -1.06445312e-01 0.00000000e+00 0.00000000e+00
 -1.05468750e-01 0.00000000e+00 0.00000000e+00
 -1.04492188e-01 0.00000000e+00 0.00000000e+00
 -1.03515625e-01 0.00000000e+00 0.00000000e+00
 -1.02539062e-01 0.00000000e+00 0.00000000e+00
 -1.01562500e-01 0.00000000e+00 0.00000000e+00
 -1.00585938e-01 0.00000000e+00 0.00000000e+00
 -9.96093750e-02 0.00000000e+00 0.00000000e+00
 -9.86328125e-02 0.00000000e+00 0.00000000e+00
 -9.76562500e-02 0.00000000e+00 0.00000000e+00
 -9.66796875e-02 0.00000000e+00 0.00000000e+00
 -9.57031250e-02 0.00000000e+00 0.00000000e+00
 -9.47265625e-02 0.00000000e+00 0.00000000e+00
 -9.37500000e-02 0.00000000e+00 0.00000000e+00
 -9.27734375e-02 0.00000000e+00 0.00000000e+00
 -9.17968750e-02 0.00000000e+00 0.00000000e+00
 -9.08203125e-02 0.00000000e+00 0.00000000e+00
 -8.98437500e-02 0.00000000e+00 0.00000000e+00
 -8.88671875e-02 0.00000000e+00 0.00000000e+00
 -8.78906250e-02 0.00000000e+00 0.00000000e+00
 -8.69140625e-02 0.00000000e+00 0.00000000e+00
 -8.59375000e-02 0.00000000e+00 0.00000000e+00
 -8.49609375e-02 0.00000000e+00 0.00000000e+00
 -8.39843750e-02 0.00000000e+00 0.00000000e+00
 -8.30078125e-02 0.00000000e+00 0.00000000e+00
 -8.20312500e-02 0.00000000e+00 0.00000000e+00
 -8.10546875e-02 0.00000000e+00 0.00000000e+00
 -8.00781250e-02 0.00000000e+00 0.00000000e+00
 -7.91015625e-02 0.00000000e+00 0.00000000e+00
 -7.81250000e-02 0.00000000e+00 0.00000000e+00
 -7.71484375e-02 0.00000000e+00 0.00000000e+00
 -7.61718750e-02 0.00000000e+00 0.00000000e+00
 -7.51953125e-02 0.00000000e+00 0.00000000e+00
 -7.42187500e-02 0.00000000e+00 0.00000000e+00
 -7.32421875e-02 0.00000000e+00 0.00000000e+00
 -7.22656250e-02 0.00000000e+00 0.00000000e+00
 -7.12890625e-02 0.00000000e+00 0.00000000e+00
 -7.03125000e-02 0.00000000e+00 0.00000000e+00
 -6.93359375e-02 0.00000000e+00 0.00000000e+00
 -6.83593750e-02 0.00000000e+00 0.00000000e+00
 -6.73828125e-02 0.00000000e+00 0.00000000e+00
 -6.64062500e-02 0.00000000e+00 0.00000000e+00
 -6.54296875e-02 0.00000000e+00 0.00000000e+00
 -6.44531250e-02 0.00000000e+00 0.00000000e+00
 -6.34765625e-02 0.00000000e+00 0.00000000e+00
 -6.25000000e-02 0.00000000e+00 0.00000000e+00
 -6.15234375e-02 0.00000000e+00 0.00000000e+00
 -6.05468750e-02 0.00000000e+00 0.00000000e+00
 -5.95703125e-02 0.00000000e+00 0.00000000e+00
 -5.85937500e-02 0.00000000e+00 0.00000000e+00
 -5.76171875e-02 0.00000000e+00 0.00000000e+00
 -5.66406250e-02 0.00000000e+00 0.00000000e+00
 -5.56640625e-02 0.00000000e+00 0.00000000e+00
 -5.46875000e-02 0.00000000e+00 0.00000000e+00
 -5.37109375e-02 0.00000000e+00 0.00000000e+00
 -5.27343750e-02 0.00000000e+00 0.00000000e+00
 -5.17578125e-02 0.00000000e+00 0.00000000e+00
 -5.07812500e-02 0.00000000e+00 0.00000000e+00
 -4.98046875e-02 0.00000000e+00 0.00000000e+00
 -4.88281250e-02 0.00000000e+00 0.00000000e+00
 -4.78515625e-02 0.00000000e+00 0.00000000e+00
 -4.68750000e-02 0.00000000e+00 0.00000000e+00
 -4.58984375e-02 0.00000000e+00 0.00000000e+00
 -4.49218750e-02 0.00000000e+00 0.00000000e+00
 -4.39453125e-02 0.00000000e+00 0.00000000e+00
 -4.29687500e-02 0.00000000e+00 0.00000000e+00
 -4.19921875e-02 0.00000000e+00 0.00000000e+00
 -4.10156250e-02 0.00000000e+00 0.00000000e+00
 -4.00390625e-02 0.00000000e+00 0.00000000e+00
 -3.90625000e-02 0.00000000e+00 0.00000000e+00
 -3.80859375e-02 0.00000000e+00 0.00000000e+00
 -3.71093750e-02 0.00000000e+00 0.00000000e+00
 -3.61328125e-02 0.00000000e+00 0.00000000e+00
 -3.51562500e-02 0.00000000e+00 0.00000000e+00
 -3.41796875e-02 0.00000000e+00 0.00000000e+00
 -3.32031250e-02 0.00000000e+00 0.00000000e+00
 -3.22265625e-02 0.00000000e+00 0.00000000e+00
 -3.12500000e-02 0.00000000e+00 0.00000000e+00
 -3.02734375e-02 0.00000000e+00 0.00000000e+00
 -2.92968750e-02 0.00000000e+00 0.00000000e+00
 -2.83203125e-02 0.00000000e+00 0.00000000e+00
 -2.73437500e-02 0.00000000e+00 0.00000000e+00
 -2.63671875e-02 0.00000000e+00 0.00000000e+00
 -2.53906250e-02 0.00000000e+00 0.00000000e+00
 -2.44140625e-02 0.00000000e+00 0.00000000e+00
 -2.34375000e-02 0.00000000e+00 0.00000000e+00
 -2.24609375e-02 0.00000000e+00 0.00000000e+00
 -2.14843750e-02 0.00000000e+00 0.00000000e+00
 -2.05078125e-02 0.00000000e+00 0.00000000e+00
 -1.95312500e-02 0.00000000e+00 0.00000000e+00
 -1.85546875e-02 0.00000000e+00 0.00000000e+00
 -1.75781250e-02 0.00000000e+00 0.00000000e+00
 -1.66015625e-02 0.00000000e+00 0.00000000e+00
 -1.56250000e-02 0.00000000e+00 0.00000000e+00
 -1.46484375e-02 0.00000000e+00 0.00000000e+00
 -1.36718750e-02 0.00000000e+00 0.00000000e+00
 -1.26953125e-02 0.00000000e+00 0.00000000e+00
 -1.17187500e-02 0.00000000e+00 0.00000000e+00
 -1.07421875e-02 0.00000000e+00 0.00000000e+00
 -9.76562500e-03 0.00000000e+00 0.00000000e+00
 -8.78906250e-03 0.00000000e+00 0.00000000e+00
 -7.81250000e-03 0.00000000e+00 0.00000000e+00
 -6.83593750e-03 0.00000000e+00 0.00000000e+00
 -5.85937500e-03 0.00000000e+00 0.00000000e+00
 -4.88281250e-03 0.00000000e+00 0.00000000e+00
 -3.90625000e-03 0.00000000e+00 0.00000000e+00
 -2.92968750e-03 0.00000000e+00 0.00000000e+00
 -1.95312500e-03 0.00000000e+00 0.00000000e+00
 -9.76562500e-04 0.00000000e+00 0.00000000e+00
 0.00000000e+00 0.00000000e+00 0.00000000e+00
 9.76562500e-04 1.20478112e-02 0.00000000e+00
 1.95312500e-03 1.55275792e-01 0.00000000e+00
 2.92968750e-03 6.25423874e-01 0.00000000e+00
 3.90625000e-03 1.55100660e+00 0.00000000e+00
 4.88281250e-03 2.92508711e+00 0.00000000e+00
 5.85937500e-03 4.60268120e+00 0.00000000e+00
 6.83593750e-03 6.33956297e+00 0.00000000e+00
 7.81250000e-03 7.85197093e+00 1.20478112e-02
 8.78906250e-03 8.88044092e+00 1.55275792e-01
 9.76562500e-03 9.24471977e+00 6.25423874e-01
 1.07421875e-02 8.88044092e+00 1.55100660e+00
 1.17187500e-02 7.85197093e+00 2.92508711e+00
 1.26953125e-02 6.33956297e+00 4.60268120e+00
 1.36718750e-02 4.60268120e+00 6.33956297e+00
 1.46484375e-02 2.92508711e+00 7.85197093e+00
 1.56250000e-02 1.55100660e+00 8.88044092e+00
 1.66015625e-02 6.25423874e-01 9.24471977e+00
 1.75781250e-02 1.55275792e-01 8.88044092e+00
 1.85546875e-02 1.20478112e-02 7.85197093e+00
 1.95312500e-02 0.00000000e+00 6.33956297e+00
 2.05078125e-02 0.00000000e+00 4.60268120e+00
 2.14843750e-02 0.00000000e+00 2.92508711e+00
 2.24609375e-02 0.00000000e+00 1.55100660e+00
 2.34375000e-02 0.00000000e+00 6.25423874e-01
 2.44140625e-02 0.00000000e+00 1.55275792e-01
 2.53906250e-02 0.00000000e+00 1.20478112e-02
 2.63671875e-02 0.00000000e+00 0.00000000e+00
 2.73437500e-02 0.00000000e+00 0.00000000e+00
 2.83203125e-02 0.00000000e+00 0.00000000e+00
 2.92968750e-02 0.00000000e+00 0.00000000e+00
 3.02734375e-02 0.00000000e+00 0.00000000e+00
 3.12500000e-02 0.00000000e+00 0.00000000e+00
 3.22265625e-02 0.00000000e+00 0.00000000e+00
 3.32031250e-02 0.00000000e+00 0.00000000e+00
 3.41796875e-02 0.00000000e+00 0.00000000e+00
 3.51562500e-02 0.00000000e+00 0.00000000e+00
 3.61328125e-02 0.00000000e+00 0.00000000e+00
 3.71093750e-02 0.00000000e+00 0.00000000e+00
 3.80859375e-02 0.00000000e+00 0.00000000e+00
 3.90625000e-02 0.00000000e+00 0.00000000e+00
 4.00390625e-02 0.00000000e+00 0.00000000e+00
 4.10156250e-02 0.00000000e+00 0.00000000e+00
 4.19921875e-02 0.00000000e+00 0.00000000e+00
 4.29687500e-02 0.00000000e+00 0.00000000e+00
 4.39453125e-02 0.00000000e+00 0.00000000e+00
 4.49218750e-02 0.00000000e+00 0.00000000e+00
 4.58984375e-02 0.00000000e+00 0.00000000e+00
 4.68750000e-02 0.00000000e+00 0.00000000e+00
 4.78515625e-02 0.00000000e+00 0.00000000e+00
 4.88281250e-02 0.00000000e+00 0.00000000e+00
 4.98046875e-02 0.00000000e+00 0.00000000e+00
 5.07812500e-02 0.00000000e+00 0.00000000e+00
 5.17578125e-02 0.00000000e+00 0.00000000e+00
 5.27343750e-02 0.00000000e+00 0.00000000e+00
 5.37109375e-02 0.00000000e+00 0.00000000e+00
 5.46875000e-02 0.00000000e+00 0.00000000e+00
 5.56640625e-02 0.00000000e+00 0.00000000e+00
 5.66406250e-02 0.00000000e+00 0.00000000e+00
 5.76171875e-02 0.00000000e+00 0.00000000e+00
 5.85937500e-02 0.00000000e+00 0.00000000e+00
 5.95703125e-02 0.00000000e+00 0.00000000e+00
 6.05468750e-02 0.00000000e+00 0.00000000e+00
 6.15234375e-02 0.00000000e+00 0.00000000e+00
 6.25000000e-02 0.00000000e+00 0.00000000e+00
 6.34765625e-02 0.00000000e+00 0.00000000e+00
 6.44531250e-02 0.00000000e+00 0.00000000e+00
 6.54296875e-02 0.00000000e+00 0.00000000e+00
 6.64062500e-02 0.00000000e+00 0.00000000e+00
 6.73828125e-02 0.00000000e+00 0.00000000e+00
 6.83593750e-02 0.00000000e+00 0.00000000e+00
 6.93359375e-02 0.00000000e+00 0.00000000e+00
 7.03125000e-02 0.00000000e+00 0.00000000e+00
 7.12890625e-02 0.00000000e+00 0.00000000e+00
 7.22656250e-02 0.00000000e+00 0.00000000e+00
 7.32421875e-02 0.00000000e+00 0.00000000e+00
 7.42187500e-02 0.00000000e+00 0.00000000e+00
 7.51953125e-02 0.00000000e+00 0.00000000e+00
 7.61718750e-02 0.00000000e+00 0.00000000e+00
 7.71484375e-02 0.00000000e+00 0.00000000e+00
 7.81250000e-02 0.00000000e+00 0.00000000e+00
 7.91015625e-02 0.00000000e+00 0.00000000e+00
 8.00781250e-02 0.00000000e+00 0.00000000e+00
 8.10546875e-02 0.00000000e+00 0.00000000e+00
 8.20312500e-02 0.00000000e+00 0.00000000e+00
 8.30078125e-02 0.00000000e+00 0.00000000e+00
 8.39843750e-02 0.00000000e+00 0.00000000e+00
 8.49609375e-02 0.00000000e+00 0.00000000e+00
 8.59375000e-02 0.00000000e+00 0.00000000e+00
 8.69140625e-02 0.00000000e+00 0.00000000e+00
 8.78906250e-02 0.00000000e+00 0.00000000e+00
 8.88671875e-02 0.00000000e+00 0.00000000e+00
 8.98437500e-02 0.00000000e+00 0.00000000e+00
 9.08203125e-02 0.00000000e+00 0.00000000e+00
 9.17968750e-02 0.00000000e+00 0.00000000e+00
 9.27734375e-02 0.00000000e+00 0.00000000e+00
 9.37500000e-02 0.00000000e+00 0.00000000e+00
 9.47265625e-02 0.00000000e+00 0.00000000e+00
 9.57031250e-02 0.00000000e+00 0.00000000e+00
 9.66796875e-02 0.00000000e+00 0.00000000e+00
 9.76562500e-02 0.00000000e+00 0.00000000e+00
 9.86328125e-02 0.00000000e+00 0.00000000e+00
 9.96093750e-02 0.00000000e+00 0.00000000e+00
 1.00585938e-01 0.00000000e+00 0.00000000e+00
 1.01562500e-01 0.00000000e+00 0.00000000e+00
 1.02539062e-01 0.00000000e+00 0.00000000e+00
 1.03515625e-01 0.00000000e+00 0.00000000e+00
 1.04492188e-01 0.00000000e+00 0.00000000e+00
 1.05468750e-01 0.00000000e+00 0.00000000e+00
 1.06445312e-01 0.00000000e+00 0.00000000e+00
 1.07421875e-01 0.00000000e+00 0.00000000e+00
 1.08398438e-01 0.00000000e+00 0.00000000e+00
 1.09375000e-01 0.00000000e+00 0.00000000e+00
 1.10351562e-01 0.00000000e+00 0.00000000e+00
 1.11328125e-01 0.00000000e+00 0.00000000e+00
 1.12304688e-01 0.00000000e+00 0.00000000e+00
 1.13281250e-01 0.00000000e+00 0.00000000e+00
 1.14257812e-01 0.00000000e+00 0.00000000e+00
 1.15234375e-01 0.00000000e+00 0.00000000e+00
 1.16210938e-01 0.00000000e+00 0.00000000e+00
 1.17187500e-01 0.00000000e+00 0.00000000e+00
 1.18164062e-01 0.00000000e+00 0.00000000e+00
 1.19140625e-01 0.00000000e+00 0.00000000e+00
 1.20117188e-01 0.00000000e+00 0.00000000e+00
 1.21093750e-01 0.00000000e+00 0.00000000e+00
 1.22070312e-01 0.00000000e+00 0.00000000e+00
 1.23046875e-01 0.00000000e+00 0.00000000e+00
 1.24023438e-01 0.00000000e+00 0.00000000e+00
 1.25000000e-01 0.00000000e+00 0.00000000e+00
 1.25976562e-01 0.00000000e+00 0.00000000e+00
 1.26953125e-01 0.00000000e+00 0.00000000e+00
 1.27929688e-01 0.00000000e+00 0.00000000e+00
 1.28906250e-01 0.00000000e+00 0.00000000e+00
 1.29882812e-01 0.00000000e+00 0.00000000e+00
 1.30859375e-01 0.00000000e+00 0.00000000e+00
 1.31835938e-01 0.00000000e+00 0.00000000e+00
 1.32812500e-01 0.00000000e+00 0.00000000e+00
 1.33789062e-01 0.00000000e+00 0.00000000e+00
 1.34765625e-01 0.00000000e+00 0.00000000e+00
 1.35742188e-01 0.00000000e+00 0.00000000e+00
 1.36718750e-01 0.00000000e+00 0.00000000e+00
 1.37695312e-01 0.00000000e+00 0.00000000e+00
 1.38671875e-01 0.00000000e+00 0.00000000e+00
 1.39648438e-01 0.00000000e+00 0.00000000e+00
 1.40625000e-01 0.00000000e+00 0.00000000e+00
 1.41601562e-01 0.00000000e+00 0.00000000e+00
 1.42578125e-01 0.00000000e+00 0.00000000e+00
 1.43554688e-01 0.00000000e+00 0.00000000e+00
 1.44531250e-01 0.00000000e+00 0.00000000e+00
 1.45507812e-01 0.00000000e+00 0.00000000e+00
 1.46484375e-01 0.00000000e+00 0.00000000e+00
 1.47460938e-01 0.00000000e+00 0.00000000e+00
 1.48437500e-01 0.00000000e+00 0.00000000e+00
 1.49414062e-01 0.00000000e+00 0.00000000e+00
 1.50390625e-01 0.00000000e+00 0.00000000e+00
 1.51367188e-01 0.00000000e+00 0.00000000e+00
 1.52343750e-01 0.00000000e+00 0.00000000e+00
 1.53320312e-01 0.00000000e+00 0.00000000e+00
 1.54296875e-01 0.00000000e+00 0.00000000e+00
 1.55273438e-01 0.00000000e+00 0.00000000e+00
 1.56250000e-01 0.00000000e+00 0.00000000e+00
 1.57226562e-01 0.00000000e+00 0.00000000e+00
 1.58203125e-01 0.00000000e+00 0.00000000e+00
 1.59179688e-01 0.00000000e+00 0.00000000e+00
 1.60156250e-01 0.00000000e+00 0.00000000e+00
 1.61132812e-01 0.00000000e+00 0.00000000e+00
 1.62109375e-01 0.00000000e+00 0.00000000e+00
 1.63085938e-01 0.00000000e+00 0.00000000e+00
 1.64062500e-01 0.00000000e+00 0.00000000e+00
 1.65039062e-01 0.00000000e+00 0.00000000e+00
 1.66015625e-01 0.00000000e+00 0.00000000e+00
 1.66992188e-01 0.00000000e+00 0.00000000e+00
 1.67968750e-01 0.00000000e+00 0.00000000e+00
 1.68945312e-01 0.00000000e+00 0.00000000e+00
 1.69921875e-01 0.00000000e+00 0.00000000e+00
 1.70898438e-01 0.00000000e+00 0.00000000e+00
 1.71875000e-01 0.00000000e+00 0.00000000e+00
 1.72851562e-01 0.00000000e+00 0.00000000e+00
 1.73828125e-01 0.00000000e+00 0.00000000e+00
 1.74804688e-01 0.00000000e+00 0.00000000e+00
 1.75781250e-01 0.00000000e+00 0.00000000e+00
 1.76757812e-01 0.00000000e+00 0.00000000e+00
 1.77734375e-01 0.00000000e+00 0.00000000e+00
 1.78710938e-01 0.00000000e+00 0.00000000e+00
 1.79687500e-01 0.00000000e+00 0.00000000e+00
 1.80664062e-01 0.00000000e+00 0.00000000e+00
 1.81640625e-01 0.00000000e+00 0.00000000e+00
 1.82617188e-01 0.00000000e+00 0.00000000e+00
 1.83593750e-01 0.00000000e+00 0.00000000e+00
 1.84570312e-01 0.00000000e+00 0.00000000e+00
 1.85546875e-01 0.00000000e+00 0.00000000e+00
 1.86523438e-01 0.00000000e+00 0.00000000e+00
 1.87500000e-01 0.00000000e+00 0.00000000e+00
 1.88476562e-01 0.00000000e+00 0.00000000e+00
 1.89453125e-01 0.00000000e+00 0.00000000e+00
 1.90429688e-01 0.00000000e+00 0.00000000e+00
 1.91406250e-01 0.00000000e+00 0.00000000e+00
 1.92382812e-01 0.00000000e+00 0.00000000e+00
 1.93359375e-01 0.00000000e+00 0.00000000e+00
 1.94335938e-01 0.00000000e+00 0.00000000e+00
 1.95312500e-01 0.00000000e+00 0.00000000e+00
 1.96289062e-01 0.00000000e+00 0.00000000e+00
 1.97265625e-01 0.00000000e+00 0.00000000e+00
 1.98242188e-01 0.00000000e+00 0.00000000e+00
 1.99218750e-01 0.00000000e+00 0.00000000e+00
 2.00195312e-01 0.00000000e+00 0.00000000e+00
 2.01171875e-01 0.00000000e+00 0.00000000e+00
 2.02148438e-01 0.00000000e+00 0.00000000e+00
 2.03125000e-01 0.00000000e+00 0.00000000e+00
 2.04101562e-01 0.00000000e+00 0.00000000e+00
 2.05078125e-01 0.00000000e+00 0.00000000e+00
 2.06054688e-01 0.00000000e+00 0.00000000e+00
 2.07031250e-01 0.00000000e+00 0.00000000e+00
 2.08007812e-01 0.00000000e+00 0.00000000e+00
 2.08984375e-01 0.00000000e+00 0.00000000e+00
 2.09960938e-01 0.00000000e+00 0.00000000e+00
 2.10937500e-01 0.00000000e+00 0.00000000e+00
 2.11914062e-01 0.00000000e+00 0.00000000e+00
 2.12890625e-01 0.00000000e+00 0.00000000e+00
 2.13867188e-01 0.00000000e+00 0.00000000e+00
 2.14843750e-01 0.00000000e+00 0.00000000e+00
 2.15820312e-01 0.00000000e+00 0.00000000e+00
 2.16796875e-01 0.00000000e+00 0.00000000e+00
 2.17773438e-01 0.00000000e+00 0.00000000e+00
 2.18750000e-01 0.00000000e+00 0.00000000e+00
 2.19726562e-01 0.00000000e+00 0.00000000e+00
 2.20703125e-01 0.00000000e+00 0.00000000e+00
 2.21679688e-01 0.00000000e+00 0.00000000e+00
 2.22656250e-01 0.00000000e+00 0.00000000e+00
 2.23632812e-01 0.00000000e+00 0.00000000e+00
 2.24609375e-01 0.00000000e+00 0.00000000e+00
 2.25585938e-01 0.00000000e+00 0.00000000e+00
 2.26562500e-01 0.00000000e+00 0.00000000e+00
 2.27539062e-01 0.00000000e+00 0.00000000e+00
 2.28515625e-01 0.00000000e+00 0.00000000e+00
 2.29492188e-01 0.00000000e+00 0.00000000e+00
 2.30468750e-01 0.00000000e+00 0.00000000e+00
 2.31445312e-01 0.00000000e+00 0.00000000e+00
 2.32421875e-01 0.00000000e+00 0.00000000e+00
 2.33398438e-01 0.00000000e+00 0.00000000e+00
 2.34375000e-01 0.00000000e+00 0.00000000e+00
 2.35351562e-01 0.00000000e+00 0.00000000e+00
 2.36328125e-01 0.00000000e+00 0.00000000e+00
 2.37304688e-01 0.00000000e+00 0.00000000e+00
 2.38281250e-01 0.00000000e+00 0.00000000e+00
 2.39257812e-01 0.00000000e+00 0.00000000e+00
 2.40234375e-01 0.00000000e+00 0.00000000e+00
 2.41210938e-01 0.00000000e+00 0.00000000e+00
 2.42187500e-01 0.00000000e+00 0.00000000e+00
 2.43164062e-01 0.00000000e+00 0.00000000e+00
 2.44140625e-01 0.00000000e+00 0.00000000e+00
 2.45117188e-01 0.00000000e+00 0.00000000e+00
 2.46093750e-01 0.00000000e+00 0.00000000e+00
 2.47070312e-01 0.00000000e+00 0.00000000e+00
 2.48046875e-01 0.00000000e+00 0.00000000e+00
 2.49023438e-01 0.00000000e+00 0.00000000e+00
 2.50000000e-01 0.00000000e+00 0.00000000e+00
 2.50976562e-01 0.00000000e+00 0.00000000e+00
 2.51953125e-01 0.00000000e+00 0.00000000e+00
 2.52929688e-01 0.00000000e+00 0.00000000e+00
 2.53906250e-01 0.00000000e+00 0.00000000e+00
 2.54882812e-01 0.00000000e+00 0.00000000e+00
 2.55859375e-01 0.00000000e+00 0.00000000e+00
 2.56835938e-01 0.00000000e+00 0.00000000e+00
 2.57812500e-01 0.00000000e+00 0.00000000e+00
 2.58789062e-01 0.00000000e+00 0.00000000e+00
 2.59765625e-01 0.00000000e+00 0.00000000e+00
 2.60742188e-01 0.00000000e+00 0.00000000e+00
 2.61718750e-01 0.00000000e+00 0.00000000e+00
 2.62695312e-01 0.00000000e+00 0.00000000e+00
 2.63671875e-01 0.00000000e+00 0.00000000e+00
 2.64648438e-01 0.00000000e+00 0.00000000e+00
 2.65625000e-01 0.00000000e+00 0.00000000e+00
 2.66601562e-01 0.00000000e+00 0.00000000e+00
 2.67578125e-01 0.00000000e+00 0.00000000e+00
 2.68554688e-01 0.00000000e+00 0.00000000e+00
 2.69531250e-01 0.00000000e+00 0.00000000e+00
 2.70507812e-01 0.00000000e+00 0.00000000e+00
 2.71484375e-01 0.00000000e+00 0.00000000e+00
 2.72460938e-01 0.00000000e+00 0.00000000e+00
 2.73437500e-01 0.00000000e+00 0.00000000e+00
 2.74414062e-01 0.00000000e+00 0.00000000e+00
 2.75390625e-01 0.00000000e+00 0.00000000e+00
 2.76367188e-01 0.00000000e+00 0.00000000e+00
 2.77343750e-01 0.00000000e+00 0.00000000e+00
 2.78320312e-01 0.00000000e+00 0.00000000e+00
 2.79296875e-01 0.00000000e+00 0.00000000e+00
 2.80273438e-01 0.00000000e+00 0.00000000e+00
 2.81250000e-01 0.00000000e+00 0.00000000e+00
 2.82226562e-01 0.00000000e+00 0.00000000e+00
 2.83203125e-01 0.00000000e+00 0.00000000e+00
 2.84179688e-01 0.00000000e+00 0.00000000e+00
 2.85156250e-01 0.00000000e+00 0.00000000e+00
 2.86132812e-01 0.00000000e+00 0.00000000e+00
 2.87109375e-01 0.00000000e+00 0.00000000e+00
 2.88085938e-01 0.00000000e+00 0.00000000e+00
 2.89062500e-01 0.00000000e+00 0.00000000e+00
 2.90039062e-01 0.00000000e+00 0.00000000e+00
 2.91015625e-01 0.00000000e+00 0.00000000e+00
 2.91992188e-01 0.00000000e+00 0.00000000e+00
 2.92968750e-01 0.00000000e+00 0.00000000e+00
 2.93945312e-01 0.00000000e+00 0.00000000e+00
 2.94921875e-01 0.00000000e+00 0.00000000e+00
 2.95898438e-01 0.00000000e+00 0.00000000e+00
 2.96875000e-01 0.00000000e+00 0.00000000e+00
 2.97851562e-01 0.00000000e+00 0.00000000e+00
 2.98828125e-01 0.00000000e+00 0.00000000e+00
 2.99804688e-01 0.00000000e+00 0.00000000e+00
 3.00781250e-01 0.00000000e+00 0.00000000e+00
 3.01757812e-01 0.00000000e+00 0.00000000e+00
 3.02734375e-01 0.00000000e+00 0.00000000e+00
 3.03710938e-01 0.00000000e+00 0.00000000e+00
 3.04687500e-01 0.00000000e+00 0.00000000e+00
 3.05664062e-01 0.00000000e+00 0.00000000e+00
 3.06640625e-01 0.00000000e+00 0.00000000e+00
 3.07617188e-01 0.00000000e+00 0.00000000e+00
 3.08593750e-01 0.00000000e+00 0.00000000e+00
 3.09570312e-01 0.00000000e+00 0.00000000e+00
 3.10546875e-01 0.00000000e+00 0.00000000e+00
 3.11523438e-01 0.00000000e+00 0.00000000e+00
 3.12500000e-01 0.00000000e+00 0.00000000e+00
 3.13476562e-01 0.00000000e+00 0.00000000e+00
 3.14453125e-01 0.00000000e+00 0.00000000e+00
 3.15429688e-01 0.00000000e+00 0.00000000e+00
 3.16406250e-01 0.00000000e+00 0.00000000e+00
 3.17382812e-01 0.00000000e+00 0.00000000e+00
 3.18359375e-01 0.00000000e+00 0.00000000e+00
 3.19335938e-01 0.00000000e+00 0.00000000e+00
 3.20312500e-01 0.00000000e+00 0.00000000e+00
 3.21289062e-01 0.00000000e+00 0.00000000e+00
 3.22265625e-01 0.00000000e+00 0.00000000e+00
 3.23242188e-01 0.00000000e+00 0.00000000e+00
 3.24218750e-01 0.00000000e+00 0.00000000e+00
 3.25195312e-01 0.00000000e+00 0.00000000e+00
 3.26171875e-01 0.00000000e+00 0.00000000e+00
 3.27148438e-01 0.00000000e+00 0.00000000e+00
 3.28125000e-01 0.00000000e+00 0.00000000e+00
 3.29101562e-01 0.00000000e+00 0.00000000e+00
 3.30078125e-01 0.00000000e+00 0.00000000e+00
 3.31054688e-01 0.00000000e+00 0.00000000e+00
 3.32031250e-01 0.00000000e+00 0.00000000e+00
 3.33007812e-01 0.00000000e+00 0.00000000e+00
 3.33984375e-01 0.00000000e+00 0.00000000e+00
 3.34960938e-01 0.00000000e+00 0.00000000e+00
 3.35937500e-01 0.00000000e+00 0.00000000e+00
 3.36914062e-01 0.00000000e+00 0.00000000e+00
 3.37890625e-01 0.00000000e+00 0.00000000e+00
 3.38867188e-01 0.00000000e+00 0.00000000e+00
 3.39843750e-01 0.00000000e+00 0.00000000e+00
 3.40820312e-01 0.00000000e+00 0.00000000e+00
 3.41796875e-01 0.00000000e+00 0.00000000e+00
 3.42773438e-01 0.00000000e+00 0.00000000e+00
 3.43750000e-01 0.00000000e+00 0.00000000e+00
 3.44726562e-01 0.00000000e+00 0.00000000e+00
 3.45703125e-01 0.00000000e+00 0.00000000e+00
 3.46679688e-01 0.00000000e+00 0.00000000e+00
 3.47656250e-01 0.00000000e+00 0.00000000e+00
 3.48632812e-01 0.00000000e+00 0.00000000e+00
 3.49609375e-01 0.00000000e+00 0.00000000e+00
 3.50585938e-01 0.00000000e+00 0.00000000e+00
 3.51562500e-01 0.00000000e+00 0.00000000e+00
 3.52539062e-01 0.00000000e+00 0.00000000e+00
 3.53515625e-01 0.00000000e+00 0.00000000e+00
 3.54492188e-01 0.00000000e+00 0.00000000e+00
 3.55468750e-01 0.00000000e+00 0.00000000e+00
 3.56445312e-01 0.00000000e+00 0.00000000e+00
 3.57421875e-01 0.00000000e+00 0.00000000e+00
 3.58398438e-01 0.00000000e+00 0.00000000e+00
 3.59375000e-01 0.00000000e+00 0.00000000e+00
 3.60351562e-01 0.00000000e+00 0.00000000e+00
 3.61328125e-01 0.00000000e+00 0.00000000e+00
 3.62304688e-01 0.00000000e+00 0.00000000e+00
 3.63281250e-01 0.00000000e+00 0.00000000e+00
 3.64257812e-01 0.00000000e+00 0.00000000e+00
 3.65234375e-01 0.00000000e+00 0.00000000e+00
 3.66210938e-01 0.00000000e+00 0.00000000e+00
 3.67187500e-01 0.00000000e+00 0.00000000e+00
 3.68164062e-01 0.00000000e+00 0.00000000e+00
 3.69140625e-01 0.00000000e+00 0.00000000e+00
 3.70117188e-01 0.00000000e+00 0.00000000e+00
 3.71093750e-01 0.00000000e+00 0.00000000e+00
 3.72070312e-01 0.00000000e+00 0.00000000e+00
 3.73046875e-01 0.00000000e+00 0.00000000e+00
 3.74023438e-01 0.00000000e+00 0.00000000e+00
 3.75000000e-01 0.00000000e+00 0.00000000e+00
 3.75976562e-01 0.00000000e+00 0.00000000e+00
 3.76953125e-01 0.00000000e+00 0.00000000e+00
 3.77929688e-01 0.00000000e+00 0.00000000e+00
 3.78906250e-01 0.00000000e+00 0.00000000e+00
 3.79882812e-01 0.00000000e+00 0.00000000e+00
 3.80859375e-01 0.00000000e+00 0.00000000e+00
 3.81835938e-01 0.00000000e+00 0.00000000e+00
 3.82812500e-01 0.00000000e+00 0.00000000e+00
 3.83789062e-01 0.00000000e+00 0.00000000e+00
 3.84765625e-01 0.00000000e+00 0.00000000e+00
 3.85742188e-01 0.00000000e+00 0.00000000e+00
 3.86718750e-01 0.00000000e+00 0.00000000e+00
 3.87695312e-01 0.00000000e+00 0.00000000e+00
 3.88671875e-01 0.00000000e+00 0.00000000e+00
 3.89648438e-01 0.00000000e+00 0.00000000e+00
 3.90625000e-01 0.00000000e+00 0.00000000e+00
 3.91601562e-01 0.00000000e+00 0.00000000e+00
 3.92578125e-01 0.00000000e+00 0.00000000e+00
 3.93554688e-01 0.00000000e+00 0.00000000e+00
 3.94531250e-01 0.00000000e+00 0.00000000e+00
 3.95507812e-01 0.00000000e+00 0.00000000e+00
 3.96484375e-01 0.00000000e+00 0.00000000e+00
 3.97460938e-01 0.00000000e+00 0.00000000e+00
 3.98437500e-01 0.00000000e+00 0.00000000e+00
 3.99414062e-01 0.00000000e+00 0.00000000e+00
 4.00390625e-01 0.00000000e+00 0.00000000e+00
 4.01367188e-01 0.00000000e+00 0.00000000e+00
 4.02343750e-01 0.00000000e+00 0.00000000e+00
 4.03320312e-01 0.00000000e+00 0.00000000e+00
 4.04296875e-01 0.00000000e+00 0.00000000e+00
 4.05273438e-01 0.00000000e+00 0.00000000e+00
 4.06250000e-01 0.00000000e+00 0.00000000e+00
 4.07226562e-01 0.00000000e+00 0.00000000e+00
 4.08203125e-01 0.00000000e+00 0.00000000e+00
 4.09179688e-01 0.00000000e+00 0.00000000e+00
 4.10156250e-01 0.00000000e+00 0.00000000e+00
 4.11132812e-01 0.00000000e+00 0.00000000e+00
 4.12109375e-01 0.00000000e+00 0.00000000e+00
 4.13085938e-01 0.00000000e+00 0.00000000e+00
 4.14062500e-01 0.00000000e+00 0.00000000e+00
 4.15039062e-01 0.00000000e+00 0.00000000e+00
 4.16015625e-01 0.00000000e+00 0.00000000e+00
 4.16992188e-01 0.00000000e+00 0.00000000e+00
 4.17968750e-01 0.00000000e+00 0.00000000e+00
 4.18945312e-01 0.00000000e+00 0.00000000e+00
 4.19921875e-01 0.00000000e+00 0.00000000e+00
 4.20898438e-01 0.00000000e+00 0.00000000e+00
 4.21875000e-01 0.00000000e+00 0.00000000e+00
 4.22851562e-01 0.00000000e+00 0.00000000e+00
 4.23828125e-01 0.00000000e+00 0.00000000e+00
 4.24804688e-01 0.00000000e+00 0.00000000e+00
 4.25781250e-01 0.00000000e+00 0.00000000e+00
 4.26757812e-01 0.00000000e+00 0.00000000e+00
 4.27734375e-01 0.00000000e+00 0.00000000e+00
 4.28710938e-01 0.00000000e+00 0.00000000e+00
 4.29687500e-01 0.00000000e+00 0.00000000e+00
 4.30664062e-01 0.00000000e+00 0.00000000e+00
 4.31640625e-01 0.00000000e+00 0.00000000e+00
 4.32617188e-01 0.00000000e+00 0.00000000e+00
 4.33593750e-01 0.00000000e+00 0.00000000e+00
 4.34570312e-01 0.00000000e+00 0.00000000e+00
 4.35546875e-01 0.00000000e+00 0.00000000e+00
 4.36523438e-01 0.00000000e+00 0.00000000e+00
 4.37500000e-01 0.00000000e+00 0.00000000e+00
 4.38476562e-01 0.00000000e+00 0.00000000e+00
 4.39453125e-01 0.00000000e+00 0.00000000e+00
 4.40429688e-01 0.00000000e+00 0.00000000e+00
 4.41406250e-01 0.00000000e+00 0.00000000e+00
 4.42382812e-01 0.00000000e+00 0.00000000e+00
 4.43359375e-01 0.00000000e+00 0.00000000e+00
 4.44335938e-01 0.00000000e+00 0.00000000e+00
 4.45312500e-01 0.00000000e+00 0.00000000e+00
 4.46289062e-01 0.00000000e+00 0.00000000e+00
 4.47265625e-01 0.00000000e+00 0.00000000e+00
 4.48242188e-01 0.00000000e+00 0.00000000e+00
 4.49218750e-01 0.00000000e+00 0.00000000e+00
 4.50195312e-01 0.00000000e+00 0.00000000e+00
 4.51171875e-01 0.00000000e+00 0.00000000e+00
 4.52148438e-01 0.00000000e+00 0.00000000e+00
 4.53125000e-01 0.00000000e+00 0.00000000e+00
 4.54101562e-01 0.00000000e+00 0.00000000e+00
 4.55078125e-01 0.00000000e+00 0.00000000e+00
 4.56054688e-01 0.00000000e+00 0.00000000e+00
 4.57031250e-01 0.00000000e+00 0.00000000e+00
 4.58007812e-01 0.00000000e+00 0.00000000e+00
 4.58984375e-01 0.00000000e+00 0.00000000e+00
 4.59960938e-01 0.00000000e+00 0.00000000e+00
 4.60937500e-01 0.00000000e+00 0.00000000e+00
 4.61914062e-01 0.00000000e+00 0.00000000e+00
 4.62890625e-01 0.00000000e+00 0.00000000e+00
 4.63867188e-01 0.00000000e+00 0.00000000e+00
 4.64843750e-01 0.00000000e+00 0.00000000e+00
 4.65820312e-01 0.00000000e+00 0.00000000e+00
 4.66796875e-01 0.00000000e+00 0.00000000e+00
 4.67773438e-01 0.00000000e+00 0.00000000e+00
 4.68750000e-01 0.00000000e+00 0.00000000e+00
 4.69726562e-01 0.00000000e+00 0.00000000e+00
 4.70703125e-01 0.00000000e+00 0.00000000e+00
 4.71679688e-01 0.00000000e+00 0.00000000e+00
 4.72656250e-01 0.00000000e+00 0.00000000e+00
 4.73632812e-01 0.00000000e+00 0.00000000e+00
 4.74609375e-01 0.00000000e+00 0.00000000e+00
 4.75585938e-01 0.00000000e+00 0.00000000e+00
 4.76562500e-01 0.00000000e+00 0.00000000e+00
 4.77539062e-01 0.00000000e+00 0.00000000e+00
 4.78515625e-01 0.00000000e+00 0.00000000e+00
 4.79492188e-01 0.00000000e+00 0.00000000e+00
 4.80468750e-01 0.00000000e+00 0.00000000e+00
 4.81445312e-01 0.00000000e+00 0.00000000e+00
 4.82421875e-01 0.00000000e+00 0.00000000e+00
 4.83398438e-01 0.00000000e+00 0.00000000e+00
 4.84375000e-01 0.00000000e+00 0.00000000e+00
 4.85351562e-01 0.00000000e+00 0.00000000e+00
 4.86328125e-01 0.00000000e+00 0.00000000e+00
 4.87304688e-01 0.00000000e+00 0.00000000e+00
 4.88281250e-01 0.00000000e+00 0.00000000e+00
 4.89257812e-01 0.00000000e+00 0.00000000e+00
 4.90234375e-01 0.00000000e+00 0.00000000e+00
 4.91210938e-01 0.00000000e+00 0.00000000e+00
 4.92187500e-01 0.00000000e+00 0.00000000e+00
 4.93164062e-01 0.00000000e+00 0.00000000e+00
 4.94140625e-01 0.00000000e+00 0.00000000e+00
 4.95117188e-01 0.00000000e+00 0.00000000e+00
 4.96093750e-01 0.00000000e+00 0.00000000e+00
 4.97070312e-01 0.00000000e+00 0.00000000e+00
 4.98046875e-01 0.00000000e+00 0.00000000e+00
 4.99023438e-01 0.00000000e+00 0.00000000e+00


==> data/scenario_prob2_phi1.dat <==
 9.75609756e-04 0.00000000e+00 0.00000000e+00
 1.95121951e-03 0.00000000e+00 0.00000000e+00
 2.92682927e-03 0.00000000e+00 0.00000000e+00
 3.90243902e-03 0.00000000e+00 0.00000000e+00
 4.87804878e-03 0.00000000e+00 0.00000000e+00
 5.85365854e-03 0.00000000e+00 0.00000000e+00
 6.82926829e-03 0.00000000e+00 0.00000000e+00
 7.80487805e-03 0.00000000e+00 0.00000000e+00
 8.78048780e-03 0.00000000e+00 0.00000000e+00
 9.75609756e-03 0.00000000e+00 0.00000000e+00
 1.07317073e-02 0.00000000e+00 0.00000000e+00
 1.17073171e-02 0.00000000e+00 0.00000000e+00
 1.26829268e-02 0.00000000e+00 0.00000000e+00
 1.36585366e-02 0.00000000e+00 0.00000000e+00
 1.46341463e-02 0.00000000e+00 0.00000000e+00
 1.56097561e-02 0.00000000e+00 0.00000000e+00
 1.65853659e-02 0.00000000e+00 0.00000000e+00
 1.75609756e-02 0.00000000e+00 0.00000000e+00
 1.85365854e-02 0.00000000e+00 0.00000000e+00
 1.95121951e-02 0.00000000e+00 0.00000000e+00
 2.04878049e-02 0.00000000e+00 0.00000000e+00
 2.14634146e-02 0.00000000e+00 0.00000000e+00
 2.24390244e-02 0.00000000e+00 0.00000000e+00
 2.34146341e-02 0.00000000e+00 0.00000000e+00
 2.43902439e-02 0.00000000e+00 0.00000000e+00
 2.53658537e-02 0.00000000e+00 0.00000000e+00
 2.63414634e-02 0.00000000e+00 0.00000000e+00
 2.73170732e-02 0.00000000e+00 0.00000000e+00
 2.82926829e-02 0.00000000e+00 0.00000000e+00
 2.92682927e-02 0.00000000e+00 0.00000000e+00
 3.02439024e-02 0.00000000e+00 0.00000000e+00
 3.12195122e-02 0.00000000e+00 0.00000000e+00
 3.21951220e-02 0.00000000e+00 0.00000000e+00
 3.31707317e-02 0.00000000e+00 0.00000000e+00
 3.41463415e-02 0.00000000e+00 0.00000000e+00
 3.51219512e-02 0.00000000e+00 0.00000000e+00
 3.60975610e-02 0.00000000e+00 0.00000000e+00
 3.70731707e-02 0.00000000e+00 0.00000000e+00
 3.80487805e-02 0.00000000e+00 0.00000000e+00
 3.90243902e-02 0.00000000e+00 0.00000000e+00
 4.00000000e-02 0.00000000e+00 0.00000000e+00
 4.09756098e-02 0.00000000e+00 0.00000000e+00
 4.19512195e-02 0.00000000e+00 0.00000000e+00
 4.29268293e-02 0.00000000e+00 0.00000000e+00
 4.39024390e-02 0.00000000e+00 0.00000000e+00
 4.48780488e-02 0.00000000e+00 0.00000000e+00
 4.58536585e-02 0.00000000e+00 0.00000000e+00
 4.68292683e-02 0.00000000e+00 0.00000000e+00
 4.78048780e-02 0.00000000e+00 0.00000000e+00
 4.87804878e-02 0.00000000e+00 0.00000000e+00
 4.97560976e-02 0.00000000e+00 0.00000000e+00
 5.07317073e-02 0.00000000e+00 0.00000000e+00
 5.17073171e-02 0.00000000e+00 0.00000000e+00
 5.26829268e-02 0.00000000e+00 0.00000000e+00
 5.36585366e-02 0.00000000e+00 0.00000000e+00
 5.46341463e-02 0.00000000e+00 0.00000000e+00
 5.56097561e-02 0.00000000e+00 0.00000000e+00
 5.65853659e-02 0.00000000e+00 0.00000000e+00
 5.75609756e-02 0.00000000e+00 0.00000000e+00
 5.85365854e-02 0.00000000e+00 0.00000000e+00
 5.95121951e-02 0.00000000e+00 0.00000000e+00
 6.04878049e-02 0.00000000e+00 0.00000000e+00
 6.14634146e-02 0.00000000e+00 0.00000000e+00
 6.24390244e-02 0.00000000e+00 0.00000000e+00
 6.34146341e-02 0.00000000e+00 0.00000000e+00
 6.43902439e-02 0.00000000e+00 0.00000000e+00
 6.53658537e-02 0.00000000e+00 0.00000000e+00
 6.63414634e-02 0.00000000e+00 0.00000000e+00
 6.73170732e-02 0.00000000e+00 0.00000000e+00
 6.82926829e-02 0.00000000e+00 0.00000000e+00
 6.92682927e-02 0.00000000e+00 0.00000000e+00
 7.02439024e-02 0.00000000e+00 0.00000000e+00
 7.12195122e-02 0.00000000e+00 0.00000000e+00
 7.21951220e-02 0.00000000e+00 0.00000000e+00
 7.31707317e-02 0.00000000e+00 0.00000000e+00
 7.41463415e-02 0.00000000e+00 0.00000000e+00
 7.51219512e-02 0.00000000e+00 0.00000000e+00
 7.60975610e-02 0.00000000e+00 0.00000000e+00
 7.70731707e-02 0.00000000e+00 0.00000000e+00
 7.80487805e-02 0.00000000e+00 0.00000000e+00
 7.90243902e-02 0.00000000e+00 0.00000000e+00
 8.00000000e-02 0.00000000e+00 0.00000000e+00
 8.09756098e-02 0.00000000e+00 0.00000000e+00
 8.19512195e-02 0.00000000e+00 0.00000000e+00
 8.29268293e-02 0.00000000e+00 0.00000000e+00
 8.39024390e-02 0.00000000e+00 0.00000000e+00
 8.48780488e-02 0.00000000e+00 0.00000000e+00
 8.58536585e-02 0.00000000e+00 0.00000000e+00
 8.68292683e-02 0.00000000e+00 0.00000000e+00
 8.78048780e-02 0.00000000e+00 0.00000000e+00
 8.87804878e-02 0.00000000e+00 0.00000000e+00
 8.97560976e-02 0.00000000e+00 0.00000000e+00
 9.07317073e-02 0.00000000e+00 0.00000000e+00
 9.17073171e-02 0.00000000e+00 0.00000000e+00
 9.26829268e-02 0.00000000e+00 0.00000000e+00
 9.36585366e-02 0.00000000e+00 0.00000000e+00
 9.46341463e-02 0.00000000e+00 0.00000000e+00
 9.56097561e-02 0.00000000e+00 0.00000000e+00
 9.65853659e-02 0.00000000e+00 0.00000000e+00
 9.75609756e-02 0.00000000e+00 0.00000000e+00
 9.85365854e-02 0.00000000e+00 0.00000000e+00
 9.95121951e-02 0.00000000e+00 0.00000000e+00
 1.00487805e-01 0.00000000e+00 0.00000000e+00
 1.01463415e-01 0.00000000e+00 0.00000000e+00
 1.02439024e-01 0.00000000e+00 0.00000000e+00
 1.03414634e-01 0.00000000e+00 0.00000000e+00
 1.04390244e-01 0.00000000e+00 0.00000000e+00
 1.05365854e-01 0.00000000e+00 0.00000000e+00
 1.06341463e-01 0.00000000e+00 0.00000000e+00
 1.07317073e-01 0.00000000e+00 0.00000000e+00
 1.08292683e-01 0.00000000e+00 0.00000000e+00
 1.09268293e-01 0.00000000e+00 0.00000000e+00
 1.10243902e-01 0.00000000e+00 0.00000000e+00
 1.11219512e-01 0.00000000e+00 0.00000000e+00
 1.12195122e-01 0.00000000e+00 0.00000000e+00
 1.13170732e-01 0.00000000e+00 0.00000000e+00
 1.14146341e-01 0.00000000e+00 0.00000000e+00
 1.15121951e-01 0.00000000e+00 0.00000000e+00
 1.16097561e-01 0.00000000e+00 0.00000000e+00
 1.17073171e-01 0.00000000e+00 0.00000000e+00
 1.18048780e-01 0.00000000e+00 0.00000000e+00
 1.19024390e-01 0.00000000e+00 0.00000000e+00
 1.20000000e-01 0.00000000e+00 0.00000000e+00
 1.20975610e-01 0.00000000e+00 0.00000000e+00
 1.21951220e-01 0.00000000e+00 0.00000000e+00
 1.22926829e-01 0.00000000e+00 0.00000000e+00
 1.23902439e-01 0.00000000e+00 0.00000000e+00
 1.24878049e-01 0.00000000e+00 0.00000000e+00
 1.25853659e-01 0.00000000e+00 0.00000000e+00
 1.26829268e-01 0.00000000e+00 0.00000000e+00
 1.27804878e-01 0.00000000e+00 0.00000000e+00
 1.28780488e-01 0.00000000e+00 0.00000000e+00
 1.29756098e-01 0.00000000e+00 0.00000000e+00
 1.30731707e-01 0.00000000e+00 0.00000000e+00
 1.31707317e-01 0.00000000e+00 0.00000000e+00
 1.32682927e-01 0.00000000e+00 0.00000000e+00
 1.33658537e-01 0.00000000e+00 0.00000000e+00
 1.34634146e-01 0.00000000e+00 0.00000000e+00
 1.35609756e-01 0.00000000e+00 0.00000000e+00
 1.36585366e-01 0.00000000e+00 0.00000000e+00
 1.37560976e-01 0.00000000e+00 0.00000000e+00
 1.38536585e-01 0.00000000e+00 0.00000000e+00
 1.39512195e-01 0.00000000e+00 0.00000000e+00
 1.40487805e-01 0.00000000e+00 0.00000000e+00
 1.41463415e-01 0.00000000e+00 0.00000000e+00
 1.42439024e-01 0.00000000e+00 0.00000000e+00
 1.43414634e-01 0.00000000e+00 0.00000000e+00
 1.44390244e-01 0.00000000e+00 0.00000000e+00
 1.45365854e-01 0.00000000e+00 0.00000000e+00
 1.46341463e-01 0.00000000e+00 0.00000000e+00
 1.47317073e-01 0.00000000e+00 0.00000000e+00
 1.48292683e-01 0.00000000e+00 0.00000000e+00
 1.49268293e-01 0.00000000e+00 0.00000000e+00
 1.50243902e-01 0.00000000e+00 0.00000000e+00
 1.51219512e-01 0.00000000e+00 0.00000000e+00
 1.52195122e-01 0.00000000e+00 0.00000000e+00
 1.53170732e-01 0.00000000e+00 0.00000000e+00
 1.54146341e-01 0.00000000e+00 0.00000000e+00
 1.55121951e-01 0.00000000e+00 0.00000000e+00
 1.56097561e-01 0.00000000e+00 0.00000000e+00
 1.57073171e-01 0.00000000e+00 0.00000000e+00
 1.58048780e-01 0.00000000e+00 0.00000000e+00
 1.59024390e-01 0.00000000e+00 0.00000000e+00
 1.60000000e-01 0.00000000e+00 0.00000000e+00
 1.60975610e-01 0.00000000e+00 0.00000000e+00
 1.61951220e-01 0.00000000e+00 0.00000000e+00
 1.62926829e-01 0.00000000e+00 0.00000000e+00
 1.63902439e-01 0.00000000e+00 0.00000000e+00
 1.64878049e-01 0.00000000e+00 0.00000000e+00
 1.65853659e-01 0.00000000e+00 0.00000000e+00
 1.66829268e-01 0.00000000e+00 0.00000000e+00
 1.67804878e-01 0.00000000e+00 0.00000000e+00
 1.68780488e-01 0.00000000e+00 0.00000000e+00
 1.69756098e-01 0.00000000e+00 0.00000000e+00
 1.70731707e-01 0.00000000e+00 0.00000000e+00
 1.71707317e-01 0.00000000e+00 0.00000000e+00
 1.72682927e-01 0.00000000e+00 0.00000000e+00
 1.73658537e-01 0.00000000e+00 0.00000000e+00
 1.74634146e-01 0.00000000e+00 0.00000000e+00
 1.75609756e-01 0.00000000e+00 0.00000000e+00
 1.76585366e-01 0.00000000e+00 0.00000000e+00
 1.77560976e-01 0.00000000e+00 0.00000000e+00
 1.78536585e-01 0.00000000e+00 0.00000000e+00
 1.79512195e-01 0.00000000e+00 0.00000000e+00
 1.80487805e-01 0.00000000e+00 0.00000000e+00
 1.81463415e-01 0.00000000e+00 0.00000000e+00
 1.82439024e-01 0.00000000e+00 0.00000000e+00
 1.83414634e-01 0.00000000e+00 0.00000000e+00
 1.84390244e-01 0.00000000e+00 0.00000000e+00
 1.85365854e-01 0.00000000e+00 0.00000000e+00
 1.86341463e-01 0.00000000e+00 0.00000000e+00
 1.87317073e-01 0.00000000e+00 0.00000000e+00
 1.88292683e-01 0.00000000e+00 0.00000000e+00
 1.89268293e-01 0.00000000e+00 0.00000000e+00
 1.90243902e-01 0.00000000e+00 0.00000000e+00
 1.91219512e-01 0.00000000e+00 0.00000000e+00
 1.92195122e-01 0.00000000e+00 0.00000000e+00
 1.93170732e-01 0.00000000e+00 0.00000000e+00
 1.94146341e-01 0.00000000e+00 0.00000000e+00
 1.95121951e-01 0.00000000e+00 0.00000000e+00
 1.96097561e-01 0.00000000e+00 0.00000000e+00
 1.97073171e-01 0.00000000e+00 0.00000000e+00
 1.98048780e-01 0.00000000e+00 0.00000000e+00
 1.99024390e-01 0.00000000e+00 0.00000000e+00
 2.00000000e-01 0.00000000e+00 0.00000000e+00
 2.00975610e-01 0.00000000e+00 0.00000000e+00
 2.01951220e-01 0.00000000e+00 0.00000000e+00
 2.02926829e-01 0.00000000e+00 0.00000000e+00
 2.03902439e-01 0.00000000e+00 0.00000000e+00
 2.04878049e-01 0.00000000e+00 0.00000000e+00
 2.05853659e-01 0.00000000e+00 0.00000000e+00
 2.06829268e-01 0.00000000e+00 0.00000000e+00
 2.07804878e-01 0.00000000e+00 0.00000000e+00
 2.08780488e-01 0.00000000e+00 0.00000000e+00
 2.09756098e-01 0.00000000e+00 0.00000000e+00
 2.10731707e-01 0.00000000e+00 0.00000000e+00
 2.11707317e-01 0.00000000e+00 0.00000000e+00
 2.12682927e-01 0.00000000e+00 0.00000000e+00
 2.13658537e-01 0.00000000e+00 0.00000000e+00
 2.14634146e-01 0.00000000e+00 0.00000000e+00
 2.15609756e-01 0.00000000e+00 0.00000000e+00
 2.16585366e-01 0.00000000e+00 0.00000000e+00
 2.17560976e-01 0.00000000e+00 0.00000000e+00
 2.18536585e-01 0.00000000e+00 0.00000000e+00
 2.19512195e-01 0.00000000e+00 0.00000000e+00
 2.20487805e-01 0.00000000e+00 0.00000000e+00
 2.21463415e-01 0.00000000e+00 0.00000000e+00
 2.22439024e-01 0.00000000e+00 0.00000000e+00
 2.23414634e-01 0.00000000e+00 0.00000000e+00
 2.24390244e-01 0.00000000e+00 0.00000000e+00
 2.25365854e-01 0.00000000e+00 0.00000000e+00
 2.26341463e-01 0.00000000e+00 0.00000000e+00
 2.27317073e-01 0.00000000e+00 0.00000000e+00
 2.28292683e-01 0.00000000e+00 0.00000000e+00
 2.29268293e-01 0.00000000e+00 0.00000000e+00
 2.30243902e-01 0.00000000e+00 0.00000000e+00
 2.31219512e-01 0.00000000e+00 0.00000000e+00
 2.32195122e-01 0.00000000e+00 0.00000000e+00
 2.33170732e-01 0.00000000e+00 0.00000000e+00
 2.34146341e-01 0.00000000e+00 0.00000000e+00
 2.35121951e-01 0.00000000e+00 0.00000000e+00
 2.36097561e-01 0.00000000e+00 0.00000000e+00
 2.37073171e-01 0.00000000e+00 0.00000000e+00
 2.38048780e-01 0.00000000e+00 0.00000000e+00
 2.39024390e-01 0.00000000e+00 0.00000000e+00
 2.40000000e-01 0.00000000e+00 0.00000000e+00
 2.40975610e-01 0.00000000e+00 0.00000000e+00
 2.41951220e-01 0.00000000e+00 0.00000000e+00
 2.42926829e-01 0.00000000e+00 0.00000000e+00
 2.43902439e-01 0.00000000e+00 0.00000000e+00
 2.44878049e-01 0.00000000e+00 0.00000000e+00
 2.45853659e-01 0.00000000e+00 0.00000000e+00
 2.46829268e-01 0.00000000e+00 0.00000000e+00
 2.47804878e-01 0.00000000e+00 0.00000000e+00
 2.48780488e-01 0.00000000e+00 0.00000000e+00
 2.49756098e-01 0.00000000e+00 0.00000000e+00
 2.50731707e-01 0.00000000e+00 0.00000000e+00
 2.51707317e-01 0.00000000e+00 0.00000000e+00
 2.52682927e-01 0.00000000e+00 0.00000000e+00
 2.53658537e-01 0.00000000e+00 0.00000000e+00
 2.54634146e-01 0.00000000e+00 0.00000000e+00
 2.55609756e-01 0.00000000e+00 0.00000000e+00
 2.56585366e-01 0.00000000e+00 0.00000000e+00
 2.57560976e-01 0.00000000e+00 0.00000000e+00
 2.58536585e-01 0.00000000e+00 0.00000000e+00
 2.59512195e-01 0.00000000e+00 0.00000000e+00
 2.60487805e-01 0.00000000e+00 0.00000000e+00
 2.61463415e-01 0.00000000e+00 0.00000000e+00
 2.62439024e-01 0.00000000e+00 0.00000000e+00
 2.63414634e-01 0.00000000e+00 0.00000000e+00
 2.64390244e-01 0.00000000e+00 0.00000000e+00
 2.65365854e-01 0.00000000e+00 0.00000000e+00
 2.66341463e-01 0.00000000e+00 0.00000000e+00
 2.67317073e-01 0.00000000e+00 0.00000000e+00
 2.68292683e-01 0.00000000e+00 0.00000000e+00
 2.69268293e-01 0.00000000e+00 0.00000000e+00
 2.70243902e-01 0.00000000e+00 0.00000000e+00
 2.71219512e-01 0.00000000e+00 0.00000000e+00
 2.72195122e-01 0.00000000e+00 0.00000000e+00
 2.73170732e-01 0.00000000e+00 0.00000000e+00
 2.74146341e-01 0.00000000e+00 0.00000000e+00
 2.75121951e-01 0.00000000e+00 0.00000000e+00
 2.76097561e-01 0.00000000e+00 0.00000000e+00
 2.77073171e-01 0.00000000e+00 0.00000000e+00
 2.78048780e-01 0.00000000e+00 0.00000000e+00
 2.79024390e-01 0.00000000e+00 0.00000000e+00
 2.80000000e-01 0.00000000e+00 0.00000000e+00
 2.80975610e-01 0.00000000e+00 0.00000000e+00
 2.81951220e-01 0.00000000e+00 0.00000000e+00
 2.82926829e-01 0.00000000e+00 0.00000000e+00
 2.83902439e-01 0.00000000e+00 0.00000000e+00
 2.84878049e-01 0.00000000e+00 0.00000000e+00
 2.85853659e-01 0.00000000e+00 0.00000000e+00
 2.86829268e-01 0.00000000e+00 0.00000000e+00
 2.87804878e-01 0.00000000e+00 0.00000000e+00
 2.88780488e-01 0.00000000e+00 0.00000000e+00
 2.89756098e-01 0.00000000e+00 0.00000000e+00
 2.90731707e-01 0.00000000e+00 0.00000000e+00
 2.91707317e-01 0.00000000e+00 0.00000000e+00
 2.92682927e-01 0.00000000e+00 0.00000000e+00
 2.93658537e-01 0.00000000e+00 0.00000000e+00
 2.94634146e-01 0.00000000e+00 0.00000000e+00
 2.95609756e-01 0.00000000e+00 0.00000000e+00
 2.96585366e-01 0.00000000e+00 0.00000000e+00
 2.97560976e-01 0.00000000e+00 0.00000000e+00
 2.98536585e-01 0.00000000e+00 0.00000000e+00
 2.99512195e-01 0.00000000e+00 0.00000000e+00
 3.00487805e-01 0.00000000e+00 0.00000000e+00
 3.01463415e-01 0.00000000e+00 0.00000000e+00
 3.02439024e-01 0.00000000e+00 0.00000000e+00
 3.03414634e-01 0.00000000e+00 0.00000000e+00
 3.04390244e-01 0.00000000e+00 0.00000000e+00
 3.05365854e-01 0.00000000e+00 0.00000000e+00
 3.06341463e-01 0.00000000e+00 0.00000000e+00
 3.07317073e-01 0.00000000e+00 0.00000000e+00
 3.08292683e-01 0.00000000e+00 0.00000000e+00
 3.09268293e-01 0.00000000e+00 0.00000000e+00
 3.10243902e-01 0.00000000e+00 0.00000000e+00
 3.11219512e-01 0.00000000e+00 0.00000000e+00
 3.12195122e-01 0.00000000e+00 0.00000000e+00
 3.13170732e-01 0.00000000e+00 0.00000000e+00
 3.14146341e-01 0.00000000e+00 0.00000000e+00
 3.15121951e-01 0.00000000e+00 0.00000000e+00
 3.16097561e-01 0.00000000e+00 0.00000000e+00
 3.17073171e-01 0.00000000e+00 0.00000000e+00
 3.18048780e-01 0.00000000e+00 0.00000000e+00
 3.19024390e-01 0.00000000e+00 0.00000000e+00
 3.20000000e-01 0.00000000e+00 0.00000000e+00
 3.20975610e-01 0.00000000e+00 0.00000000e+00
 3.21951220e-01 0.00000000e+00 0.00000000e+00
 3.22926829e-01 0.00000000e+00 0.00000000e+00
 3.23902439e-01 0.00000000e+00 0.00000000e+00
 3.24878049e-01 0.00000000e+00 0.00000000e+00
 3.25853659e-01 0.00000000e+00 0.00000000e+00
 3.26829268e-01 0.00000000e+00 0.00000000e+00
 3.27804878e-01 0.00000000e+00 0.00000000e+00
 3.28780488e-01 0.00000000e+00 0.00000000e+00
 3.29756098e-01 0.00000000e+00 0.00000000e+00
 3.30731707e-01 0.00000000e+00 0.00000000e+00
 3.31707317e-01 0.00000000e+00 0.00000000e+00
 3.32682927e-01 0.00000000e+00 0.00000000e+00
 3.33658537e-01 0.00000000e+00 0.00000000e+00
 3.34634146e-01 0.00000000e+00 0.00000000e+00
 3.35609756e-01 0.00000000e+00 0.00000000e+00
 3.36585366e-01 0.00000000e+00 0.00000000e+00
 3.37560976e-01 0.00000000e+00 0.00000000e+00
 3.38536585e-01 0.00000000e+00 0.00000000e+00
 3.39512195e-01 0.00000000e+00 0.00000000e+00
 3.40487805e-01 0.00000000e+00 0.00000000e+00
 3.41463415e-01 0.00000000e+00 0.00000000e+00
 3.42439024e-01 0.00000000e+00 0.00000000e+00
 3.43414634e-01 0.00000000e+00 0.00000000e+00
 3.44390244e-01 0.00000000e+00 0.00000000e+00
 3.45365854e-01 0.00000000e+00 0.00000000e+00
 3.46341463e-01 0.00000000e+00 0.00000000e+00
 3.47317073e-01 0.00000000e+00 0.00000000e+00
 3.48292683e-01 0.00000000e+00 0.00000000e+00
 3.49268293e-01 0.00000000e+00 0.00000000e+00
 3.50243902e-01 0.00000000e+00 0.00000000e+00
 3.51219512e-01 0.00000000e+00 0.00000000e+00
 3.52195122e-01 0.00000000e+00 0.00000000e+00
 3.53170732e-01 0.00000000e+00 0.00000000e+00
 3.54146341e-01 0.00000000e+00 0.00000000e+00
 3.55121951e-01 0.00000000e+00 0.00000000e+00
 3.56097561e-01 0.00000000e+00 0.00000000e+00
 3.57073171e-01 0.00000000e+00 0.00000000e+00
 3.58048780e-01 0.00000000e+00 0.00000000e+00
 3.59024390e-01 0.00000000e+00 0.00000000e+00
 3.60000000e-01 0.00000000e+00 0.00000000e+00
 3.60975610e-01 0.00000000e+00 0.00000000e+00
 3.61951220e-01 0.00000000e+00 0.00000000e+00
 3.62926829e-01 0.00000000e+00 0.00000000e+00
 3.63902439e-01 0.00000000e+00 0.00000000e+00
 3.64878049e-01 0.00000000e+00 0.00000000e+00
 3.65853659e-01 0.00000000e+00 0.00000000e+00
 3.66829268e-01 0.00000000e+00 0.00000000e+00
 3.67804878e-01 0.00000000e+00 0.00000000e+00
 3.68780488e-01 0.00000000e+00 0.00000000e+00
 3.69756098e-01 0.00000000e+00 0.00000000e+00
 3.70731707e-01 0.00000000e+00 0.00000000e+00
 3.71707317e-01 0.00000000e+00 0.00000000e+00
 3.72682927e-01 0.00000000e+00 0.00000000e+00
 3.73658537e-01 0.00000000e+00 0.00000000e+00
 3.74634146e-01 0.00000000e+00 0.00000000e+00
 3.75609756e-01 0.00000000e+00 0.00000000e+00
 3.76585366e-01 0.00000000e+00 0.00000000e+00
 3.77560976e-01 0.00000000e+00 0.00000000e+00
 3.78536585e-01 0.00000000e+00 0.00000000e+00
 3.79512195e-01 0.00000000e+00 0.00000000e+00
 3.80487805e-01 0.00000000e+00 0.00000000e+00
 3.81463415e-01 0.00000000e+00 0.00000000e+00
 3.82439024e-01 0.00000000e+00 0.00000000e+00
 3.83414634e-01 0.00000000e+00 0.00000000e+00
 3.84390244e-01 0.00000000e+00 0.00000000e+00
 3.85365854e-01 0.00000000e+00 0.00000000e+00
 3.86341463e-01 0.00000000e+00 0.00000000e+00
 3.87317073e-01 0.00000000e+00 0.00000000e+00
 3.88292683e-01 0.00000000e+00 0.00000000e+00
 3.89268293e-01 0.00000000e+00 0.00000000e+00
 3.90243902e-01 0.00000000e+00 0.00000000e+00
 3.91219512e-01 0.00000000e+00 0.00000000e+00
 3.92195122e-01 0.00000000e+00 0.00000000e+00
 3.93170732e-01 0.00000000e+00 0.00000000e+00
 3.94146341e-01 0.00000000e+00 0.00000000e+00
 3.95121951e-01 0.00000000e+00 0.00000000e+00
 3.96097561e-01 0.00000000e+00 0.00000000e+00
 3.97073171e-01 0.00000000e+00 0.00000000e+00
 3.98048780e-01 0.00000000e+00 0.00000000e+00
 3.99024390e-01 0.00000000e+00 0.00000000e+00
 4.00000000e-01 0.00000000e+00 0.00000000e+00
 4.00975610e-01 0.00000000e+00 0.00000000e+00
 4.01951220e-01 0.00000000e+00 0.00000000e+00
 4.02926829e-01 0.00000000e+00 0.00000000e+00
 4.03902439e-01 0.00000000e+00 0.00000000e+00
 4.04878049e-01 0.00000000e+00 0.00000000e+00
 4.05853659e-01 0.00000000e+00 0.00000000e+00
 4.06829268e-01 0.00000000e+00 0.00000000e+00
 4.07804878e-01 0.00000000e+00 0.00000000e+00
 4.08780488e-01 0.00000000e+00 0.00000000e+00
 4.09756098e-01 0.00000000e+00 0.00000000e+00
 4.10731707e-01 0.00000000e+00 0.00000000e+00
 4.11707317e-01 0.00000000e+00 0.00000000e+00
 4.12682927e-01 0.00000000e+00 0.00000000e+00
 4.13658537e-01 0.00000000e+00 0.00000000e+00
 4.14634146e-01 0.00000000e+00 0.00000000e+00
 4.15609756e-01 0.00000000e+00 0.00000000e+00
 4.16585366e-01 0.00000000e+00 0.00000000e+00
 4.17560976e-01 0.00000000e+00 0.00000000e+00
 4.18536585e-01 0.00000000e+00 0.00000000e+00
 4.19512195e-01 0.00000000e+00 0.00000000e+00
 4.20487805e-01 0.00000000e+00 0.00000000e+00
 4.21463415e-01 0.00000000e+00 0.00000000e+00
 4.22439024e-01 0.00000000e+00 0.00000000e+00
 4.23414634e-01 0.00000000e+00 0.00000000e+00
 4.24390244e-01 0.00000000e+00 0.00000000e+00
 4.25365854e-01 0.00000000e+00 0.00000000e+00
 4.26341463e-01 0.00000000e+00 0.00000000e+00
 4.27317073e-01 0.00000000e+00 0.00000000e+00
 4.28292683e-01 0.00000000e+00 0.00000000e+00
 4.29268293e-01 0.00000000e+00 0.00000000e+00
 4.30243902e-01 0.00000000e+00 0.00000000e+00
 4.31219512e-01 0.00000000e+00 0.00000000e+00
 4.32195122e-01 0.00000000e+00 0.00000000e+00
 4.33170732e-01 0.00000000e+00 0.00000000e+00
 4.34146341e-01 0.00000000e+00 0.00000000e+00
 4.35121951e-01 0.00000000e+00 0.00000000e+00
 4.36097561e-01 0.00000000e+00 0.00000000e+00
 4.37073171e-01 0.00000000e+00 0.00000000e+00
 4.38048780e-01 0.00000000e+00 0.00000000e+00
 4.39024390e-01 0.00000000e+00 0.00000000e+00
 4.40000000e-01 0.00000000e+00 0.00000000e+00
 4.40975610e-01 0.00000000e+00 0.00000000e+00
 4.41951220e-01 0.00000000e+00 0.00000000e+00
 4.42926829e-01 0.00000000e+00 0.00000000e+00
 4.43902439e-01 0.00000000e+00 0.00000000e+00
 4.44878049e-01 0.00000000e+00 0.00000000e+00
 4.45853659e-01 0.00000000e+00 0.00000000e+00
 4.46829268e-01 0.00000000e+00 0.00000000e+00
 4.47804878e-01 0.00000000e+00 0.00000000e+00
 4.48780488e-01 0.00000000e+00 0.00000000e+00
 4.49756098e-01 0.00000000e+00 0.00000000e+00
 4.50731707e-01 0.00000000e+00 0.00000000e+00
 4.51707317e-01 0.00000000e+00 0.00000000e+00
 4.52682927e-01 0.00000000e+00 0.00000000e+00
 4.53658537e-01 0.00000000e+00 0.00000000e+00
 4.54634146e-01 0.00000000e+00 0.00000000e+00
 4.55609756e-01 0.00000000e+00 0.00000000e+00
 4.56585366e-01 0.00000000e+00 0.00000000e+00
 4.57560976e-01 0.00000000e+00 0.00000000e+00
 4.58536585e-01 0.00000000e+00 0.00000000e+00
 4.59512195e-01 0.00000000e+00 0.00000000e+00
 4.60487805e-01 0.00000000e+00 0.00000000e+00
 4.61463415e-01 0.00000000e+00 0.00000000e+00
 4.62439024e-01 0.00000000e+00 0.00000000e+00
 4.63414634e-01 0.00000000e+00 0.00000000e+00
 4.64390244e-01 0.00000000e+00 0.00000000e+00
 4.65365854e-01 0.00000000e+00 0.00000000e+00
 4.66341463e-01 0.00000000e+00 0.00000000e+00
 4.67317073e-01 0.00000000e+00 0.00000000e+00
 4.68292683e-01 0.00000000e+00 0.00000000e+00
 4.69268293e-01 0.00000000e+00 0.00000000e+00
 4.70243902e-01 0.00000000e+00 0.00000000e+00
 4.71219512e-01 0.00000000e+00 0.00000000e+00
 4.72195122e-01 0.00000000e+00 0.00000000e+00
 4.73170732e-01 0.00000000e+00 0.00000000e+00
 4.74146341e-01 0.00000000e+00 0.00000000e+00
 4.75121951e-01 0.00000000e+00 0.00000000e+00
 4.76097561e-01 0.00000000e+00 0.00000000e+00
 4.77073171e-01 0.00000000e+00 0.00000000e+00
 4.78048780e-01 0.00000000e+00 0.00000000e+00
 4.79024390e-01 0.00000000e+00 0.00000000e+00
 4.80000000e-01 0.00000000e+00 0.00000000e+00
 4.80975610e-01 0.00000000e+00 0.00000000e+00
 4.81951220e-01 0.00000000e+00 0.00000000e+00
 4.82926829e-01 0.00000000e+00 0.00000000e+00
 4.83902439e-01 0.00000000e+00 0.00000000e+00
 4.84878049e-01 0.00000000e+00 0.00000000e+00
 4.85853659e-01 0.00000000e+00 0.00000000e+00
 4.86829268e-01 0.00000000e+00 0.00000000e+00
 4.87804878e-01 0.00000000e+00 0.00000000e+00
 4.88780488e-01 0.00000000e+00 0.00000000e+00
 4.89756098e-01 0.00000000e+00 0.00000000e+00
 4.90731707e-01 0.00000000e+00 0.00000000e+00
 4.91707317e-01 0.00000000e+00 0.00000000e+00
 4.92682927e-01 0.00000000e+00 0.00000000e+00
 4.93658537e-01 0.00000000e+00 0.00000000e+00
 4.94634146e-01 0.00000000e+00 0.00000000e+00
 4.95609756e-01 0.00000000e+00 0.00000000e+00
 4.96585366e-01 0.00000000e+00 0.00000000e+00
 4.97560976e-01 0.00000000e+00 0.00000000e+00
 4.98536585e-01 0.00000000e+00 0.00000000e+00
 4.99512195e-01 0.00000000e+00 0.00000000e+00
 5.00487805e-01 6.98297249e+00 0.00000000e+00
 5.01463415e-01 6.98297249e+00 0.00000000e+00
 5.02439024e-01 6.98297249e+00 0.00000000e+00
 5.03414634e-01 6.98297249e+00 0.00000000e+00
 5.04390244e-01 6.98297249e+00 0.00000000e+00
 5.05365854e-01 6.98297249e+00 0.00000000e+00
 5.06341463e-01 6.98297249e+00 0.00000000e+00
 5.07317073e-01 6.98297249e+00 0.00000000e+00
 5.08292683e-01 6.98297249e+00 4.05221432e-01
 5.09268293e-01 6.98297249e+00 1.45475617e+00
 5.10243902e-01 6.98297249e+00 2.91961480e+00
 5.11219512e-01 6.98297249e+00 4.59774788e+00
 5.12195122e-01 6.98297249e+00 6.31404586e+00
 5.13170732e-01 6.98297249e+00 7.92033912e+00
 5.14146341e-01 6.98297249e+00 9.29539800e+00
 5.15121951e-01 6.98297249e+00 1.03449327e+01
 5.16097561e-01 6.98297249e+00 1.10015935e+01
 5.17073171e-01 6.98297249e+00 1.12249704e+01
 5.18048780e-01 6.98297249e+00 1.10015935e+01
 5.19024390e-01 6.98297249e+00 1.03449327e+01
 5.20000000e-01 6.98297249e+00 9.29539800e+00
 5.20975610e-01 0.00000000e+00 7.92033912e+00
 5.21951220e-01 0.00000000e+00 6.31404586e+00
 5.22926829e-01 0.00000000e+00 4.59774788e+00
 5.23902439e-01 0.00000000e+00 2.91961480e+00
 5.24878049e-01 0.00000000e+00 1.45475617e+00
 5.25853659e-01 0.00000000e+00 4.05221432e-01
 5.26829268e-01 0.00000000e+00 0.00000000e+00
 5.27804878e-01 0.00000000e+00 0.00000000e+00
 5.28780488e-01 0.00000000e+00 0.00000000e+00
 5.29756098e-01 0.00000000e+00 0.00000000e+00
 5.30731707e-01 0.00000000e+00 0.00000000e+00
 5.31707317e-01 0.00000000e+00 0.00000000e+00
 5.32682927e-01 0.00000000e+00 0.00000000e+00
 5.33658537e-01 0.00000000e+00 0.00000000e+00
 5.34634146e-01 0.00000000e+00 0.00000000e+00
 5.35609756e-01 0.00000000e+00 0.00000000e+00
 5.36585366e-01 0.00000000e+00 0.00000000e+00
 5.37560976e-01 0.00000000e+00 0.00000000e+00
 5.38536585e-01 0.00000000e+00 0.00000000e+00
 5.39512195e-01 0.00000000e+00 0.00000000e+00
 5.40487805e-01 0.00000000e+00 0.00000000e+00
 5.41463415e-01 0.00000000e+00 0.00000000e+00
 5.42439024e-01 0.00000000e+00 0.00000000e+00
 5.43414634e-01 0.00000000e+00 0.00000000e+00
 5.44390244e-01 0.00000000e+00 0.00000000e+00
 5.45365854e-01 0.00000000e+00 0.00000000e+00
 5.46341463e-01 0.00000000e+00 0.00000000e+00
 5.47317073e-01 0.00000000e+00 0.00000000e+00
 5.48292683e-01 0.00000000e+00 0.00000000e+00
 5.49268293e-01 0.00000000e+00 0.00000000e+00
 5.50243902e-01 0.00000000e+00 0.00000000e+00
 5.51219512e-01 0.00000000e+00 0.00000000e+00
 5.52195122e-01 0.00000000e+00 0.00000000e+00
 5.53170732e-01 0.00000000e+00 0.00000000e+00
 5.54146341e-01 0.00000000e+00 0.00000000e+00
 5.55121951e-01 0.00000000e+00 0.00000000e+00
 5.56097561e-01 0.00000000e+00 0.00000000e+00
 5.57073171e-01 0.00000000e+00 0.00000000e+00
 5.58048780e-01 0.00000000e+00 0.00000000e+00
 5.59024390e-01 0.00000000e+00 0.00000000e+00
 5.60000000e-01 0.00000000e+00 0.00000000e+00
 5.60975610e-01 0.00000000e+00 0.00000000e+00
 5.61951220e-01 0.00000000e+00 0.00000000e+00
 5.62926829e-01 0.00000000e+00 0.00000000e+00
 5.63902439e-01 0.00000000e+00 0.00000000e+00
 5.64878049e-01 0.00000000e+00 0.00000000e+00
 5.65853659e-01 0.00000000e+00 0.00000000e+00
 5.66829268e-01 0.00000000e+00 0.00000000e+00
 5.67804878e-01 0.00000000e+00 0.00000000e+00
 5.68780488e-01 0.00000000e+00 0.00000000e+00
 5.69756098e-01 0.00000000e+00 0.00000000e+00
 5.70731707e-01 0.00000000e+00 0.00000000e+00
 5.71707317e-01 0.00000000e+00 0.00000000e+00
 5.72682927e-01 0.00000000e+00 0.00000000e+00
 5.73658537e-01 0.00000000e+00 0.00000000e+00
 5.74634146e-01 0.00000000e+00 0.00000000e+00
 5.75609756e-01 0.00000000e+00 0.00000000e+00
 5.76585366e-01 0.00000000e+00 0.00000000e+00
 5.77560976e-01 0.00000000e+00 0.00000000e+00
 5.78536585e-01 0.00000000e+00 0.00000000e+00
 5.79512195e-01 0.00000000e+00 0.00000000e+00
 5.80487805e-01 0.00000000e+00 0.00000000e+00
 5.81463415e-01 0.00000000e+00 0.00000000e+00
 5.82439024e-01 0.00000000e+00 0.00000000e+00
 5.83414634e-01 0.00000000e+00 0.00000000e+00
 5.84390244e-01 0.00000000e+00 0.00000000e+00
 5.85365854e-01 0.00000000e+00 0.00000000e+00
 5.86341463e-01 0.00000000e+00 0.00000000e+00
 5.87317073e-01 0.00000000e+00 0.00000000e+00
 5.88292683e-01 0.00000000e+00 0.00000000e+00
 5.89268293e-01 0.00000000e+00 0.00000000e+00
 5.90243902e-01 0.00000000e+00 0.00000000e+00
 5.91219512e-01 0.00000000e+00 0.00000000e+00
 5.92195122e-01 0.00000000e+00 0.00000000e+00
 5.93170732e-01 0.00000000e+00 0.00000000e+00
 5.94146341e-01 0.00000000e+00 0.00000000e+00
 5.95121951e-01 0.00000000e+00 0.00000000e+00
 5.96097561e-01 0.00000000e+00 0.00000000e+00
 5.97073171e-01 0.00000000e+00 0.00000000e+00
 5.98048780e-01 0.00000000e+00 0.00000000e+00
 5.99024390e-01 0.00000000e+00 0.00000000e+00
 6.00000000e-01 0.00000000e+00 0.00000000e+00
 6.00975610e-01 0.00000000e+00 0.00000000e+00
 6.01951220e-01 0.00000000e+00 0.00000000e+00
 6.02926829e-01 0.00000000e+00 0.00000000e+00
 6.03902439e-01 0.00000000e+00 0.00000000e+00
 6.04878049e-01 0.00000000e+00 0.00000000e+00
 6.05853659e-01 0.00000000e+00 0.00000000e+00
 6.06829268e-01 0.00000000e+00 0.00000000e+00
 6.07804878e-01 0.00000000e+00 0.00000000e+00
 6.08780488e-01 0.00000000e+00 0.00000000e+00
 6.09756098e-01 0.00000000e+00 0.00000000e+00
 6.10731707e-01 0.00000000e+00 0.00000000e+00
 6.11707317e-01 0.00000000e+00 0.00000000e+00
 6.12682927e-01 0.00000000e+00 0.00000000e+00
 6.13658537e-01 0.00000000e+00 0.00000000e+00
 6.14634146e-01 0.00000000e+00 0.00000000e+00
 6.15609756e-01 0.00000000e+00 0.00000000e+00
 6.16585366e-01 0.00000000e+00 0.00000000e+00
 6.17560976e-01 0.00000000e+00 0.00000000e+00
 6.18536585e-01 0.00000000e+00 0.00000000e+00
 6.19512195e-01 0.00000000e+00 0.00000000e+00
 6.20487805e-01 0.00000000e+00 0.00000000e+00
 6.21463415e-01 0.00000000e+00 0.00000000e+00
 6.22439024e-01 0.00000000e+00 0.00000000e+00
 6.23414634e-01 0.00000000e+00 0.00000000e+00
 6.24390244e-01 0.00000000e+00 0.00000000e+00
 6.25365854e-01 0.00000000e+00 0.00000000e+00
 6.26341463e-01 0.00000000e+00 0.00000000e+00
 6.27317073e-01 0.00000000e+00 0.00000000e+00
 6.28292683e-01 0.00000000e+00 0.00000000e+00
 6.29268293e-01 0.00000000e+00 0.00000000e+00
 6.30243902e-01 0.00000000e+00 0.00000000e+00
 6.31219512e-01 0.00000000e+00 0.00000000e+00
 6.32195122e-01 0.00000000e+00 0.00000000e+00
 6.33170732e-01 0.00000000e+00 0.00000000e+00
 6.34146341e-01 0.00000000e+00 0.00000000e+00
 6.35121951e-01 0.00000000e+00 0.00000000e+00
 6.36097561e-01 0.00000000e+00 0.00000000e+00
 6.37073171e-01 0.00000000e+00 0.00000000e+00
 6.38048780e-01 0.00000000e+00 0.00000000e+00
 6.39024390e-01 0.00000000e+00 0.00000000e+00
 6.40000000e-01 0.00000000e+00 0.00000000e+00
 6.40975610e-01 0.00000000e+00 0.00000000e+00
 6.41951220e-01 0.00000000e+00 0.00000000e+00
 6.42926829e-01 0.00000000e+00 0.00000000e+00
 6.43902439e-01 0.00000000e+00 0.00000000e+00
 6.44878049e-01 0.00000000e+00 0.00000000e+00
 6.45853659e-01 0.00000000e+00 0.00000000e+00
 6.46829268e-01 0.00000000e+00 0.00000000e+00
 6.47804878e-01 0.00000000e+00 0.00000000e+00
 6.48780488e-01 0.00000000e+00 0.00000000e+00
 6.49756098e-01 0.00000000e+00 0.00000000e+00
 6.50731707e-01 0.00000000e+00 0.00000000e+00
 6.51707317e-01 0.00000000e+00 0.00000000e+00
 6.52682927e-01 0.00000000e+00 0.00000000e+00
 6.53658537e-01 0.00000000e+00 0.00000000e+00
 6.54634146e-01 0.00000000e+00 0.00000000e+00
 6.55609756e-01 0.00000000e+00 0.00000000e+00
 6.56585366e-01 0.00000000e+00 0.00000000e+00
 6.57560976e-01 0.00000000e+00 0.00000000e+00
 6.58536585e-01 0.00000000e+00 0.00000000e+00
 6.59512195e-01 0.00000000e+00 0.00000000e+00
 6.60487805e-01 0.00000000e+00 0.00000000e+00
 6.61463415e-01 0.00000000e+00 0.00000000e+00
 6.62439024e-01 0.00000000e+00 0.00000000e+00
 6.63414634e-01 0.00000000e+00 0.00000000e+00
 6.64390244e-01 0.00000000e+00 0.00000000e+00
 6.65365854e-01 0.00000000e+00 0.00000000e+00
 6.66341463e-01 0.00000000e+00 0.00000000e+00
 6.67317073e-01 0.00000000e+00 0.00000000e+00
 6.68292683e-01 0.00000000e+00 0.00000000e+00
 6.69268293e-01 0.00000000e+00 0.00000000e+00
 6.70243902e-01 0.00000000e+00 0.00000000e+00
 6.71219512e-01 0.00000000e+00 0.00000000e+00
 6.72195122e-01 0.00000000e+00 0.00000000e+00
 6.73170732e-01 0.00000000e+00 0.00000000e+00
 6.74146341e-01 0.00000000e+00 0.00000000e+00
 6.75121951e-01 0.00000000e+00 0.00000000e+00
 6.76097561e-01 0.00000000e+00 0.00000000e+00
 6.77073171e-01 0.00000000e+00 0.00000000e+00
 6.78048780e-01 0.00000000e+00 0.00000000e+00
 6.79024390e-01 0.00000000e+00 0.00000000e+00
 6.80000000e-01 0.00000000e+00 0.00000000e+00
 6.80975610e-01 0.00000000e+00 0.00000000e+00
 6.81951220e-01 0.00000000e+00 0.00000000e+00
 6.82926829e-01 0.00000000e+00 0.00000000e+00
 6.83902439e-01 0.00000000e+00 0.00000000e+00
 6.84878049e-01 0.00000000e+00 0.00000000e+00
 6.85853659e-01 0.00000000e+00 0.00000000e+00
 6.86829268e-01 0.00000000e+00 0.00000000e+00
 6.87804878e-01 0.00000000e+00 0.00000000e+00
 6.88780488e-01 0.00000000e+00 0.00000000e+00
 6.89756098e-01 0.00000000e+00 0.00000000e+00
 6.90731707e-01 0.00000000e+00 0.00000000e+00
 6.91707317e-01 0.00000000e+00 0.00000000e+00
 6.92682927e-01 0.00000000e+00 0.00000000e+00
 6.93658537e-01 0.00000000e+00 0.00000000e+00
 6.94634146e-01 0.00000000e+00 0.00000000e+00
 6.95609756e-01 0.00000000e+00 0.00000000e+00
 6.96585366e-01 0.00000000e+00 0.00000000e+00
 6.97560976e-01 0.00000000e+00 0.00000000e+00
 6.98536585e-01 0.00000000e+00 0.00000000e+00
 6.99512195e-01 0.00000000e+00 0.00000000e+00
 7.00487805e-01 0.00000000e+00 0.00000000e+00
 7.01463415e-01 0.00000000e+00 0.00000000e+00
 7.02439024e-01 0.00000000e+00 0.00000000e+00
 7.03414634e-01 0.00000000e+00 0.00000000e+00
 7.04390244e-01 0.00000000e+00 0.00000000e+00
 7.05365854e-01 0.00000000e+00 0.00000000e+00
 7.06341463e-01 0.00000000e+00 0.00000000e+00
 7.07317073e-01 0.00000000e+00 0.00000000e+00
 7.08292683e-01 0.00000000e+00 0.00000000e+00
 7.09268293e-01 0.00000000e+00 0.00000000e+00
 7.10243902e-01 0.00000000e+00 0.00000000e+00
 7.11219512e-01 0.00000000e+00 0.00000000e+00
 7.12195122e-01 0.00000000e+00 0.00000000e+00
 7.13170732e-01 0.00000000e+00 0.00000000e+00
 7.14146341e-01 0.00000000e+00 0.00000000e+00
 7.15121951e-01 0.00000000e+00 0.00000000e+00
 7.16097561e-01 0.00000000e+00 0.00000000e+00
 7.17073171e-01 0.00000000e+00 0.00000000e+00
 7.18048780e-01 0.00000000e+00 0.00000000e+00
 7.19024390e-01 0.00000000e+00 0.00000000e+00
 7.20000000e-01 0.00000000e+00 0.00000000e+00
 7.20975610e-01 0.00000000e+00 0.00000000e+00
 7.21951220e-01 0.00000000e+00 0.00000000e+00
 7.22926829e-01 0.00000000e+00 0.00000000e+00
 7.23902439e-01 0.00000000e+00 0.00000000e+00
 7.24878049e-01 0.00000000e+00 0.00000000e+00
 7.25853659e-01 0.00000000e+00 0.00000000e+00
 7.26829268e-01 0.00000000e+00 0.00000000e+00
 7.27804878e-01 0.00000000e+00 0.00000000e+00
 7.28780488e-01 0.00000000e+00 0.00000000e+00
 7.29756098e-01 0.00000000e+00 0.00000000e+00
 7.30731707e-01 0.00000000e+00 0.00000000e+00
 7.31707317e-01 0.00000000e+00 0.00000000e+00
 7.32682927e-01 0.00000000e+00 0.00000000e+00
 7.33658537e-01 0.00000000e+00 0.00000000e+00
 7.34634146e-01 0.00000000e+00 0.00000000e+00
 7.35609756e-01 0.00000000e+00 0.00000000e+00
 7.36585366e-01 0.00000000e+00 0.00000000e+00
 7.37560976e-01 0.00000000e+00 0.00000000e+00
 7.38536585e-01 0.00000000e+00 0.00000000e+00
 7.39512195e-01 0.00000000e+00 0.00000000e+00
 7.40487805e-01 0.00000000e+00 0.00000000e+00
 7.41463415e-01 0.00000000e+00 0.00000000e+00
 7.42439024e-01 0.00000000e+00 0.00000000e+00
 7.43414634e-01 0.00000000e+00 0.00000000e+00
 7.44390244e-01 0.00000000e+00 0.00000000e+00
 7.45365854e-01 0.00000000e+00 0.00000000e+00
 7.46341463e-01 0.00000000e+00 0.00000000e+00
 7.47317073e-01 0.00000000e+00 0.00000000e+00
 7.48292683e-01 0.00000000e+00 0.00000000e+00
 7.49268293e-01 0.00000000e+00 0.00000000e+00
 7.50243902e-01 0.00000000e+00 0.00000000e+00
 7.51219512e-01 0.00000000e+00 0.00000000e+00
 7.52195122e-01 0.00000000e+00 0.00000000e+00
 7.53170732e-01 0.00000000e+00 0.00000000e+00
 7.54146341e-01 0.00000000e+00 0.00000000e+00
 7.55121951e-01 0.00000000e+00 0.00000000e+00
 7.56097561e-01 0.00000000e+00 0.00000000e+00
 7.57073171e-01 0.00000000e+00 0.00000000e+00
 7.58048780e-01 0.00000000e+00 0.00000000e+00
 7.59024390e-01 0.00000000e+00 0.00000000e+00
 7.60000000e-01 0.00000000e+00 0.00000000e+00
 7.60975610e-01 0.00000000e+00 0.00000000e+00
 7.61951220e-01 0.00000000e+00 0.00000000e+00
 7.62926829e-01 0.00000000e+00 0.00000000e+00
 7.63902439e-01 0.00000000e+00 0.00000000e+00
 7.64878049e-01 0.00000000e+00 0.00000000e+00
 7.65853659e-01 0.00000000e+00 0.00000000e+00
 7.66829268e-01 0.00000000e+00 0.00000000e+00
 7.67804878e-01 0.00000000e+00 0.00000000e+00
 7.68780488e-01 0.00000000e+00 0.00000000e+00
 7.69756098e-01 0.00000000e+00 0.00000000e+00
 7.70731707e-01 0.00000000e+00 0.00000000e+00
 7.71707317e-01 0.00000000e+00 0.00000000e+00
 7.72682927e-01 0.00000000e+00 0.00000000e+00
 7.73658537e-01 0.00000000e+00 0.00000000e+00
 7.74634146e-01 0.00000000e+00 0.00000000e+00
 7.75609756e-01 0.00000000e+00 0.00000000e+00
 7.76585366e-01 0.00000000e+00 0.00000000e+00
 7.77560976e-01 0.00000000e+00 0.00000000e+00
 7.78536585e-01 0.00000000e+00 0.00000000e+00
 7.79512195e-01 0.00000000e+00 0.00000000e+00
 7.80487805e-01 0.00000000e+00 0.00000000e+00
 7.81463415e-01 0.00000000e+00 0.00000000e+00
 7.82439024e-01 0.00000000e+00 0.00000000e+00
 7.83414634e-01 0.00000000e+00 0.00000000e+00
 7.84390244e-01 0.00000000e+00 0.00000000e+00
 7.85365854e-01 0.00000000e+00 0.00000000e+00
 7.86341463e-01 0.00000000e+00 0.00000000e+00
 7.87317073e-01 0.00000000e+00 0.00000000e+00
 7.88292683e-01 0.00000000e+00 0.00000000e+00
 7.89268293e-01 0.00000000e+00 0.00000000e+00
 7.90243902e-01 0.00000000e+00 0.00000000e+00
 7.91219512e-01 0.00000000e+00 0.00000000e+00
 7.92195122e-01 0.00000000e+00 0.00000000e+00
 7.93170732e-01 0.00000000e+00 0.00000000e+00
 7.94146341e-01 0.00000000e+00 0.00000000e+00
 7.95121951e-01 0.00000000e+00 0.00000000e+00
 7.96097561e-01 0.00000000e+00 0.00000000e+00
 7.97073171e-01 0.00000000e+00 0.00000000e+00
 7.98048780e-01 0.00000000e+00 0.00000000e+00
 7.99024390e-01 0.00000000e+00 0.00000000e+00
 8.00000000e-01 0.00000000e+00 0.00000000e+00
 8.00975610e-01 0.00000000e+00 0.00000000e+00
 8.01951220e-01 0.00000000e+00 0.00000000e+00
 8.02926829e-01 0.00000000e+00 0.00000000e+00
 8.03902439e-01 0.00000000e+00 0.00000000e+00
 8.04878049e-01 0.00000000e+00 0.00000000e+00
 8.05853659e-01 0.00000000e+00 0.00000000e+00
 8.06829268e-01 0.00000000e+00 0.00000000e+00
 8.07804878e-01 0.00000000e+00 0.00000000e+00
 8.08780488e-01 0.00000000e+00 0.00000000e+00
 8.09756098e-01 0.00000000e+00 0.00000000e+00
 8.10731707e-01 0.00000000e+00 0.00000000e+00
 8.11707317e-01 0.00000000e+00 0.00000000e+00
 8.12682927e-01 0.00000000e+00 0.00000000e+00
 8.13658537e-01 0.00000000e+00 0.00000000e+00
 8.14634146e-01 0.00000000e+00 0.00000000e+00
 8.15609756e-01 0.00000000e+00 0.00000000e+00
 8.16585366e-01 0.00000000e+00 0.00000000e+00
 8.17560976e-01 0.00000000e+00 0.00000000e+00
 8.18536585e-01 0.00000000e+00 0.00000000e+00
 8.19512195e-01 0.00000000e+00 0.00000000e+00
 8.20487805e-01 0.00000000e+00 0.00000000e+00
 8.21463415e-01 0.00000000e+00 0.00000000e+00
 8.22439024e-01 0.00000000e+00 0.00000000e+00
 8.23414634e-01 0.00000000e+00 0.00000000e+00
 8.24390244e-01 0.00000000e+00 0.00000000e+00
 8.25365854e-01 0.00000000e+00 0.00000000e+00
 8.26341463e-01 0.00000000e+00 0.00000000e+00
 8.27317073e-01 0.00000000e+00 0.00000000e+00
 8.28292683e-01 0.00000000e+00 0.00000000e+00
 8.29268293e-01 0.00000000e+00 0.00000000e+00
 8.30243902e-01 0.00000000e+00 0.00000000e+00
 8.31219512e-01 0.00000000e+00 0.00000000e+00
 8.32195122e-01 0.00000000e+00 0.00000000e+00
 8.33170732e-01 0.00000000e+00 0.00000000e+00
 8.34146341e-01 0.00000000e+00 0.00000000e+00
 8.35121951e-01 0.00000000e+00 0.00000000e+00
 8.36097561e-01 0.00000000e+00 0.00000000e+00
 8.37073171e-01 0.00000000e+00 0.00000000e+00
 8.38048780e-01 0.00000000e+00 0.00000000e+00
 8.39024390e-01 0.00000000e+00 0.00000000e+00
 8.40000000e-01 0.00000000e+00 0.00000000e+00
 8.40975610e-01 0.00000000e+00 0.00000000e+00
 8.41951220e-01 0.00000000e+00 0.00000000e+00
 8.42926829e-01 0.00000000e+00 0.00000000e+00
 8.43902439e-01 0.00000000e+00 0.00000000e+00
 8.44878049e-01 0.00000000e+00 0.00000000e+00
 8.45853659e-01 0.00000000e+00 0.00000000e+00
 8.46829268e-01 0.00000000e+00 0.00000000e+00
 8.47804878e-01 0.00000000e+00 0.00000000e+00
 8.48780488e-01 0.00000000e+00 0.00000000e+00
 8.49756098e-01 0.00000000e+00 0.00000000e+00
 8.50731707e-01 0.00000000e+00 0.00000000e+00
 8.51707317e-01 0.00000000e+00 0.00000000e+00
 8.52682927e-01 0.00000000e+00 0.00000000e+00
 8.53658537e-01 0.00000000e+00 0.00000000e+00
 8.54634146e-01 0.00000000e+00 0.00000000e+00
 8.55609756e-01 0.00000000e+00 0.00000000e+00
 8.56585366e-01 0.00000000e+00 0.00000000e+00
 8.57560976e-01 0.00000000e+00 0.00000000e+00
 8.58536585e-01 0.00000000e+00 0.00000000e+00
 8.59512195e-01 0.00000000e+00 0.00000000e+00
 8.60487805e-01 0.00000000e+00 0.00000000e+00
 8.61463415e-01 0.00000000e+00 0.00000000e+00
 8.62439024e-01 0.00000000e+00 0.00000000e+00
 8.63414634e-01 0.00000000e+00 0.00000000e+00
 8.64390244e-01 0.00000000e+00 0.00000000e+00
 8.65365854e-01 0.00000000e+00 0.00000000e+00
 8.66341463e-01 0.00000000e+00 0.00000000e+00
 8.67317073e-01 0.00000000e+00 0.00000000e+00
 8.68292683e-01 0.00000000e+00 0.00000000e+00
 8.69268293e-01 0.00000000e+00 0.00000000e+00
 8.70243902e-01 0.00000000e+00 0.00000000e+00
 8.71219512e-01 0.00000000e+00 0.00000000e+00
 8.72195122e-01 0.00000000e+00 0.00000000e+00
 8.73170732e-01 0.00000000e+00 0.00000000e+00
 8.74146341e-01 0.00000000e+00 0.00000000e+00
 8.75121951e-01 0.00000000e+00 0.00000000e+00
 8.76097561e-01 0.00000000e+00 0.00000000e+00
 8.77073171e-01 0.00000000e+00 0.00000000e+00
 8.78048780e-01 0.00000000e+00 0.00000000e+00
 8.79024390e-01 0.00000000e+00 0.00000000e+00
 8.80000000e-01 0.00000000e+00 0.00000000e+00
 8.80975610e-01 0.00000000e+00 0.00000000e+00
 8.81951220e-01 0.00000000e+00 0.00000000e+00
 8.82926829e-01 0.00000000e+00 0.00000000e+00
 8.83902439e-01 0.00000000e+00 0.00000000e+00
 8.84878049e-01 0.00000000e+00 0.00000000e+00
 8.85853659e-01 0.00000000e+00 0.00000000e+00
 8.86829268e-01 0.00000000e+00 0.00000000e+00
 8.87804878e-01 0.00000000e+00 0.00000000e+00
 8.88780488e-01 0.00000000e+00 0.00000000e+00
 8.89756098e-01 0.00000000e+00 0.00000000e+00
 8.90731707e-01 0.00000000e+00 0.00000000e+00
 8.91707317e-01 0.00000000e+00 0.00000000e+00
 8.92682927e-01 0.00000000e+00 0.00000000e+00
 8.93658537e-01 0.00000000e+00 0.00000000e+00
 8.94634146e-01 0.00000000e+00 0.00000000e+00
 8.95609756e-01 0.00000000e+00 0.00000000e+00
 8.96585366e-01 0.00000000e+00 0.00000000e+00
 8.97560976e-01 0.00000000e+00 0.00000000e+00
 8.98536585e-01 0.00000000e+00 0.00000000e+00
 8.99512195e-01 0.00000000e+00 0.00000000e+00
 9.00487805e-01 0.00000000e+00 0.00000000e+00
 9.01463415e-01 0.00000000e+00 0.00000000e+00
 9.02439024e-01 0.00000000e+00 0.00000000e+00
 9.03414634e-01 0.00000000e+00 0.00000000e+00
 9.04390244e-01 0.00000000e+00 0.00000000e+00
 9.05365854e-01 0.00000000e+00 0.00000000e+00
 9.06341463e-01 0.00000000e+00 0.00000000e+00
 9.07317073e-01 0.00000000e+00 0.00000000e+00
 9.08292683e-01 0.00000000e+00 0.00000000e+00
 9.09268293e-01 0.00000000e+00 0.00000000e+00
 9.10243902e-01 0.00000000e+00 0.00000000e+00
 9.11219512e-01 0.00000000e+00 0.00000000e+00
 9.12195122e-01 0.00000000e+00 0.00000000e+00
 9.13170732e-01 0.00000000e+00 0.00000000e+00
 9.14146341e-01 0.00000000e+00 0.00000000e+00
 9.15121951e-01 0.00000000e+00 0.00000000e+00
 9.16097561e-01 0.00000000e+00 0.00000000e+00
 9.17073171e-01 0.00000000e+00 0.00000000e+00
 9.18048780e-01 0.00000000e+00 0.00000000e+00
 9.19024390e-01 0.00000000e+00 0.00000000e+00
 9.20000000e-01 0.00000000e+00 0.00000000e+00
 9.20975610e-01 0.00000000e+00 0.00000000e+00
 9.21951220e-01 0.00000000e+00 0.00000000e+00
 9.22926829e-01 0.00000000e+00 0.00000000e+00
 9.23902439e-01 0.00000000e+00 0.00000000e+00
 9.24878049e-01 0.00000000e+00 0.00000000e+00
 9.25853659e-01 0.00000000e+00 0.00000000e+00
 9.26829268e-01 0.00000000e+00 0.00000000e+00
 9.27804878e-01 0.00000000e+00 0.00000000e+00
 9.28780488e-01 0.00000000e+00 0.00000000e+00
 9.29756098e-01 0.00000000e+00 0.00000000e+00
 9.30731707e-01 0.00000000e+00 0.00000000e+00
 9.31707317e-01 0.00000000e+00 0.00000000e+00
 9.32682927e-01 0.00000000e+00 0.00000000e+00
 9.33658537e-01 0.00000000e+00 0.00000000e+00
 9.34634146e-01 0.00000000e+00 0.00000000e+00
 9.35609756e-01 0.00000000e+00 0.00000000e+00
 9.36585366e-01 0.00000000e+00 0.00000000e+00
 9.37560976e-01 0.00000000e+00 0.00000000e+00
 9.38536585e-01 0.00000000e+00 0.00000000e+00
 9.39512195e-01 0.00000000e+00 0.00000000e+00
 9.40487805e-01 0.00000000e+00 0.00000000e+00
 9.41463415e-01 0.00000000e+00 0.00000000e+00
 9.42439024e-01 0.00000000e+00 0.00000000e+00
 9.43414634e-01 0.00000000e+00 0.00000000e+00
 9.44390244e-01 0.00000000e+00 0.00000000e+00
 9.45365854e-01 0.00000000e+00 0.00000000e+00
 9.46341463e-01 0.00000000e+00 0.00000000e+00
 9.47317073e-01 0.00000000e+00 0.00000000e+00
 9.48292683e-01 0.00000000e+00 0.00000000e+00
 9.49268293e-01 0.00000000e+00 0.00000000e+00
 9.50243902e-01 0.00000000e+00 0.00000000e+00
 9.51219512e-01 0.00000000e+00 0.00000000e+00
 9.52195122e-01 0.00000000e+00 0.00000000e+00
 9.53170732e-01 0.00000000e+00 0.00000000e+00
 9.54146341e-01 0.00000000e+00 0.00000000e+00
 9.55121951e-01 0.00000000e+00 0.00000000e+00
 9.56097561e-01 0.00000000e+00 0.00000000e+00
 9.57073171e-01 0.00000000e+00 0.00000000e+00
 9.58048780e-01 0.00000000e+00 0.00000000e+00
 9.59024390e-01 0.00000000e+00 0.00000000e+00
 9.60000000e-01 0.00000000e+00 0.00000000e+00
 9.60975610e-01 0.00000000e+00 0.00000000e+00
 9.61951220e-01 0.00000000e+00 0.00000000e+00
 9.62926829e-01 0.00000000e+00 0.00000000e+00
 9.63902439e-01 0.00000000e+00 0.00000000e+00
 9.64878049e-01 0.00000000e+00 0.00000000e+00
 9.65853659e-01 0.00000000e+00 0.00000000e+00
 9.66829268e-01 0.00000000e+00 0.00000000e+00
 9.67804878e-01 0.00000000e+00 0.00000000e+00
 9.68780488e-01 0.00000000e+00 0.00000000e+00
 9.69756098e-01 0.00000000e+00 0.00000000e+00
 9.70731707e-01 0.00000000e+00 0.00000000e+00
 9.71707317e-01 0.00000000e+00 0.00000000e+00
 9.72682927e-01 0.00000000e+00 0.00000000e+00
 9.73658537e-01 0.00000000e+00 0.00000000e+00
 9.74634146e-01 0.00000000e+00 0.00000000e+00
 9.75609756e-01 0.00000000e+00 0.00000000e+00
 9.76585366e-01 0.00000000e+00 0.00000000e+00
 9.77560976e-01 0.00000000e+00 0.00000000e+00
 9.78536585e-01 0.00000000e+00 0.00000000e+00
 9.79512195e-01 0.00000000e+00 0.00000000e+00
 9.80487805e-01 0.00000000e+00 0.00000000e+00
 9.81463415e-01 0.00000000e+00 0.00000000e+00
 9.82439024e-01 0.00000000e+00 0.00000000e+00
 9.83414634e-01 0.00000000e+00 0.00000000e+00
 9.84390244e-01 0.00000000e+00 0.00000000e+00
 9.85365854e-01 0.00000000e+00 0.00000000e+00
 9.86341463e-01 0.00000000e+00 0.00000000e+00
 9.87317073e-01 0.00000000e+00 0.00000000e+00
 9.88292683e-01 0.00000000e+00 0.00000000e+00
 9.89268293e-01 0.00000000e+00 0.00000000e+00
 9.90243902e-01 0.00000000e+00 0.00000000e+00
 9.91219512e-01 0.00000000e+00 0.00000000e+00
 9.92195122e-01 0.00000000e+00 0.00000000e+00
 9.93170732e-01 0.00000000e+00 0.00000000e+00
 9.94146341e-01 0.00000000e+00 0.00000000e+00
 9.95121951e-01 0.00000000e+00 0.00000000e+00
 9.96097561e-01 0.00000000e+00 0.00000000e+00
 9.97073171e-01 0.00000000e+00 0.00000000e+00
 9.98048780e-01 0.00000000e+00 0.00000000e+00
 9.99024390e-01 0.00000000e+00 0.00000000e+00


==> data/scenario_prob2_phi3.dat <==
 9.75609756e-04 0.00000000e+00 0.00000000e+00
 1.95121951e-03 0.00000000e+00 0.00000000e+00
 2.92682927e-03 0.00000000e+00 0.00000000e+00
 3.90243902e-03 0.00000000e+00 0.00000000e+00
 4.87804878e-03 0.00000000e+00 0.00000000e+00
 5.85365854e-03 0.00000000e+00 0.00000000e+00
 6.82926829e-03 0.00000000e+00 0.00000000e+00
 7.80487805e-03 0.00000000e+00 0.00000000e+00
 8.78048780e-03 0.00000000e+00 0.00000000e+00
 9.75609756e-03 0.00000000e+00 0.00000000e+00
 1.07317073e-02 0.00000000e+00 0.00000000e+00
 1.17073171e-02 0.00000000e+00 0.00000000e+00
 1.26829268e-02 0.00000000e+00 0.00000000e+00
 1.36585366e-02 0.00000000e+00 0.00000000e+00
 1.46341463e-02 0.00000000e+00 0.00000000e+00
 1.56097561e-02 0.00000000e+00 0.00000000e+00
 1.65853659e-02 0.00000000e+00 0.00000000e+00
 1.75609756e-02 0.00000000e+00 0.00000000e+00
 1.85365854e-02 0.00000000e+00 0.00000000e+00
 1.95121951e-02 0.00000000e+00 0.00000000e+00
 2.04878049e-02 0.00000000e+00 0.00000000e+00
 2.14634146e-02 0.00000000e+00 0.00000000e+00
 2.24390244e-02 0.00000000e+00 0.00000000e+00
 2.34146341e-02 0.00000000e+00 0.00000000e+00
 2.43902439e-02 0.00000000e+00 0.00000000e+00
 2.53658537e-02 0.00000000e+00 0.00000000e+00
 2.63414634e-02 0.00000000e+00 0.00000000e+00
 2.73170732e-02 0.00000000e+00 0.00000000e+00
 2.82926829e-02 0.00000000e+00 0.00000000e+00
 2.92682927e-02 0.00000000e+00 0.00000000e+00
 3.02439024e-02 0.00000000e+00 0.00000000e+00
 3.12195122e-02 0.00000000e+00 0.00000000e+00
 3.21951220e-02 0.00000000e+00 0.00000000e+00
 3.31707317e-02 0.00000000e+00 0.00000000e+00
 3.41463415e-02 0.00000000e+00 0.00000000e+00
 3.51219512e-02 0.00000000e+00 0.00000000e+00
 3.60975610e-02 0.00000000e+00 0.00000000e+00
 3.70731707e-02 0.00000000e+00 0.00000000e+00
 3.80487805e-02 0.00000000e+00 0.00000000e+00
 3.90243902e-02 0.00000000e+00 0.00000000e+00
 4.00000000e-02 0.00000000e+00 0.00000000e+00
 4.09756098e-02 0.00000000e+00 0.00000000e+00
 4.19512195e-02 0.00000000e+00 0.00000000e+00
 4.29268293e-02 0.00000000e+00 0.00000000e+00
 4.39024390e-02 0.00000000e+00 0.00000000e+00
 4.48780488e-02 0.00000000e+00 0.00000000e+00
 4.58536585e-02 0.00000000e+00 0.00000000e+00
 4.68292683e-02 0.00000000e+00 0.00000000e+00
 4.78048780e-02 0.00000000e+00 0.00000000e+00
 4.87804878e-02 0.00000000e+00 0.00000000e+00
 4.97560976e-02 0.00000000e+00 0.00000000e+00
 5.07317073e-02 0.00000000e+00 0.00000000e+00
 5.17073171e-02 0.00000000e+00 0.00000000e+00
 5.26829268e-02 0.00000000e+00 0.00000000e+00
 5.36585366e-02 0.00000000e+00 0.00000000e+00
 5.46341463e-02 0.00000000e+00 0.00000000e+00
 5.56097561e-02 0.00000000e+00 0.00000000e+00
 5.65853659e-02 0.00000000e+00 0.00000000e+00
 5.75609756e-02 0.00000000e+00 0.00000000e+00
 5.85365854e-02 0.00000000e+00 0.00000000e+00
 5.95121951e-02 0.00000000e+00 0.00000000e+00
 6.04878049e-02 0.00000000e+00 0.00000000e+00
 6.14634146e-02 0.00000000e+00 0.00000000e+00
 6.24390244e-02 0.00000000e+00 0.00000000e+00
 6.34146341e-02 0.00000000e+00 0.00000000e+00
 6.43902439e-02 0.00000000e+00 0.00000000e+00
 6.53658537e-02 0.00000000e+00 0.00000000e+00
 6.63414634e-02 0.00000000e+00 0.00000000e+00
 6.73170732e-02 0.00000000e+00 0.00000000e+00
 6.82926829e-02 0.00000000e+00 0.00000000e+00
 6.92682927e-02 0.00000000e+00 0.00000000e+00
 7.02439024e-02 0.00000000e+00 0.00000000e+00
 7.12195122e-02 0.00000000e+00 0.00000000e+00
 7.21951220e-02 0.00000000e+00 0.00000000e+00
 7.31707317e-02 0.00000000e+00 0.00000000e+00
 7.41463415e-02 0.00000000e+00 0.00000000e+00
 7.51219512e-02 0.00000000e+00 0.00000000e+00
 7.60975610e-02 0.00000000e+00 0.00000000e+00
 7.70731707e-02 0.00000000e+00 0.00000000e+00
 7.80487805e-02 0.00000000e+00 0.00000000e+00
 7.90243902e-02 0.00000000e+00 0.00000000e+00
 8.00000000e-02 0.00000000e+00 0.00000000e+00
 8.09756098e-02 0.00000000e+00 0.00000000e+00
 8.19512195e-02 0.00000000e+00 0.00000000e+00
 8.29268293e-02 0.00000000e+00 0.00000000e+00
 8.39024390e-02 0.00000000e+00 0.00000000e+00
 8.48780488e-02 0.00000000e+00 0.00000000e+00
 8.58536585e-02 0.00000000e+00 0.00000000e+00
 8.68292683e-02 0.00000000e+00 0.00000000e+00
 8.78048780e-02 0.00000000e+00 0.00000000e+00
 8.87804878e-02 0.00000000e+00 0.00000000e+00
 8.97560976e-02 0.00000000e+00 0.00000000e+00
 9.07317073e-02 0.00000000e+00 0.00000000e+00
 9.17073171e-02 0.00000000e+00 0.00000000e+00
 9.26829268e-02 0.00000000e+00 0.00000000e+00
 9.36585366e-02 0.00000000e+00 0.00000000e+00
 9.46341463e-02 0.00000000e+00 0.00000000e+00
 9.56097561e-02 0.00000000e+00 0.00000000e+00
 9.65853659e-02 0.00000000e+00 0.00000000e+00
 9.75609756e-02 0.00000000e+00 0.00000000e+00
 9.85365854e-02 0.00000000e+00 0.00000000e+00
 9.95121951e-02 0.00000000e+00 0.00000000e+00
 1.00487805e-01 0.00000000e+00 0.00000000e+00
 1.01463415e-01 0.00000000e+00 0.00000000e+00
 1.02439024e-01 0.00000000e+00 0.00000000e+00
 1.03414634e-01 0.00000000e+00 0.00000000e+00
 1.04390244e-01 0.00000000e+00 0.00000000e+00
 1.05365854e-01 0.00000000e+00 0.00000000e+00
 1.06341463e-01 0.00000000e+00 0.00000000e+00
 1.07317073e-01 0.00000000e+00 0.00000000e+00
 1.08292683e-01 0.00000000e+00 0.00000000e+00
 1.09268293e-01 0.00000000e+00 0.00000000e+00
 1.10243902e-01 0.00000000e+00 0.00000000e+00
 1.11219512e-01 0.00000000e+00 0.00000000e+00
 1.12195122e-01 0.00000000e+00 0.00000000e+00
 1.13170732e-01 0.00000000e+00 0.00000000e+00
 1.14146341e-01 0.00000000e+00 0.00000000e+00
 1.15121951e-01 0.00000000e+00 0.00000000e+00
 1.16097561e-01 0.00000000e+00 0.00000000e+00
 1.17073171e-01 0.00000000e+00 0.00000000e+00
 1.18048780e-01 0.00000000e+00 0.00000000e+00
 1.19024390e-01 0.00000000e+00 0.00000000e+00
 1.20000000e-01 0.00000000e+00 0.00000000e+00
 1.20975610e-01 0.00000000e+00 0.00000000e+00
 1.21951220e-01 0.00000000e+00 0.00000000e+00
 1.22926829e-01 0.00000000e+00 0.00000000e+00
 1.23902439e-01 0.00000000e+00 0.00000000e+00
 1.24878049e-01 0.00000000e+00 0.00000000e+00
 1.25853659e-01 0.00000000e+00 0.00000000e+00
 1.26829268e-01 0.00000000e+00 0.00000000e+00
 1.27804878e-01 0.00000000e+00 0.00000000e+00
 1.28780488e-01 0.00000000e+00 0.00000000e+00
 1.29756098e-01 0.00000000e+00 0.00000000e+00
 1.30731707e-01 0.00000000e+00 0.00000000e+00
 1.31707317e-01 0.00000000e+00 0.00000000e+00
 1.32682927e-01 0.00000000e+00 0.00000000e+00
 1.33658537e-01 0.00000000e+00 0.00000000e+00
 1.34634146e-01 0.00000000e+00 0.00000000e+00
 1.35609756e-01 0.00000000e+00 0.00000000e+00
 1.36585366e-01 0.00000000e+00 0.00000000e+00
 1.37560976e-01 0.00000000e+00 0.00000000e+00
 1.38536585e-01 0.00000000e+00 0.00000000e+00
 1.39512195e-01 0.00000000e+00 0.00000000e+00
 1.40487805e-01 0.00000000e+00 0.00000000e+00
 1.41463415e-01 0.00000000e+00 0.00000000e+00
 1.42439024e-01 0.00000000e+00 0.00000000e+00
 1.43414634e-01 0.00000000e+00 0.00000000e+00
 1.44390244e-01 0.00000000e+00 0.00000000e+00
 1.45365854e-01 0.00000000e+00 0.00000000e+00
 1.46341463e-01 0.00000000e+00 0.00000000e+00
 1.47317073e-01 0.00000000e+00 0.00000000e+00
 1.48292683e-01 0.00000000e+00 0.00000000e+00
 1.49268293e-01 0.00000000e+00 0.00000000e+00
 1.50243902e-01 0.00000000e+00 0.00000000e+00
 1.51219512e-01 0.00000000e+00 0.00000000e+00
 1.52195122e-01 0.00000000e+00 0.00000000e+00
 1.53170732e-01 0.00000000e+00 0.00000000e+00
 1.54146341e-01 0.00000000e+00 0.00000000e+00
 1.55121951e-01 0.00000000e+00 0.00000000e+00
 1.56097561e-01 0.00000000e+00 0.00000000e+00
 1.57073171e-01 0.00000000e+00 0.00000000e+00
 1.58048780e-01 0.00000000e+00 0.00000000e+00
 1.59024390e-01 0.00000000e+00 0.00000000e+00
 1.60000000e-01 0.00000000e+00 0.00000000e+00
 1.60975610e-01 0.00000000e+00 0.00000000e+00
 1.61951220e-01 0.00000000e+00 0.00000000e+00
 1.62926829e-01 0.00000000e+00 0.00000000e+00
 1.63902439e-01 0.00000000e+00 0.00000000e+00
 1.64878049e-01 0.00000000e+00 0.00000000e+00
 1.65853659e-01 0.00000000e+00 0.00000000e+00
 1.66829268e-01 0.00000000e+00 0.00000000e+00
 1.67804878e-01 0.00000000e+00 0.00000000e+00
 1.68780488e-01 0.00000000e+00 0.00000000e+00
 1.69756098e-01 0.00000000e+00 0.00000000e+00
 1.70731707e-01 0.00000000e+00 0.00000000e+00
 1.71707317e-01 0.00000000e+00 0.00000000e+00
 1.72682927e-01 0.00000000e+00 0.00000000e+00
 1.73658537e-01 0.00000000e+00 0.00000000e+00
 1.74634146e-01 0.00000000e+00 0.00000000e+00
 1.75609756e-01 0.00000000e+00 0.00000000e+00
 1.76585366e-01 0.00000000e+00 0.00000000e+00
 1.77560976e-01 0.00000000e+00 0.00000000e+00
 1.78536585e-01 0.00000000e+00 0.00000000e+00
 1.79512195e-01 0.00000000e+00 0.00000000e+00
 1.80487805e-01 0.00000000e+00 0.00000000e+00
 1.81463415e-01 0.00000000e+00 0.00000000e+00
 1.82439024e-01 0.00000000e+00 0.00000000e+00
 1.83414634e-01 0.00000000e+00 0.00000000e+00
 1.84390244e-01 0.00000000e+00 0.00000000e+00
 1.85365854e-01 0.00000000e+00 0.00000000e+00
 1.86341463e-01 0.00000000e+00 0.00000000e+00
 1.87317073e-01 0.00000000e+00 0.00000000e+00
 1.88292683e-01 0.00000000e+00 0.00000000e+00
 1.89268293e-01 0.00000000e+00 0.00000000e+00
 1.90243902e-01 0.00000000e+00 0.00000000e+00
 1.91219512e-01 0.00000000e+00 0.00000000e+00
 1.92195122e-01 0.00000000e+00 0.00000000e+00
 1.93170732e-01 0.00000000e+00 0.00000000e+00
 1.94146341e-01 0.00000000e+00 0.00000000e+00
 1.95121951e-01 0.00000000e+00 0.00000000e+00
 1.96097561e-01 0.00000000e+00 0.00000000e+00
 1.97073171e-01 0.00000000e+00 0.00000000e+00
 1.98048780e-01 0.00000000e+00 0.00000000e+00
 1.99024390e-01 0.00000000e+00 0.00000000e+00
 2.00000000e-01 0.00000000e+00 0.00000000e+00
 2.00975610e-01 0.00000000e+00 0.00000000e+00
 2.01951220e-01 0.00000000e+00 0.00000000e+00
 2.02926829e-01 0.00000000e+00 0.00000000e+00
 2.03902439e-01 0.00000000e+00 0.00000000e+00
 2.04878049e-01 0.00000000e+00 0.00000000e+00
 2.05853659e-01 0.00000000e+00 0.00000000e+00
 2.06829268e-01 0.00000000e+00 0.00000000e+00
 2.07804878e-01 0.00000000e+00 0.00000000e+00
 2.08780488e-01 0.00000000e+00 0.00000000e+00
 2.09756098e-01 0.00000000e+00 0.00000000e+00
 2.10731707e-01 0.00000000e+00 0.00000000e+00
 2.11707317e-01 0.00000000e+00 0.00000000e+00
 2.12682927e-01 0.00000000e+00 0.00000000e+00
 2.13658537e-01 0.00000000e+00 0.00000000e+00
 2.14634146e-01 0.00000000e+00 0.00000000e+00
 2.15609756e-01 0.00000000e+00 0.00000000e+00
 2.16585366e-01 0.00000000e+00 0.00000000e+00
 2.17560976e-01 0.00000000e+00 0.00000000e+00
 2.18536585e-01 0.00000000e+00 0.00000000e+00
 2.19512195e-01 0.00000000e+00 0.00000000e+00
 2.20487805e-01 0.00000000e+00 0.00000000e+00
 2.21463415e-01 0.00000000e+00 0.00000000e+00
 2.22439024e-01 0.00000000e+00 0.00000000e+00
 2.23414634e-01 0.00000000e+00 0.00000000e+00
 2.24390244e-01 0.00000000e+00 0.00000000e+00
 2.25365854e-01 0.00000000e+00 0.00000000e+00
 2.26341463e-01 0.00000000e+00 0.00000000e+00
 2.27317073e-01 0.00000000e+00 0.00000000e+00
 2.28292683e-01 0.00000000e+00 0.00000000e+00
 2.29268293e-01 0.00000000e+00 0.00000000e+00
 2.30243902e-01 0.00000000e+00 0.00000000e+00
 2.31219512e-01 0.00000000e+00 0.00000000e+00
 2.32195122e-01 0.00000000e+00 0.00000000e+00
 2.33170732e-01 0.00000000e+00 0.00000000e+00
 2.34146341e-01 0.00000000e+00 0.00000000e+00
 2.35121951e-01 0.00000000e+00 0.00000000e+00
 2.36097561e-01 0.00000000e+00 0.00000000e+00
 2.37073171e-01 0.00000000e+00 0.00000000e+00
 2.38048780e-01 0.00000000e+00 0.00000000e+00
 2.39024390e-01 0.00000000e+00 0.00000000e+00
 2.40000000e-01 0.00000000e+00 0.00000000e+00
 2.40975610e-01 0.00000000e+00 0.00000000e+00
 2.41951220e-01 0.00000000e+00 0.00000000e+00
 2.42926829e-01 0.00000000e+00 0.00000000e+00
 2.43902439e-01 0.00000000e+00 0.00000000e+00
 2.44878049e-01 0.00000000e+00 0.00000000e+00
 2.45853659e-01 0.00000000e+00 0.00000000e+00
 2.46829268e-01 0.00000000e+00 0.00000000e+00
 2.47804878e-01 0.00000000e+00 0.00000000e+00
 2.48780488e-01 0.00000000e+00 0.00000000e+00
 2.49756098e-01 0.00000000e+00 0.00000000e+00
 2.50731707e-01 0.00000000e+00 0.00000000e+00
 2.51707317e-01 0.00000000e+00 0.00000000e+00
 2.52682927e-01 0.00000000e+00 0.00000000e+00
 2.53658537e-01 0.00000000e+00 0.00000000e+00
 2.54634146e-01 0.00000000e+00 0.00000000e+00
 2.55609756e-01 0.00000000e+00 0.00000000e+00
 2.56585366e-01 0.00000000e+00 0.00000000e+00
 2.57560976e-01 0.00000000e+00 0.00000000e+00
 2.58536585e-01 0.00000000e+00 0.00000000e+00
 2.59512195e-01 0.00000000e+00 0.00000000e+00
 2.60487805e-01 0.00000000e+00 0.00000000e+00
 2.61463415e-01 0.00000000e+00 0.00000000e+00
 2.62439024e-01 0.00000000e+00 0.00000000e+00
 2.63414634e-01 0.00000000e+00 0.00000000e+00
 2.64390244e-01 0.00000000e+00 0.00000000e+00
 2.65365854e-01 0.00000000e+00 0.00000000e+00
 2.66341463e-01 0.00000000e+00 0.00000000e+00
 2.67317073e-01 0.00000000e+00 0.00000000e+00
 2.68292683e-01 0.00000000e+00 0.00000000e+00
 2.69268293e-01 0.00000000e+00 0.00000000e+00
 2.70243902e-01 0.00000000e+00 0.00000000e+00
 2.71219512e-01 0.00000000e+00 0.00000000e+00
 2.72195122e-01 0.00000000e+00 0.00000000e+00
 2.73170732e-01 0.00000000e+00 0.00000000e+00
 2.74146341e-01 0.00000000e+00 0.00000000e+00
 2.75121951e-01 0.00000000e+00 0.00000000e+00
 2.76097561e-01 0.00000000e+00 0.00000000e+00
 2.77073171e-01 0.00000000e+00 0.00000000e+00
 2.78048780e-01 0.00000000e+00 0.00000000e+00
 2.79024390e-01 0.00000000e+00 0.00000000e+00
 2.80000000e-01 0.00000000e+00 0.00000000e+00
 2.80975610e-01 0.00000000e+00 0.00000000e+00
 2.81951220e-01 0.00000000e+00 0.00000000e+00
 2.82926829e-01 0.00000000e+00 0.00000000e+00
 2.83902439e-01 0.00000000e+00 0.00000000e+00
 2.84878049e-01 0.00000000e+00 0.00000000e+00
 2.85853659e-01 0.00000000e+00 0.00000000e+00
 2.86829268e-01 0.00000000e+00 0.00000000e+00
 2.87804878e-01 0.00000000e+00 0.00000000e+00
 2.88780488e-01 0.00000000e+00 0.00000000e+00
 2.89756098e-01 0.00000000e+00 0.00000000e+00
 2.90731707e-01 0.00000000e+00 0.00000000e+00
 2.91707317e-01 0.00000000e+00 0.00000000e+00
 2.92682927e-01 0.00000000e+00 0.00000000e+00
 2.93658537e-01 0.00000000e+00 0.00000000e+00
 2.94634146e-01 0.00000000e+00 0.00000000e+00
 2.95609756e-01 0.00000000e+00 0.00000000e+00
 2.96585366e-01 0.00000000e+00 0.00000000e+00
 2.97560976e-01 0.00000000e+00 0.00000000e+00
 2.98536585e-01 0.00000000e+00 0.00000000e+00
 2.99512195e-01 0.00000000e+00 0.00000000e+00
 3.00487805e-01 0.00000000e+00 0.00000000e+00
 3.01463415e-01 0.00000000e+00 0.00000000e+00
 3.02439024e-01 0.00000000e+00 0.00000000e+00
 3.03414634e-01 0.00000000e+00 0.00000000e+00
 3.04390244e-01 0.00000000e+00 0.00000000e+00
 3.05365854e-01 0.00000000e+00 0.00000000e+00
 3.06341463e-01 0.00000000e+00 0.00000000e+00
 3.07317073e-01 0.00000000e+00 0.00000000e+00
 3.08292683e-01 0.00000000e+00 0.00000000e+00
 3.09268293e-01 0.00000000e+00 0.00000000e+00
 3.10243902e-01 0.00000000e+00 0.00000000e+00
 3.11219512e-01 0.00000000e+00 0.00000000e+00
 3.12195122e-01 0.00000000e+00 0.00000000e+00
 3.13170732e-01 0.00000000e+00 0.00000000e+00
 3.14146341e-01 0.00000000e+00 0.00000000e+00
 3.15121951e-01 0.00000000e+00 0.00000000e+00
 3.16097561e-01 0.00000000e+00 0.00000000e+00
 3.17073171e-01 0.00000000e+00 0.00000000e+00
 3.18048780e-01 0.00000000e+00 0.00000000e+00
 3.19024390e-01 0.00000000e+00 0.00000000e+00
 3.20000000e-01 0.00000000e+00 0.00000000e+00
 3.20975610e-01 0.00000000e+00 0.00000000e+00
 3.21951220e-01 0.00000000e+00 0.00000000e+00
 3.22926829e-01 0.00000000e+00 0.00000000e+00
 3.23902439e-01 0.00000000e+00 0.00000000e+00
 3.24878049e-01 0.00000000e+00 0.00000000e+00
 3.25853659e-01 0.00000000e+00 0.00000000e+00
 3.26829268e-01 0.00000000e+00 0.00000000e+00
 3.27804878e-01 0.00000000e+00 0.00000000e+00
 3.28780488e-01 0.00000000e+00 0.00000000e+00
 3.29756098e-01 0.00000000e+00 0.00000000e+00
 3.30731707e-01 0.00000000e+00 0.00000000e+00
 3.31707317e-01 0.00000000e+00 0.00000000e+00
 3.32682927e-01 0.00000000e+00 0.00000000e+00
 3.33658537e-01 0.00000000e+00 0.00000000e+00
 3.34634146e-01 0.00000000e+00 0.00000000e+00
 3.35609756e-01 0.00000000e+00 0.00000000e+00
 3.36585366e-01 0.00000000e+00 0.00000000e+00
 3.37560976e-01 0.00000000e+00 0.00000000e+00
 3.38536585e-01 0.00000000e+00 0.00000000e+00
 3.39512195e-01 0.00000000e+00 0.00000000e+00
 3.40487805e-01 0.00000000e+00 0.00000000e+00
 3.41463415e-01 0.00000000e+00 0.00000000e+00
 3.42439024e-01 0.00000000e+00 0.00000000e+00
 3.43414634e-01 0.00000000e+00 0.00000000e+00
 3.44390244e-01 0.00000000e+00 0.00000000e+00
 3.45365854e-01 0.00000000e+00 0.00000000e+00
 3.46341463e-01 0.00000000e+00 0.00000000e+00
 3.47317073e-01 0.00000000e+00 0.00000000e+00
 3.48292683e-01 0.00000000e+00 0.00000000e+00
 3.49268293e-01 0.00000000e+00 0.00000000e+00
 3.50243902e-01 0.00000000e+00 0.00000000e+00
 3.51219512e-01 0.00000000e+00 0.00000000e+00
 3.52195122e-01 0.00000000e+00 0.00000000e+00
 3.53170732e-01 0.00000000e+00 0.00000000e+00
 3.54146341e-01 0.00000000e+00 0.00000000e+00
 3.55121951e-01 0.00000000e+00 0.00000000e+00
 3.56097561e-01 0.00000000e+00 0.00000000e+00
 3.57073171e-01 0.00000000e+00 0.00000000e+00
 3.58048780e-01 0.00000000e+00 0.00000000e+00
 3.59024390e-01 0.00000000e+00 0.00000000e+00
 3.60000000e-01 0.00000000e+00 0.00000000e+00
 3.60975610e-01 0.00000000e+00 0.00000000e+00
 3.61951220e-01 0.00000000e+00 0.00000000e+00
 3.62926829e-01 0.00000000e+00 0.00000000e+00
 3.63902439e-01 0.00000000e+00 0.00000000e+00
 3.64878049e-01 0.00000000e+00 0.00000000e+00
 3.65853659e-01 0.00000000e+00 0.00000000e+00
 3.66829268e-01 0.00000000e+00 0.00000000e+00
 3.67804878e-01 0.00000000e+00 0.00000000e+00
 3.68780488e-01 0.00000000e+00 0.00000000e+00
 3.69756098e-01 0.00000000e+00 0.00000000e+00
 3.70731707e-01 0.00000000e+00 0.00000000e+00
 3.71707317e-01 0.00000000e+00 0.00000000e+00
 3.72682927e-01 0.00000000e+00 0.00000000e+00
 3.73658537e-01 0.00000000e+00 0.00000000e+00
 3.74634146e-01 0.00000000e+00 0.00000000e+00
 3.75609756e-01 0.00000000e+00 0.00000000e+00
 3.76585366e-01 0.00000000e+00 0.00000000e+00
 3.77560976e-01 0.00000000e+00 0.00000000e+00
 3.78536585e-01 0.00000000e+00 0.00000000e+00
 3.79512195e-01 0.00000000e+00 0.00000000e+00
 3.80487805e-01 0.00000000e+00 0.00000000e+00
 3.81463415e-01 0.00000000e+00 0.00000000e+00
 3.82439024e-01 0.00000000e+00 0.00000000e+00
 3.83414634e-01 0.00000000e+00 0.00000000e+00
 3.84390244e-01 0.00000000e+00 0.00000000e+00
 3.85365854e-01 0.00000000e+00 0.00000000e+00
 3.86341463e-01 0.00000000e+00 0.00000000e+00
 3.87317073e-01 0.00000000e+00 0.00000000e+00
 3.88292683e-01 0.00000000e+00 0.00000000e+00
 3.89268293e-01 0.00000000e+00 0.00000000e+00
 3.90243902e-01 0.00000000e+00 0.00000000e+00
 3.91219512e-01 0.00000000e+00 0.00000000e+00
 3.92195122e-01 0.00000000e+00 0.00000000e+00
 3.93170732e-01 0.00000000e+00 0.00000000e+00
 3.94146341e-01 0.00000000e+00 0.00000000e+00
 3.95121951e-01 0.00000000e+00 0.00000000e+00
 3.96097561e-01 0.00000000e+00 0.00000000e+00
 3.97073171e-01 0.00000000e+00 0.00000000e+00
 3.98048780e-01 0.00000000e+00 0.00000000e+00
 3.99024390e-01 0.00000000e+00 0.00000000e+00
 4.00000000e-01 0.00000000e+00 0.00000000e+00
 4.00975610e-01 0.00000000e+00 0.00000000e+00
 4.01951220e-01 0.00000000e+00 0.00000000e+00
 4.02926829e-01 0.00000000e+00 0.00000000e+00
 4.03902439e-01 0.00000000e+00 0.00000000e+00
 4.04878049e-01 0.00000000e+00 0.00000000e+00
 4.05853659e-01 0.00000000e+00 0.00000000e+00
 4.06829268e-01 0.00000000e+00 0.00000000e+00
 4.07804878e-01 0.00000000e+00 0.00000000e+00
 4.08780488e-01 0.00000000e+00 0.00000000e+00
 4.09756098e-01 0.00000000e+00 0.00000000e+00
 4.10731707e-01 0.00000000e+00 0.00000000e+00
 4.11707317e-01 0.00000000e+00 0.00000000e+00
 4.12682927e-01 0.00000000e+00 0.00000000e+00
 4.13658537e-01 0.00000000e+00 0.00000000e+00
 4.14634146e-01 0.00000000e+00 0.00000000e+00
 4.15609756e-01 0.00000000e+00 0.00000000e+00
 4.16585366e-01 0.00000000e+00 0.00000000e+00
 4.17560976e-01 0.00000000e+00 0.00000000e+00
 4.18536585e-01 0.00000000e+00 0.00000000e+00
 4.19512195e-01 0.00000000e+00 0.00000000e+00
 4.20487805e-01 0.00000000e+00 0.00000000e+00
 4.21463415e-01 0.00000000e+00 0.00000000e+00
 4.22439024e-01 0.00000000e+00 0.00000000e+00
 4.23414634e-01 0.00000000e+00 0.00000000e+00
 4.24390244e-01 0.00000000e+00 0.00000000e+00
 4.25365854e-01 0.00000000e+00 0.00000000e+00
 4.26341463e-01 0.00000000e+00 0.00000000e+00
 4.27317073e-01 0.00000000e+00 0.00000000e+00
 4.28292683e-01 0.00000000e+00 0.00000000e+00
 4.29268293e-01 0.00000000e+00 0.00000000e+00
 4.30243902e-01 0.00000000e+00 0.00000000e+00
 4.31219512e-01 0.00000000e+00 0.00000000e+00
 4.32195122e-01 0.00000000e+00 0.00000000e+00
 4.33170732e-01 0.00000000e+00 0.00000000e+00
 4.34146341e-01 0.00000000e+00 0.00000000e+00
 4.35121951e-01 0.00000000e+00 0.00000000e+00
 4.36097561e-01 0.00000000e+00 0.00000000e+00
 4.37073171e-01 0.00000000e+00 0.00000000e+00
 4.38048780e-01 0.00000000e+00 0.00000000e+00
 4.39024390e-01 0.00000000e+00 0.00000000e+00
 4.40000000e-01 0.00000000e+00 0.00000000e+00
 4.40975610e-01 0.00000000e+00 0.00000000e+00
 4.41951220e-01 0.00000000e+00 0.00000000e+00
 4.42926829e-01 0.00000000e+00 0.00000000e+00
 4.43902439e-01 0.00000000e+00 0.00000000e+00
 4.44878049e-01 0.00000000e+00 0.00000000e+00
 4.45853659e-01 0.00000000e+00 0.00000000e+00
 4.46829268e-01 0.00000000e+00 0.00000000e+00
 4.47804878e-01 0.00000000e+00 0.00000000e+00
 4.48780488e-01 0.00000000e+00 0.00000000e+00
 4.49756098e-01 0.00000000e+00 0.00000000e+00
 4.50731707e-01 0.00000000e+00 0.00000000e+00
 4.51707317e-01 0.00000000e+00 0.00000000e+00
 4.52682927e-01 0.00000000e+00 0.00000000e+00
 4.53658537e-01 0.00000000e+00 0.00000000e+00
 4.54634146e-01 0.00000000e+00 0.00000000e+00
 4.55609756e-01 0.00000000e+00 0.00000000e+00
 4.56585366e-01 0.00000000e+00 0.00000000e+00
 4.57560976e-01 0.00000000e+00 0.00000000e+00
 4.58536585e-01 0.00000000e+00 0.00000000e+00
 4.59512195e-01 0.00000000e+00 0.00000000e+00
 4.60487805e-01 0.00000000e+00 0.00000000e+00
 4.61463415e-01 0.00000000e+00 0.00000000e+00
 4.62439024e-01 0.00000000e+00 0.00000000e+00
 4.63414634e-01 0.00000000e+00 0.00000000e+00
 4.64390244e-01 0.00000000e+00 0.00000000e+00
 4.65365854e-01 0.00000000e+00 0.00000000e+00
 4.66341463e-01 0.00000000e+00 0.00000000e+00
 4.67317073e-01 0.00000000e+00 0.00000000e+00
 4.68292683e-01 0.00000000e+00 0.00000000e+00
 4.69268293e-01 0.00000000e+00 0.00000000e+00
 4.70243902e-01 0.00000000e+00 0.00000000e+00
 4.71219512e-01 0.00000000e+00 0.00000000e+00
 4.72195122e-01 0.00000000e+00 0.00000000e+00
 4.73170732e-01 0.00000000e+00 0.00000000e+00
 4.74146341e-01 0.00000000e+00 0.00000000e+00
 4.75121951e-01 0.00000000e+00 0.00000000e+00
 4.76097561e-01 0.00000000e+00 0.00000000e+00
 4.77073171e-01 0.00000000e+00 0.00000000e+00
 4.78048780e-01 0.00000000e+00 0.00000000e+00
 4.79024390e-01 0.00000000e+00 0.00000000e+00
 4.80000000e-01 0.00000000e+00 0.00000000e+00
 4.80975610e-01 0.00000000e+00 0.00000000e+00
 4.81951220e-01 0.00000000e+00 0.00000000e+00
 4.82926829e-01 0.00000000e+00 0.00000000e+00
 4.83902439e-01 0.00000000e+00 0.00000000e+00
 4.84878049e-01 0.00000000e+00 0.00000000e+00
 4.85853659e-01 0.00000000e+00 0.00000000e+00
 4.86829268e-01 0.00000000e+00 0.00000000e+00
 4.87804878e-01 0.00000000e+00 0.00000000e+00
 4.88780488e-01 0.00000000e+00 0.00000000e+00
 4.89756098e-01 0.00000000e+00 0.00000000e+00
 4.90731707e-01 0.00000000e+00 0.00000000e+00
 4.91707317e-01 0.00000000e+00 0.00000000e+00
 4.92682927e-01 0.00000000e+00 0.00000000e+00
 4.93658537e-01 0.00000000e+00 0.00000000e+00
 4.94634146e-01 0.00000000e+00 0.00000000e+00
 4.95609756e-01 0.00000000e+00 0.00000000e+00
 4.96585366e-01 0.00000000e+00 0.00000000e+00
 4.97560976e-01 0.00000000e+00 0.00000000e+00
 4.98536585e-01 0.00000000e+00 0.00000000e+00
 4.99512195e-01 0.00000000e+00 0.00000000e+00
 5.00487805e-01 0.00000000e+00 0.00000000e+00
 5.01463415e-01 4.05221432e-01 0.00000000e+00
 5.02439024e-01 1.45475617e+00 0.00000000e+00
 5.03414634e-01 2.91961480e+00 0.00000000e+00
 5.04390244e-01 4.59774788e+00 0.00000000e+00
 5.05365854e-01 6.31404586e+00 0.00000000e+00
 5.06341463e-01 7.92033912e+00 0.00000000e+00
 5.07317073e-01 9.29539800e+00 0.00000000e+00
 5.08292683e-01 1.03449327e+01 4.05221432e-01
 5.09268293e-01 1.10015935e+01 1.45475617e+00
 5.10243902e-01 1.12249704e+01 2.91961480e+00
 5.11219512e-01 1.10015935e+01 4.59774788e+00
 5.12195122e-01 1.03449327e+01 6.31404586e+00
 5.13170732e-01 9.29539800e+00 7.92033912e+00
 5.14146341e-01 7.92033912e+00 9.29539800e+00
 5.15121951e-01 6.31404586e+00 1.03449327e+01
 5.16097561e-01 4.59774788e+00 1.10015935e+01
 5.17073171e-01 2.91961480e+00 1.12249704e+01
 5.18048780e-01 1.45475617e+00 1.10015935e+01
 5.19024390e-01 4.05221432e-01 1.03449327e+01
 5.20000000e-01 0.00000000e+00 9.29539800e+00
 5.20975610e-01 0.00000000e+00 7.92033912e+00
 5.21951220e-01 0.00000000e+00 6.31404586e+00
 5.22926829e-01 0.00000000e+00 4.59774788e+00
 5.23902439e-01 0.00000000e+00 2.91961480e+00
 5.24878049e-01 0.00000000e+00 1.45475617e+00
 5.25853659e-01 0.00000000e+00 4.05221432e-01
 5.26829268e-01 0.00000000e+00 0.00000000e+00
 5.27804878e-01 0.00000000e+00 0.00000000e+00
 5.28780488e-01 0.00000000e+00 0.00000000e+00
 5.29756098e-01 0.00000000e+00 0.00000000e+00
 5.30731707e-01 0.00000000e+00 0.00000000e+00
 5.31707317e-01 0.00000000e+00 0.00000000e+00
 5.32682927e-01 0.00000000e+00 0.00000000e+00
 5.33658537e-01 0.00000000e+00 0.00000000e+00
 5.34634146e-01 0.00000000e+00 0.00000000e+00
 5.35609756e-01 0.00000000e+00 0.00000000e+00
 5.36585366e-01 0.00000000e+00 0.00000000e+00
 5.37560976e-01 0.00000000e+00 0.00000000e+00
 5.38536585e-01 0.00000000e+00 0.00000000e+00
 5.39512195e-01 0.00000000e+00 0.00000000e+00
 5.40487805e-01 0.00000000e+00 0.00000000e+00
 5.41463415e-01 0.00000000e+00 0.00000000e+00
 5.42439024e-01 0.00000000e+00 0.00000000e+00
 5.43414634e-01 0.00000000e+00 0.00000000e+00
 5.44390244e-01 0.00000000e+00 0.00000000e+00
 5.45365854e-01 0.00000000e+00 0.00000000e+00
 5.46341463e-01 0.00000000e+00 0.00000000e+00
 5.47317073e-01 0.00000000e+00 0.00000000e+00
 5.48292683e-01 0.00000000e+00 0.00000000e+00
 5.49268293e-01 0.00000000e+00 0.00000000e+00
 5.50243902e-01 0.00000000e+00 0.00000000e+00
 5.51219512e-01 0.00000000e+00 0.00000000e+00
 5.52195122e-01 0.00000000e+00 0.00000000e+00
 5.53170732e-01 0.00000000e+00 0.00000000e+00
 5.54146341e-01 0.00000000e+00 0.00000000e+00
 5.55121951e-01 0.00000000e+00 0.00000000e+00
 5.56097561e-01 0.00000000e+00 0.00000000e+00
 5.57073171e-01 0.00000000e+00 0.00000000e+00
 5.58048780e-01 0.00000000e+00 0.00000000e+00
 5.59024390e-01 0.00000000e+00 0.00000000e+00
 5.60000000e-01 0.00000000e+00 0.00000000e+00
 5.60975610e-01 0.00000000e+00 0.00000000e+00
 5.61951220e-01 0.00000000e+00 0.00000000e+00
 5.62926829e-01 0.00000000e+00 0.00000000e+00
 5.63902439e-01 0.00000000e+00 0.00000000e+00
 5.64878049e-01 0.00000000e+00 0.00000000e+00
 5.65853659e-01 0.00000000e+00 0.00000000e+00
 5.66829268e-01 0.00000000e+00 0.00000000e+00
 5.67804878e-01 0.00000000e+00 0.00000000e+00
 5.68780488e-01 0.00000000e+00 0.00000000e+00
 5.69756098e-01 0.00000000e+00 0.00000000e+00
 5.70731707e-01 0.00000000e+00 0.00000000e+00
 5.71707317e-01 0.00000000e+00 0.00000000e+00
 5.72682927e-01 0.00000000e+00 0.00000000e+00
 5.73658537e-01 0.00000000e+00 0.00000000e+00
 5.74634146e-01 0.00000000e+00 0.00000000e+00
 5.75609756e-01 0.00000000e+00 0.00000000e+00
 5.76585366e-01 0.00000000e+00 0.00000000e+00
 5.77560976e-01 0.00000000e+00 0.00000000e+00
 5.78536585e-01 0.00000000e+00 0.00000000e+00
 5.79512195e-01 0.00000000e+00 0.00000000e+00
 5.80487805e-01 0.00000000e+00 0.00000000e+00
 5.81463415e-01 0.00000000e+00 0.00000000e+00
 5.82439024e-01 0.00000000e+00 0.00000000e+00
 5.83414634e-01 0.00000000e+00 0.00000000e+00
 5.84390244e-01 0.00000000e+00 0.00000000e+00
 5.85365854e-01 0.00000000e+00 0.00000000e+00
 5.86341463e-01 0.00000000e+00 0.00000000e+00
 5.87317073e-01 0.00000000e+00 0.00000000e+00
 5.88292683e-01 0.00000000e+00 0.00000000e+00
 5.89268293e-01 0.00000000e+00 0.00000000e+00
 5.90243902e-01 0.00000000e+00 0.00000000e+00
 5.91219512e-01 0.00000000e+00 0.00000000e+00
 5.92195122e-01 0.00000000e+00 0.00000000e+00
 5.93170732e-01 0.00000000e+00 0.00000000e+00
 5.94146341e-01 0.00000000e+00 0.00000000e+00
 5.95121951e-01 0.00000000e+00 0.00000000e+00
 5.96097561e-01 0.00000000e+00 0.00000000e+00
 5.97073171e-01 0.00000000e+00 0.00000000e+00
 5.98048780e-01 0.00000000e+00 0.00000000e+00
 5.99024390e-01 0.00000000e+00 0.00000000e+00
 6.00000000e-01 0.00000000e+00 0.00000000e+00
 6.00975610e-01 0.00000000e+00 0.00000000e+00
 6.01951220e-01 0.00000000e+00 0.00000000e+00
 6.02926829e-01 0.00000000e+00 0.00000000e+00
 6.03902439e-01 0.00000000e+00 0.00000000e+00
 6.04878049e-01 0.00000000e+00 0.00000000e+00
 6.05853659e-01 0.00000000e+00 0.00000000e+00
 6.06829268e-01 0.00000000e+00 0.00000000e+00
 6.07804878e-01 0.00000000e+00 0.00000000e+00
 6.08780488e-01 0.00000000e+00 0.00000000e+00
 6.09756098e-01 0.00000000e+00 0.00000000e+00
 6.10731707e-01 0.00000000e+00 0.00000000e+00
 6.11707317e-01 0.00000000e+00 0.00000000e+00
 6.12682927e-01 0.00000000e+00 0.00000000e+00
 6.13658537e-01 0.00000000e+00 0.00000000e+00
 6.14634146e-01 0.00000000e+00 0.00000000e+00
 6.15609756e-01 0.00000000e+00 0.00000000e+00
 6.16585366e-01 0.00000000e+00 0.00000000e+00
 6.17560976e-01 0.00000000e+00 0.00000000e+00
 6.18536585e-01 0.00000000e+00 0.00000000e+00
 6.19512195e-01 0.00000000e+00 0.00000000e+00
 6.20487805e-01 0.00000000e+00 0.00000000e+00
 6.21463415e-01 0.00000000e+00 0.00000000e+00
 6.22439024e-01 0.00000000e+00 0.00000000e+00
 6.23414634e-01 0.00000000e+00 0.00000000e+00
 6.24390244e-01 0.00000000e+00 0.00000000e+00
 6.25365854e-01 0.00000000e+00 0.00000000e+00
 6.26341463e-01 0.00000000e+00 0.00000000e+00
 6.27317073e-01 0.00000000e+00 0.00000000e+00
 6.28292683e-01 0.00000000e+00 0.00000000e+00
 6.29268293e-01 0.00000000e+00 0.00000000e+00
 6.30243902e-01 0.00000000e+00 0.00000000e+00
 6.31219512e-01 0.00000000e+00 0.00000000e+00
 6.32195122e-01 0.00000000e+00 0.00000000e+00
 6.33170732e-01 0.00000000e+00 0.00000000e+00
 6.34146341e-01 0.00000000e+00 0.00000000e+00
 6.35121951e-01 0.00000000e+00 0.00000000e+00
 6.36097561e-01 0.00000000e+00 0.00000000e+00
 6.37073171e-01 0.00000000e+00 0.00000000e+00
 6.38048780e-01 0.00000000e+00 0.00000000e+00
 6.39024390e-01 0.00000000e+00 0.00000000e+00
 6.40000000e-01 0.00000000e+00 0.00000000e+00
 6.40975610e-01 0.00000000e+00 0.00000000e+00
 6.41951220e-01 0.00000000e+00 0.00000000e+00
 6.42926829e-01 0.00000000e+00 0.00000000e+00
 6.43902439e-01 0.00000000e+00 0.00000000e+00
 6.44878049e-01 0.00000000e+00 0.00000000e+00
 6.45853659e-01 0.00000000e+00 0.00000000e+00
 6.46829268e-01 0.00000000e+00 0.00000000e+00
 6.47804878e-01 0.00000000e+00 0.00000000e+00
 6.48780488e-01 0.00000000e+00 0.00000000e+00
 6.49756098e-01 0.00000000e+00 0.00000000e+00
 6.50731707e-01 0.00000000e+00 0.00000000e+00
 6.51707317e-01 0.00000000e+00 0.00000000e+00
 6.52682927e-01 0.00000000e+00 0.00000000e+00
 6.53658537e-01 0.00000000e+00 0.00000000e+00
 6.54634146e-01 0.00000000e+00 0.00000000e+00
 6.55609756e-01 0.00000000e+00 0.00000000e+00
 6.56585366e-01 0.00000000e+00 0.00000000e+00
 6.57560976e-01 0.00000000e+00 0.00000000e+00
 6.58536585e-01 0.00000000e+00 0.00000000e+00
 6.59512195e-01 0.00000000e+00 0.00000000e+00
 6.60487805e-01 0.00000000e+00 0.00000000e+00
 6.61463415e-01 0.00000000e+00 0.00000000e+00
 6.62439024e-01 0.00000000e+00 0.00000000e+00
 6.63414634e-01 0.00000000e+00 0.00000000e+00
 6.64390244e-01 0.00000000e+00 0.00000000e+00
 6.65365854e-01 0.00000000e+00 0.00000000e+00
 6.66341463e-01 0.00000000e+00 0.00000000e+00
 6.67317073e-01 0.00000000e+00 0.00000000e+00
 6.68292683e-01 0.00000000e+00 0.00000000e+00
 6.69268293e-01 0.00000000e+00 0.00000000e+00
 6.70243902e-01 0.00000000e+00 0.00000000e+00
 6.71219512e-01 0.00000000e+00 0.00000000e+00
 6.72195122e-01 0.00000000e+00 0.00000000e+00
 6.73170732e-01 0.00000000e+00 0.00000000e+00
 6.74146341e-01 0.00000000e+00 0.00000000e+00
 6.75121951e-01 0.00000000e+00 0.00000000e+00
 6.76097561e-01 0.00000000e+00 0.00000000e+00
 6.77073171e-01 0.00000000e+00 0.00000000e+00
 6.78048780e-01 0.00000000e+00 0.00000000e+00
 6.79024390e-01 0.00000000e+00 0.00000000e+00
 6.80000000e-01 0.00000000e+00 0.00000000e+00
 6.80975610e-01 0.00000000e+00 0.00000000e+00
 6.81951220e-01 0.00000000e+00 0.00000000e+00
 6.82926829e-01 0.00000000e+00 0.00000000e+00
 6.83902439e-01 0.00000000e+00 0.00000000e+00
 6.84878049e-01 0.00000000e+00 0.00000000e+00
 6.85853659e-01 0.00000000e+00 0.00000000e+00
 6.86829268e-01 0.00000000e+00 0.00000000e+00
 6.87804878e-01 0.00000000e+00 0.00000000e+00
 6.88780488e-01 0.00000000e+00 0.00000000e+00
 6.89756098e-01 0.00000000e+00 0.00000000e+00
 6.90731707e-01 0.00000000e+00 0.00000000e+00
 6.91707317e-01 0.00000000e+00 0.00000000e+00
 6.92682927e-01 0.00000000e+00 0.00000000e+00
 6.93658537e-01 0.00000000e+00 0.00000000e+00
 6.94634146e-01 0.00000000e+00 0.00000000e+00
 6.95609756e-01 0.00000000e+00 0.00000000e+00
 6.96585366e-01 0.00000000e+00 0.00000000e+00
 6.97560976e-01 0.00000000e+00 0.00000000e+00
 6.98536585e-01 0.00000000e+00 0.00000000e+00
 6.99512195e-01 0.00000000e+00 0.00000000e+00
 7.00487805e-01 0.00000000e+00 0.00000000e+00
 7.01463415e-01 0.00000000e+00 0.00000000e+00
 7.02439024e-01 0.00000000e+00 0.00000000e+00
 7.03414634e-01 0.00000000e+00 0.00000000e+00
 7.04390244e-01 0.00000000e+00 0.00000000e+00
 7.05365854e-01 0.00000000e+00 0.00000000e+00
 7.06341463e-01 0.00000000e+00 0.00000000e+00
 7.07317073e-01 0.00000000e+00 0.00000000e+00
 7.08292683e-01 0.00000000e+00 0.00000000e+00
 7.09268293e-01 0.00000000e+00 0.00000000e+00
 7.10243902e-01 0.00000000e+00 0.00000000e+00
 7.11219512e-01 0.00000000e+00 0.00000000e+00
 7.12195122e-01 0.00000000e+00 0.00000000e+00
 7.13170732e-01 0.00000000e+00 0.00000000e+00
 7.14146341e-01 0.00000000e+00 0.00000000e+00
 7.15121951e-01 0.00000000e+00 0.00000000e+00
 7.16097561e-01 0.00000000e+00 0.00000000e+00
 7.17073171e-01 0.00000000e+00 0.00000000e+00
 7.18048780e-01 0.00000000e+00 0.00000000e+00
 7.19024390e-01 0.00000000e+00 0.00000000e+00
 7.20000000e-01 0.00000000e+00 0.00000000e+00
 7.20975610e-01 0.00000000e+00 0.00000000e+00
 7.21951220e-01 0.00000000e+00 0.00000000e+00
 7.22926829e-01 0.00000000e+00 0.00000000e+00
 7.23902439e-01 0.00000000e+00 0.00000000e+00
 7.24878049e-01 0.00000000e+00 0.00000000e+00
 7.25853659e-01 0.00000000e+00 0.00000000e+00
 7.26829268e-01 0.00000000e+00 0.00000000e+00
 7.27804878e-01 0.00000000e+00 0.00000000e+00
 7.28780488e-01 0.00000000e+00 0.00000000e+00
 7.29756098e-01 0.00000000e+00 0.00000000e+00
 7.30731707e-01 0.00000000e+00 0.00000000e+00
 7.31707317e-01 0.00000000e+00 0.00000000e+00
 7.32682927e-01 0.00000000e+00 0.00000000e+00
 7.33658537e-01 0.00000000e+00 0.00000000e+00
 7.34634146e-01 0.00000000e+00 0.00000000e+00
 7.35609756e-01 0.00000000e+00 0.00000000e+00
 7.36585366e-01 0.00000000e+00 0.00000000e+00
 7.37560976e-01 0.00000000e+00 0.00000000e+00
 7.38536585e-01 0.00000000e+00 0.00000000e+00
 7.39512195e-01 0.00000000e+00 0.00000000e+00
 7.40487805e-01 0.00000000e+00 0.00000000e+00
 7.41463415e-01 0.00000000e+00 0.00000000e+00
 7.42439024e-01 0.00000000e+00 0.00000000e+00
 7.43414634e-01 0.00000000e+00 0.00000000e+00
 7.44390244e-01 0.00000000e+00 0.00000000e+00
 7.45365854e-01 0.00000000e+00 0.00000000e+00
 7.46341463e-01 0.00000000e+00 0.00000000e+00
 7.47317073e-01 0.00000000e+00 0.00000000e+00
 7.48292683e-01 0.00000000e+00 0.00000000e+00
 7.49268293e-01 0.00000000e+00 0.00000000e+00
 7.50243902e-01 0.00000000e+00 0.00000000e+00
 7.51219512e-01 0.00000000e+00 0.00000000e+00
 7.52195122e-01 0.00000000e+00 0.00000000e+00
 7.53170732e-01 0.00000000e+00 0.00000000e+00
 7.54146341e-01 0.00000000e+00 0.00000000e+00
 7.55121951e-01 0.00000000e+00 0.00000000e+00
 7.56097561e-01 0.00000000e+00 0.00000000e+00
 7.57073171e-01 0.00000000e+00 0.00000000e+00
 7.58048780e-01 0.00000000e+00 0.00000000e+00
 7.59024390e-01 0.00000000e+00 0.00000000e+00
 7.60000000e-01 0.00000000e+00 0.00000000e+00
 7.60975610e-01 0.00000000e+00 0.00000000e+00
 7.61951220e-01 0.00000000e+00 0.00000000e+00
 7.62926829e-01 0.00000000e+00 0.00000000e+00
 7.63902439e-01 0.00000000e+00 0.00000000e+00
 7.64878049e-01 0.00000000e+00 0.00000000e+00
 7.65853659e-01 0.00000000e+00 0.00000000e+00
 7.66829268e-01 0.00000000e+00 0.00000000e+00
 7.67804878e-01 0.00000000e+00 0.00000000e+00
 7.68780488e-01 0.00000000e+00 0.00000000e+00
 7.69756098e-01 0.00000000e+00 0.00000000e+00
 7.70731707e-01 0.00000000e+00 0.00000000e+00
 7.71707317e-01 0.00000000e+00 0.00000000e+00
 7.72682927e-01 0.00000000e+00 0.00000000e+00
 7.73658537e-01 0.00000000e+00 0.00000000e+00
 7.74634146e-01 0.00000000e+00 0.00000000e+00
 7.75609756e-01 0.00000000e+00 0.00000000e+00
 7.76585366e-01 0.00000000e+00 0.00000000e+00
 7.77560976e-01 0.00000000e+00 0.00000000e+00
 7.78536585e-01 0.00000000e+00 0.00000000e+00
 7.79512195e-01 0.00000000e+00 0.00000000e+00
 7.80487805e-01 0.00000000e+00 0.00000000e+00
 7.81463415e-01 0.00000000e+00 0.00000000e+00
 7.82439024e-01 0.00000000e+00 0.00000000e+00
 7.83414634e-01 0.00000000e+00 0.00000000e+00
 7.84390244e-01 0.00000000e+00 0.00000000e+00
 7.85365854e-01 0.00000000e+00 0.00000000e+00
 7.86341463e-01 0.00000000e+00 0.00000000e+00
 7.87317073e-01 0.00000000e+00 0.00000000e+00
 7.88292683e-01 0.00000000e+00 0.00000000e+00
 7.89268293e-01 0.00000000e+00 0.00000000e+00
 7.90243902e-01 0.00000000e+00 0.00000000e+00
 7.91219512e-01 0.00000000e+00 0.00000000e+00
 7.92195122e-01 0.00000000e+00 0.00000000e+00
 7.93170732e-01 0.00000000e+00 0.00000000e+00
 7.94146341e-01 0.00000000e+00 0.00000000e+00
 7.95121951e-01 0.00000000e+00 0.00000000e+00
 7.96097561e-01 0.00000000e+00 0.00000000e+00
 7.97073171e-01 0.00000000e+00 0.00000000e+00
 7.98048780e-01 0.00000000e+00 0.00000000e+00
 7.99024390e-01 0.00000000e+00 0.00000000e+00
 8.00000000e-01 0.00000000e+00 0.00000000e+00
 8.00975610e-01 0.00000000e+00 0.00000000e+00
 8.01951220e-01 0.00000000e+00 0.00000000e+00
 8.02926829e-01 0.00000000e+00 0.00000000e+00
 8.03902439e-01 0.00000000e+00 0.00000000e+00
 8.04878049e-01 0.00000000e+00 0.00000000e+00
 8.05853659e-01 0.00000000e+00 0.00000000e+00
 8.06829268e-01 0.00000000e+00 0.00000000e+00
 8.07804878e-01 0.00000000e+00 0.00000000e+00
 8.08780488e-01 0.00000000e+00 0.00000000e+00
 8.09756098e-01 0.00000000e+00 0.00000000e+00
 8.10731707e-01 0.00000000e+00 0.00000000e+00
 8.11707317e-01 0.00000000e+00 0.00000000e+00
 8.12682927e-01 0.00000000e+00 0.00000000e+00
 8.13658537e-01 0.00000000e+00 0.00000000e+00
 8.14634146e-01 0.00000000e+00 0.00000000e+00
 8.15609756e-01 0.00000000e+00 0.00000000e+00
 8.16585366e-01 0.00000000e+00 0.00000000e+00
 8.17560976e-01 0.00000000e+00 0.00000000e+00
 8.18536585e-01 0.00000000e+00 0.00000000e+00
 8.19512195e-01 0.00000000e+00 0.00000000e+00
 8.20487805e-01 0.00000000e+00 0.00000000e+00
 8.21463415e-01 0.00000000e+00 0.00000000e+00
 8.22439024e-01 0.00000000e+00 0.00000000e+00
 8.23414634e-01 0.00000000e+00 0.00000000e+00
 8.24390244e-01 0.00000000e+00 0.00000000e+00
 8.25365854e-01 0.00000000e+00 0.00000000e+00
 8.26341463e-01 0.00000000e+00 0.00000000e+00
 8.27317073e-01 0.00000000e+00 0.00000000e+00
 8.28292683e-01 0.00000000e+00 0.00000000e+00
 8.29268293e-01 0.00000000e+00 0.00000000e+00
 8.30243902e-01 0.00000000e+00 0.00000000e+00
 8.31219512e-01 0.00000000e+00 0.00000000e+00
 8.32195122e-01 0.00000000e+00 0.00000000e+00
 8.33170732e-01 0.00000000e+00 0.00000000e+00
 8.34146341e-01 0.00000000e+00 0.00000000e+00
 8.35121951e-01 0.00000000e+00 0.00000000e+00
 8.36097561e-01 0.00000000e+00 0.00000000e+00
 8.37073171e-01 0.00000000e+00 0.00000000e+00
 8.38048780e-01 0.00000000e+00 0.00000000e+00
 8.39024390e-01 0.00000000e+00 0.00000000e+00
 8.40000000e-01 0.00000000e+00 0.00000000e+00
 8.40975610e-01 0.00000000e+00 0.00000000e+00
 8.41951220e-01 0.00000000e+00 0.00000000e+00
 8.42926829e-01 0.00000000e+00 0.00000000e+00
 8.43902439e-01 0.00000000e+00 0.00000000e+00
 8.44878049e-01 0.00000000e+00 0.00000000e+00
 8.45853659e-01 0.00000000e+00 0.00000000e+00
 8.46829268e-01 0.00000000e+00 0.00000000e+00
 8.47804878e-01 0.00000000e+00 0.00000000e+00
 8.48780488e-01 0.00000000e+00 0.00000000e+00
 8.49756098e-01 0.00000000e+00 0.00000000e+00
 8.50731707e-01 0.00000000e+00 0.00000000e+00
 8.51707317e-01 0.00000000e+00 0.00000000e+00
 8.52682927e-01 0.00000000e+00 0.00000000e+00
 8.53658537e-01 0.00000000e+00 0.00000000e+00
 8.54634146e-01 0.00000000e+00 0.00000000e+00
 8.55609756e-01 0.00000000e+00 0.00000000e+00
 8.56585366e-01 0.00000000e+00 0.00000000e+00
 8.57560976e-01 0.00000000e+00 0.00000000e+00
 8.58536585e-01 0.00000000e+00 0.00000000e+00
 8.59512195e-01 0.00000000e+00 0.00000000e+00
 8.60487805e-01 0.00000000e+00 0.00000000e+00
 8.61463415e-01 0.00000000e+00 0.00000000e+00
 8.62439024e-01 0.00000000e+00 0.00000000e+00
 8.63414634e-01 0.00000000e+00 0.00000000e+00
 8.64390244e-01 0.00000000e+00 0.00000000e+00
 8.65365854e-01 0.00000000e+00 0.00000000e+00
 8.66341463e-01 0.00000000e+00 0.00000000e+00
 8.67317073e-01 0.00000000e+00 0.00000000e+00
 8.68292683e-01 0.00000000e+00 0.00000000e+00
 8.69268293e-01 0.00000000e+00 0.00000000e+00
 8.70243902e-01 0.00000000e+00 0.00000000e+00
 8.71219512e-01 0.00000000e+00 0.00000000e+00
 8.72195122e-01 0.00000000e+00 0.00000000e+00
 8.73170732e-01 0.00000000e+00 0.00000000e+00
 8.74146341e-01 0.00000000e+00 0.00000000e+00
 8.75121951e-01 0.00000000e+00 0.00000000e+00
 8.76097561e-01 0.00000000e+00 0.00000000e+00
 8.77073171e-01 0.00000000e+00 0.00000000e+00
 8.78048780e-01 0.00000000e+00 0.00000000e+00
 8.79024390e-01 0.00000000e+00 0.00000000e+00
 8.80000000e-01 0.00000000e+00 0.00000000e+00
 8.80975610e-01 0.00000000e+00 0.00000000e+00
 8.81951220e-01 0.00000000e+00 0.00000000e+00
 8.82926829e-01 0.00000000e+00 0.00000000e+00
 8.83902439e-01 0.00000000e+00 0.00000000e+00
 8.84878049e-01 0.00000000e+00 0.00000000e+00
 8.85853659e-01 0.00000000e+00 0.00000000e+00
 8.86829268e-01 0.00000000e+00 0.00000000e+00
 8.87804878e-01 0.00000000e+00 0.00000000e+00
 8.88780488e-01 0.00000000e+00 0.00000000e+00
 8.89756098e-01 0.00000000e+00 0.00000000e+00
 8.90731707e-01 0.00000000e+00 0.00000000e+00
 8.91707317e-01 0.00000000e+00 0.00000000e+00
 8.92682927e-01 0.00000000e+00 0.00000000e+00
 8.93658537e-01 0.00000000e+00 0.00000000e+00
 8.94634146e-01 0.00000000e+00 0.00000000e+00
 8.95609756e-01 0.00000000e+00 0.00000000e+00
 8.96585366e-01 0.00000000e+00 0.00000000e+00
 8.97560976e-01 0.00000000e+00 0.00000000e+00
 8.98536585e-01 0.00000000e+00 0.00000000e+00
 8.99512195e-01 0.00000000e+00 0.00000000e+00
 9.00487805e-01 0.00000000e+00 0.00000000e+00
 9.01463415e-01 0.00000000e+00 0.00000000e+00
 9.02439024e-01 0.00000000e+00 0.00000000e+00
 9.03414634e-01 0.00000000e+00 0.00000000e+00
 9.04390244e-01 0.00000000e+00 0.00000000e+00
 9.05365854e-01 0.00000000e+00 0.00000000e+00
 9.06341463e-01 0.00000000e+00 0.00000000e+00
 9.07317073e-01 0.00000000e+00 0.00000000e+00
 9.08292683e-01 0.00000000e+00 0.00000000e+00
 9.09268293e-01 0.00000000e+00 0.00000000e+00
 9.10243902e-01 0.00000000e+00 0.00000000e+00
 9.11219512e-01 0.00000000e+00 0.00000000e+00
 9.12195122e-01 0.00000000e+00 0.00000000e+00
 9.13170732e-01 0.00000000e+00 0.00000000e+00
 9.14146341e-01 0.00000000e+00 0.00000000e+00
 9.15121951e-01 0.00000000e+00 0.00000000e+00
 9.16097561e-01 0.00000000e+00 0.00000000e+00
 9.17073171e-01 0.00000000e+00 0.00000000e+00
 9.18048780e-01 0.00000000e+00 0.00000000e+00
 9.19024390e-01 0.00000000e+00 0.00000000e+00
 9.20000000e-01 0.00000000e+00 0.00000000e+00
 9.20975610e-01 0.00000000e+00 0.00000000e+00
 9.21951220e-01 0.00000000e+00 0.00000000e+00
 9.22926829e-01 0.00000000e+00 0.00000000e+00
 9.23902439e-01 0.00000000e+00 0.00000000e+00
 9.24878049e-01 0.00000000e+00 0.00000000e+00
 9.25853659e-01 0.00000000e+00 0.00000000e+00
 9.26829268e-01 0.00000000e+00 0.00000000e+00
 9.27804878e-01 0.00000000e+00 0.00000000e+00
 9.28780488e-01 0.00000000e+00 0.00000000e+00
 9.29756098e-01 0.00000000e+00 0.00000000e+00
 9.30731707e-01 0.00000000e+00 0.00000000e+00
 9.31707317e-01 0.00000000e+00 0.00000000e+00
 9.32682927e-01 0.00000000e+00 0.00000000e+00
 9.33658537e-01 0.00000000e+00 0.00000000e+00
 9.34634146e-01 0.00000000e+00 0.00000000e+00
 9.35609756e-01 0.00000000e+00 0.00000000e+00
 9.36585366e-01 0.00000000e+00 0.00000000e+00
 9.37560976e-01 0.00000000e+00 0.00000000e+00
 9.38536585e-01 0.00000000e+00 0.00000000e+00
 9.39512195e-01 0.00000000e+00 0.00000000e+00
 9.40487805e-01 0.00000000e+00 0.00000000e+00
 9.41463415e-01 0.00000000e+00 0.00000000e+00
 9.42439024e-01 0.00000000e+00 0.00000000e+00
 9.43414634e-01 0.00000000e+00 0.00000000e+00
 9.44390244e-01 0.00000000e+00 0.00000000e+00
 9.45365854e-01 0.00000000e+00 0.00000000e+00
 9.46341463e-01 0.00000000e+00 0.00000000e+00
 9.47317073e-01 0.00000000e+00 0.00000000e+00
 9.48292683e-01 0.00000000e+00 0.00000000e+00
 9.49268293e-01 0.00000000e+00 0.00000000e+00
 9.50243902e-01 0.00000000e+00 0.00000000e+00
 9.51219512e-01 0.00000000e+00 0.00000000e+00
 9.52195122e-01 0.00000000e+00 0.00000000e+00
 9.53170732e-01 0.00000000e+00 0.00000000e+00
 9.54146341e-01 0.00000000e+00 0.00000000e+00
 9.55121951e-01 0.00000000e+00 0.00000000e+00
 9.56097561e-01 0.00000000e+00 0.00000000e+00
 9.57073171e-01 0.00000000e+00 0.00000000e+00
 9.58048780e-01 0.00000000e+00 0.00000000e+00
 9.59024390e-01 0.00000000e+00 0.00000000e+00
 9.60000000e-01 0.00000000e+00 0.00000000e+00
 9.60975610e-01 0.00000000e+00 0.00000000e+00
 9.61951220e-01 0.00000000e+00 0.00000000e+00
 9.62926829e-01 0.00000000e+00 0.00000000e+00
 9.63902439e-01 0.00000000e+00 0.00000000e+00
 9.64878049e-01 0.00000000e+00 0.00000000e+00
 9.65853659e-01 0.00000000e+00 0.00000000e+00
 9.66829268e-01 0.00000000e+00 0.00000000e+00
 9.67804878e-01 0.00000000e+00 0.00000000e+00
 9.68780488e-01 0.00000000e+00 0.00000000e+00
 9.69756098e-01 0.00000000e+00 0.00000000e+00
 9.70731707e-01 0.00000000e+00 0.00000000e+00
 9.71707317e-01 0.00000000e+00 0.00000000e+00
 9.72682927e-01 0.00000000e+00 0.00000000e+00
 9.73658537e-01 0.00000000e+00 0.00000000e+00
 9.74634146e-01 0.00000000e+00 0.00000000e+00
 9.75609756e-01 0.00000000e+00 0.00000000e+00
 9.76585366e-01 0.00000000e+00 0.00000000e+00
 9.77560976e-01 0.00000000e+00 0.00000000e+00
 9.78536585e-01 0.00000000e+00 0.00000000e+00
 9.79512195e-01 0.00000000e+00 0.00000000e+00
 9.80487805e-01 0.00000000e+00 0.00000000e+00
 9.81463415e-01 0.00000000e+00 0.00000000e+00
 9.82439024e-01 0.00000000e+00 0.00000000e+00
 9.83414634e-01 0.00000000e+00 0.00000000e+00
 9.84390244e-01 0.00000000e+00 0.00000000e+00
 9.85365854e-01 0.00000000e+00 0.00000000e+00
 9.86341463e-01 0.00000000e+00 0.00000000e+00
 9.87317073e-01 0.00000000e+00 0.00000000e+00
 9.88292683e-01 0.00000000e+00 0.00000000e+00
 9.89268293e-01 0.00000000e+00 0.00000000e+00
 9.90243902e-01 0.00000000e+00 0.00000000e+00
 9.91219512e-01 0.00000000e+00 0.00000000e+00
 9.92195122e-01 0.00000000e+00 0.00000000e+00
 9.93170732e-01 0.00000000e+00 0.00000000e+00
 9.94146341e-01 0.00000000e+00 0.00000000e+00
 9.95121951e-01 0.00000000e+00 0.00000000e+00
 9.96097561e-01 0.00000000e+00 0.00000000e+00
 9.97073171e-01 0.00000000e+00 0.00000000e+00
 9.98048780e-01 0.00000000e+00 0.00000000e+00
 9.99024390e-01 0.00000000e+00 0.00000000e+00


==> data/scenario_prob3_phi1.dat <==
 9.75609756e-04 0.00000000e+00 -2.04566295e-16
 1.95121951e-03 0.00000000e+00 -1.59107118e-16
 2.92682927e-03 0.00000000e+00 -2.89998196e-16
 3.90243902e-03 0.00000000e+00 -1.92809611e-16
 4.87804878e-03 0.00000000e+00 -1.91242054e-16
 5.85365854e-03 0.00000000e+00 -1.53620666e-16
 6.82926829e-03 0.00000000e+00 -1.00323700e-16
 7.80487805e-03 0.00000000e+00 -2.63349713e-16
 8.78048780e-03 0.00000000e+00 -1.17566836e-16
 9.75609756e-03 0.00000000e+00 -5.32969658e-17
 1.07317073e-02 0.00000000e+00 -1.66944907e-16
 1.17073171e-02 0.00000000e+00 5.83915287e-17
 1.26829268e-02 0.00000000e+00 -1.80269149e-16
 1.36585366e-02 0.00000000e+00 -2.42971462e-17
 1.46341463e-02 0.00000000e+00 0.00000000e+00
 1.56097561e-02 0.00000000e+00 -1.88106938e-17
 1.65853659e-02 0.00000000e+00 1.88106938e-17
 1.75609756e-02 0.00000000e+00 1.41080203e-16
 1.85365854e-02 0.00000000e+00 1.25404625e-17
 1.95121951e-02 0.00000000e+00 1.25404625e-17
 2.04878049e-02 0.00000000e+00 -3.13511563e-18
 2.14634146e-02 0.00000000e+00 1.15999278e-16
 2.24390244e-02 0.00000000e+00 1.73998918e-16
 2.34146341e-02 0.00000000e+00 2.94700870e-16
 2.43902439e-02 0.00000000e+00 3.10376448e-16
 2.53658537e-02 0.00000000e+00 3.79348992e-16
 2.63414634e-02 0.00000000e+00 2.71187502e-16
 2.73170732e-02 0.00000000e+00 2.38268788e-16
 2.82926829e-02 0.00000000e+00 2.66484829e-16
 2.92682927e-02 0.00000000e+00 4.10700148e-16
 3.02439024e-02 0.00000000e+00 5.42375005e-16
 3.12195122e-02 0.00000000e+00 4.82807807e-16
 3.21951220e-02 0.00000000e+00 3.07241332e-16
 3.31707317e-02 0.00000000e+00 3.00971101e-16
 3.41463415e-02 0.00000000e+00 3.26052026e-16
 3.51219512e-02 0.00000000e+00 6.45833820e-16
 3.60975610e-02 0.00000000e+00 3.63673413e-16
 3.70731707e-02 0.00000000e+00 3.26052026e-16
 3.80487805e-02 0.00000000e+00 3.76213876e-16
 3.90243902e-02 0.00000000e+00 4.04429917e-16
 4.00000000e-02 0.00000000e+00 3.86133578e-16
 4.09756098e-02 0.00000000e+00 2.66484829e-16
 4.19512195e-02 0.00000000e+00 4.95348270e-16
 4.29268293e-02 0.00000000e+00 4.70267345e-16
 4.39024390e-02 0.00000000e+00 2.50809251e-16
 4.48780488e-02 0.00000000e+00 4.32645957e-16
 4.58536585e-02 0.00000000e+00 2.50809251e-17
 4.68292683e-02 0.00000000e+00 3.63673413e-16
 4.78048780e-02 0.00000000e+00 4.45186420e-16
 4.87804878e-02 0.00000000e+00 1.94377169e-16
 4.97560976e-02 0.00000000e+00 9.40534690e-17
 5.07317073e-02 0.00000000e+00 3.32322257e-16
 5.17073171e-02 0.00000000e+00 1.12864163e-16
 5.26829268e-02 0.00000000e+00 2.57079482e-16
 5.36585366e-02 0.00000000e+00 -1.25404625e-17
 5.46341463e-02 0.00000000e+00 -4.07565032e-17
 5.56097561e-02 0.00000000e+00 2.60214598e-16
 5.65853659e-02 0.00000000e+00 -1.86539380e-16
 5.75609756e-02 0.00000000e+00 -2.31998557e-16
 5.85365854e-02 0.00000000e+00 -2.75890176e-16
 5.95121951e-02 0.00000000e+00 -2.69619944e-16
 6.04878049e-02 0.00000000e+00 -5.48645236e-16
 6.14634146e-02 0.00000000e+00 -5.26699426e-16
 6.24390244e-02 0.00000000e+00 -4.51456651e-16
 6.34146341e-02 0.00000000e+00 -5.01618501e-16
 6.43902439e-02 0.00000000e+00 -6.27023127e-16
 6.53658537e-02 0.00000000e+00 -6.01942202e-16
 6.63414634e-02 0.00000000e+00 -7.52427752e-16
 6.73170732e-02 0.00000000e+00 -7.90049140e-16
 6.82926829e-02 0.00000000e+00 -8.15130065e-16
 6.92682927e-02 0.00000000e+00 -7.77508677e-16
 7.02439024e-02 0.00000000e+00 -1.05339885e-15
 7.12195122e-02 0.00000000e+00 -1.20388440e-15
 7.21951220e-02 0.00000000e+00 -1.05339885e-15
 7.31707317e-02 0.00000000e+00 -1.10356070e-15
 7.41463415e-02 0.00000000e+00 -7.52427752e-16
 7.51219512e-02 0.00000000e+00 -1.15372255e-15
 7.60975610e-02 0.00000000e+00 -8.02589602e-16
 7.70731707e-02 0.00000000e+00 -9.02913302e-16
 7.80487805e-02 0.00000000e+00 -7.52427752e-16
 7.90243902e-02 0.00000000e+00 -1.10356070e-15
 8.00000000e-02 0.00000000e+00 -9.49723782e-16
 8.09756098e-02 0.00000000e+00 -5.51780351e-16
 8.19512195e-02 0.00000000e+00 -4.13835264e-16
 8.29268293e-02 0.00000000e+00 -5.01618501e-16
 8.39024390e-02 0.00000000e+00 -4.51456651e-16
 8.48780488e-02 0.00000000e+00 -3.51132951e-16
 8.58536585e-02 0.00000000e+00 -2.25728326e-16
 8.68292683e-02 0.00000000e+00 -1.50485550e-16
 8.78048780e-02 0.00000000e+00 2.50809251e-16
 8.87804878e-02 0.00000000e+00 3.51132951e-16
 8.97560976e-02 0.00000000e+00 1.50485550e-16
 9.07317073e-02 0.00000000e+00 5.51780351e-16
 9.17073171e-02 0.00000000e+00 6.01942202e-16
 9.26829268e-02 0.00000000e+00 7.02265902e-16
 9.36585366e-02 0.00000000e+00 6.01942202e-16
 9.46341463e-02 0.00000000e+00 7.77508677e-16
 9.56097561e-02 0.00000000e+00 7.27346827e-16
 9.65853659e-02 0.00000000e+00 1.17880348e-15
 9.75609756e-02 0.00000000e+00 1.15372255e-15
 9.85365854e-02 0.00000000e+00 1.11610117e-15
 9.95121951e-02 0.00000000e+00 1.05339885e-15
 1.00487805e-01 0.00000000e+00 1.20403136e-15
 1.01463415e-01 0.00000000e+00 1.00323700e-15
 1.02439024e-01 0.00000000e+00 1.16626302e-15
 1.03414634e-01 0.00000000e+00 1.17880348e-15
 1.04390244e-01 0.00000000e+00 1.10356070e-15
 1.05365854e-01 0.00000000e+00 1.15372255e-15
 1.06341463e-01 0.00000000e+00 1.30420810e-15
 1.07317073e-01 0.00000000e+00 1.15372255e-15
 1.08292683e-01 0.00000000e+00 1.25404625e-15
 1.09268293e-01 0.00000000e+00 1.20388440e-15
 1.10243902e-01 0.00000000e+00 1.40453180e-15
 1.11219512e-01 0.00000000e+00 1.20388440e-15
 1.12195122e-01 0.00000000e+00 1.30420810e-15
 1.13170732e-01 0.00000000e+00 1.10356070e-15
 1.14146341e-01 0.00000000e+00 8.02589602e-16
 1.15121951e-01 0.00000000e+00 1.00323700e-16
 1.16097561e-01 0.00000000e+00 1.00323700e-15
 1.17073171e-01 0.00000000e+00 6.01942202e-16
 1.18048780e-01 0.00000000e+00 1.10356070e-15
 1.19024390e-01 0.00000000e+00 1.10356070e-15
 1.20000000e-01 0.00000000e+00 9.02913302e-16
 1.20975610e-01 0.00000000e+00 6.01942202e-16
 1.21951220e-01 0.00000000e+00 1.00323700e-15
 1.22926829e-01 0.00000000e+00 5.01618501e-16
 1.23902439e-01 0.00000000e+00 4.01294801e-16
 1.24878049e-01 0.00000000e+00 4.51456651e-16
 1.25853659e-01 0.00000000e+00 9.02913302e-16
 1.26829268e-01 0.00000000e+00 2.50809251e-16
 1.27804878e-01 0.00000000e+00 3.00971101e-16
 1.28780488e-01 0.00000000e+00 1.25404625e-16
 1.29756098e-01 0.00000000e+00 1.00323700e-16
 1.30731707e-01 0.00000000e+00 3.26052026e-16
 1.31707317e-01 0.00000000e+00 3.26052026e-16
 1.32682927e-01 0.00000000e+00 5.17294079e-17
 1.33658537e-01 0.00000000e+00 1.37945088e-16
 1.34634146e-01 0.00000000e+00 6.27023127e-17
 1.35609756e-01 0.00000000e+00 -7.52427752e-17
 1.36585366e-01 0.00000000e+00 1.00323700e-16
 1.37560976e-01 0.00000000e+00 5.01618501e-17
 1.38536585e-01 0.00000000e+00 2.00647401e-16
 1.39512195e-01 0.00000000e+00 5.01618501e-17
 1.40487805e-01 0.00000000e+00 5.01618501e-17
 1.41463415e-01 0.00000000e+00 0.00000000e+00
 1.42439024e-01 0.00000000e+00 -5.01618501e-17
 1.43414634e-01 0.00000000e+00 1.00323700e-16
 1.44390244e-01 0.00000000e+00 -1.00323700e-16
 1.45365854e-01 0.00000000e+00 -1.50485550e-16
 1.46341463e-01 0.00000000e+00 -1.50485550e-16
 1.47317073e-01 0.00000000e+00 1.00323700e-16
 1.48292683e-01 0.00000000e+00 1.00323700e-16
 1.49268293e-01 0.00000000e+00 -1.50485550e-16
 1.50243902e-01 0.00000000e+00 0.00000000e+00
 1.51219512e-01 0.00000000e+00 -5.01618501e-17
 1.52195122e-01 0.00000000e+00 0.00000000e+00
 1.53170732e-01 0.00000000e+00 1.00323700e-16
 1.54146341e-01 0.00000000e+00 2.75890176e-16
 1.55121951e-01 0.00000000e+00 2.50809251e-17
 1.56097561e-01 0.00000000e+00 -1.50485550e-16
 1.57073171e-01 0.00000000e+00 1.25404625e-16
 1.58048780e-01 0.00000000e+00 1.00323700e-16
 1.59024390e-01 0.00000000e+00 0.00000000e+00
 1.60000000e-01 0.00000000e+00 1.30499688e-16
 1.60975610e-01 0.00000000e+00 -2.22593210e-16
 1.61951220e-01 0.00000000e+00 2.63349713e-16
 1.62926829e-01 0.00000000e+00 3.00971101e-16
 1.63902439e-01 0.00000000e+00 6.27023127e-17
 1.64878049e-01 0.00000000e+00 1.00323700e-16
 1.65853659e-01 0.00000000e+00 1.25404625e-16
 1.66829268e-01 0.00000000e+00 7.52427752e-17
 1.67804878e-01 0.00000000e+00 -2.50809251e-17
 1.68780488e-01 0.00000000e+00 -3.00971101e-16
 1.69756098e-01 0.00000000e+00 5.01618501e-17
 1.70731707e-01 0.00000000e+00 2.00647401e-16
 1.71707317e-01 0.00000000e+00 -1.00323700e-16
 1.72682927e-01 0.00000000e+00 5.01618501e-17
 1.73658537e-01 0.00000000e+00 -5.01618501e-17
 1.74634146e-01 0.00000000e+00 -1.50485550e-16
 1.75609756e-01 0.00000000e+00 -2.50809251e-16
 1.76585366e-01 0.00000000e+00 -5.01618501e-17
 1.77560976e-01 0.00000000e+00 -2.00647401e-16
 1.78536585e-01 0.00000000e+00 -3.51132951e-16
 1.79512195e-01 0.00000000e+00 -2.50809251e-16
 1.80487805e-01 0.00000000e+00 -4.51456651e-16
 1.81463415e-01 0.00000000e+00 -4.01294801e-16
 1.82439024e-01 0.00000000e+00 -4.01294801e-16
 1.83414634e-01 0.00000000e+00 -2.75890176e-16
 1.84390244e-01 0.00000000e+00 -2.75890176e-16
 1.85365854e-01 0.00000000e+00 -2.25728326e-16
 1.86341463e-01 0.00000000e+00 -1.00323700e-16
 1.87317073e-01 0.00000000e+00 -3.88754338e-16
 1.88292683e-01 0.00000000e+00 -1.37945088e-16
 1.89268293e-01 0.00000000e+00 -1.25404625e-17
 1.90243902e-01 0.00000000e+00 -1.50485550e-16
 1.91219512e-01 0.00000000e+00 -4.76537576e-16
 1.92195122e-01 0.00000000e+00 -3.00971101e-16
 1.93170732e-01 0.00000000e+00 -3.51132951e-16
 1.94146341e-01 0.00000000e+00 -2.50809251e-16
 1.95121951e-01 0.00000000e+00 -1.00323700e-16
 1.96097561e-01 0.00000000e+00 0.00000000e+00
 1.97073171e-01 0.00000000e+00 -5.01618501e-16
 1.98048780e-01 0.00000000e+00 -3.00971101e-16
 1.99024390e-01 0.00000000e+00 -5.01618501e-16
 2.00000000e-01 0.00000000e+00 0.00000000e+00
 2.00975610e-01 0.00000000e+00 -7.02265902e-16
 2.01951220e-01 0.00000000e+00 -2.00647401e-16
 2.02926829e-01 0.00000000e+00 0.00000000e+00
 2.03902439e-01 0.00000000e+00 -2.00647401e-16
 2.04878049e-01 0.00000000e+00 -3.00971101e-16
 2.05853659e-01 0.00000000e+00 -1.00323700e-16
 2.06829268e-01 0.00000000e+00 -3.00971101e-16
 2.07804878e-01 0.00000000e+00 -3.00971101e-16
 2.08780488e-01 0.00000000e+00 0.00000000e+00
 2.09756098e-01 0.00000000e+00 1.00323700e-16
 2.10731707e-01 0.00000000e+00 0.00000000e+00
 2.11707317e-01 0.00000000e+00 -1.50485550e-16
 2.12682927e-01 0.00000000e+00 -2.00647401e-16
 2.13658537e-01 0.00000000e+00 0.00000000e+00
 2.14634146e-01 0.00000000e+00 -5.01618501e-17
 2.15609756e-01 0.00000000e+00 -7.52427752e-17
 2.16585366e-01 0.00000000e+00 1.00323700e-16
 2.17560976e-01 0.00000000e+00 -2.50809251e-17
 2.18536585e-01 0.00000000e+00 -1.31674857e-16
 2.19512195e-01 0.00000000e+00 -1.09729047e-16
 2.20487805e-01 0.00000000e+00 -5.01618501e-17
 2.21463415e-01 0.00000000e+00 -4.38916189e-16
 2.22439024e-01 0.00000000e+00 -4.26375726e-16
 2.23414634e-01 0.00000000e+00 -3.51132951e-16
 2.24390244e-01 0.00000000e+00 -2.25728326e-16
 2.25365854e-01 0.00000000e+00 -6.01942202e-16
 2.26341463e-01 0.00000000e+00 -5.51780351e-16
 2.27317073e-01 0.00000000e+00 -5.01618501e-16
 2.28292683e-01 0.00000000e+00 -4.01294801e-16
 2.29268293e-01 0.00000000e+00 -7.52427752e-16
 2.30243902e-01 0.00000000e+00 -7.52427752e-16
 2.31219512e-01 0.00000000e+00 -6.01942202e-16
 2.32195122e-01 0.00000000e+00 -7.52427752e-16
 2.33170732e-01 0.00000000e+00 -6.52104052e-16
 2.34146341e-01 0.00000000e+00 -4.01294801e-16
 2.35121951e-01 0.00000000e+00 -6.01942202e-16
 2.36097561e-01 0.00000000e+00 -4.01294801e-16
 2.37073171e-01 0.00000000e+00 -4.01294801e-16
 2.38048780e-01 0.00000000e+00 -1.50485550e-16
 2.39024390e-01 0.00000000e+00 -5.01618501e-16
 2.40000000e-01 0.00000000e+00 -3.48847770e-16
 2.40975610e-01 0.00000000e+00 -5.14158964e-16
 2.41951220e-01 0.00000000e+00 -3.13511563e-17
 2.42926829e-01 0.00000000e+00 2.50809251e-17
 2.43902439e-01 0.00000000e+00 2.50809251e-17
 2.44878049e-01 0.00000000e+00 5.01618501e-17
 2.45853659e-01 0.00000000e+00 1.00323700e-16
 2.46829268e-01 0.00000000e+00 5.01618501e-17
 2.47804878e-01 0.00000000e+00 -5.01618501e-17
 2.48780488e-01 0.00000000e+00 1.50485550e-16
 2.49756098e-01 0.00000000e+00 1.00323700e-16
 2.50731707e-01 0.00000000e+00 1.00323700e-16
 2.51707317e-01 0.00000000e+00 1.00323700e-16
 2.52682927e-01 0.00000000e+00 2.00647401e-16
 2.53658537e-01 0.00000000e+00 2.50809251e-16
 2.54634146e-01 0.00000000e+00 2.50809251e-16
 2.55609756e-01 0.00000000e+00 1.00323700e-16
 2.56585366e-01 0.00000000e+00 1.50485550e-16
 2.57560976e-01 0.00000000e+00 2.50809251e-16
 2.58536585e-01 0.00000000e+00 3.51132951e-16
 2.59512195e-01 0.00000000e+00 3.00971101e-16
 2.60487805e-01 0.00000000e+00 1.50485550e-16
 2.61463415e-01 0.00000000e+00 4.01294801e-16
 2.62439024e-01 0.00000000e+00 3.00971101e-16
 2.63414634e-01 0.00000000e+00 3.51132951e-16
 2.64390244e-01 0.00000000e+00 3.26052026e-16
 2.65365854e-01 0.00000000e+00 2.50809251e-16
 2.66341463e-01 0.00000000e+00 1.50485550e-16
 2.67317073e-01 0.00000000e+00 2.97835985e-16
 2.68292683e-01 0.00000000e+00 2.75890176e-16
 2.69268293e-01 0.00000000e+00 1.88106938e-16
 2.70243902e-01 0.00000000e+00 5.01618501e-17
 2.71219512e-01 0.00000000e+00 2.25728326e-16
 2.72195122e-01 0.00000000e+00 5.01618501e-17
 2.73170732e-01 0.00000000e+00 4.51456651e-16
 2.74146341e-01 0.00000000e+00 2.50809251e-16
 2.75121951e-01 0.00000000e+00 3.51132951e-16
 2.76097561e-01 0.00000000e+00 4.01294801e-16
 2.77073171e-01 0.00000000e+00 4.01294801e-16
 2.78048780e-01 0.00000000e+00 5.01618501e-16
 2.79024390e-01 0.00000000e+00 1.00323700e-16
 2.80000000e-01 0.00000000e+00 -3.00971101e-16
 2.80975610e-01 0.00000000e+00 5.01618501e-16
 2.81951220e-01 0.00000000e+00 5.01618501e-16
 2.82926829e-01 0.00000000e+00 2.00647401e-16
 2.83902439e-01 0.00000000e+00 2.00647401e-16
 2.84878049e-01 0.00000000e+00 3.00971101e-16
 2.85853659e-01 0.00000000e+00 1.00323700e-16
 2.86829268e-01 0.00000000e+00 2.00647401e-16
 2.87804878e-01 0.00000000e+00 5.01618501e-16
 2.88780488e-01 0.00000000e+00 1.00323700e-16
 2.89756098e-01 0.00000000e+00 3.00971101e-16
 2.90731707e-01 0.00000000e+00 0.00000000e+00
 2.91707317e-01 0.00000000e+00 1.00323700e-16
 2.92682927e-01 0.00000000e+00 2.50809251e-16
 2.93658537e-01 0.00000000e+00 -5.01618501e-17
 2.94634146e-01 0.00000000e+00 2.50809251e-16
 2.95609756e-01 0.00000000e+00 0.00000000e+00
 2.96585366e-01 0.00000000e+00 0.00000000e+00
 2.97560976e-01 0.00000000e+00 6.27023127e-17
 2.98536585e-01 0.00000000e+00 3.13511563e-17
 2.99512195e-01 0.00000000e+00 -6.89725439e-17
 3.00487805e-01 0.00000000e+00 1.00323700e-16
 3.01463415e-01 0.00000000e+00 -3.00971101e-16
 3.02439024e-01 0.00000000e+00 -3.26052026e-16
 3.03414634e-01 0.00000000e+00 -3.51132951e-16
 3.04390244e-01 0.00000000e+00 -1.00323700e-16
 3.05365854e-01 0.00000000e+00 -1.50485550e-16
 3.06341463e-01 0.00000000e+00 -3.51132951e-16
 3.07317073e-01 0.00000000e+00 -4.51456651e-16
 3.08292683e-01 0.00000000e+00 -7.02265902e-16
 3.09268293e-01 0.00000000e+00 -4.01294801e-16
 3.10243902e-01 0.00000000e+00 -3.00971101e-16
 3.11219512e-01 0.00000000e+00 -4.01294801e-16
 3.12195122e-01 0.00000000e+00 -6.52104052e-16
 3.13170732e-01 0.00000000e+00 -2.00647401e-16
 3.14146341e-01 0.00000000e+00 -4.01294801e-16
 3.15121951e-01 0.00000000e+00 -3.51132951e-16
 3.16097561e-01 0.00000000e+00 -4.51456651e-16
 3.17073171e-01 0.00000000e+00 -7.02265902e-16
 3.18048780e-01 0.00000000e+00 -5.01618501e-16
 3.19024390e-01 0.00000000e+00 -4.51456651e-16
 3.20000000e-01 0.00000000e+00 -4.05523555e-16
 3.20975610e-01 0.00000000e+00 -4.20105495e-16
 3.21951220e-01 0.00000000e+00 -4.63997114e-16
 3.22926829e-01 0.00000000e+00 -4.26375726e-16
 3.23902439e-01 0.00000000e+00 -4.76537576e-16
 3.24878049e-01 0.00000000e+00 -3.26052026e-16
 3.25853659e-01 0.00000000e+00 -4.26375726e-16
 3.26829268e-01 0.00000000e+00 -3.00971101e-16
 3.27804878e-01 0.00000000e+00 -1.75566475e-16
 3.28780488e-01 0.00000000e+00 -1.00323700e-16
 3.29756098e-01 0.00000000e+00 -1.50485550e-16
 3.30731707e-01 0.00000000e+00 -5.01618501e-17
 3.31707317e-01 0.00000000e+00 -4.01294801e-16
 3.32682927e-01 0.00000000e+00 -1.50485550e-16
 3.33658537e-01 0.00000000e+00 4.01294801e-16
 3.34634146e-01 0.00000000e+00 -1.50485550e-16
 3.35609756e-01 0.00000000e+00 7.52427752e-17
 3.36585366e-01 0.00000000e+00 1.00323700e-16
 3.37560976e-01 0.00000000e+00 2.50809251e-17
 3.38536585e-01 0.00000000e+00 1.63026013e-16
 3.39512195e-01 0.00000000e+00 6.27023127e-18
 3.40487805e-01 0.00000000e+00 1.35789696e-16
 3.41463415e-01 0.00000000e+00 2.82160407e-16
 3.42439024e-01 0.00000000e+00 2.25728326e-16
 3.43414634e-01 0.00000000e+00 3.00971101e-16
 3.44390244e-01 0.00000000e+00 1.50485550e-16
 3.45365854e-01 0.00000000e+00 4.01294801e-16
 3.46341463e-01 0.00000000e+00 1.50485550e-16
 3.47317073e-01 0.00000000e+00 5.01618501e-16
 3.48292683e-01 0.00000000e+00 2.00647401e-16
 3.49268293e-01 0.00000000e+00 5.01618501e-16
 3.50243902e-01 0.00000000e+00 5.01618501e-16
 3.51219512e-01 0.00000000e+00 1.00323700e-15
 3.52195122e-01 0.00000000e+00 8.02589602e-16
 3.53170732e-01 0.00000000e+00 8.02589602e-16
 3.54146341e-01 0.00000000e+00 1.10356070e-15
 3.55121951e-01 0.00000000e+00 6.01942202e-16
 3.56097561e-01 0.00000000e+00 1.20388440e-15
 3.57073171e-01 0.00000000e+00 1.50485550e-15
 3.58048780e-01 0.00000000e+00 1.30420810e-15
 3.59024390e-01 0.00000000e+00 1.10356070e-15
 3.60000000e-01 0.00000000e+00 1.00323700e-15
 3.60975610e-01 0.00000000e+00 1.20388440e-15
 3.61951220e-01 0.00000000e+00 1.70550290e-15
 3.62926829e-01 0.00000000e+00 2.10679771e-15
 3.63902439e-01 0.00000000e+00 1.20388440e-15
 3.64878049e-01 0.00000000e+00 1.65534105e-15
 3.65853659e-01 0.00000000e+00 1.50485550e-15
 3.66829268e-01 0.00000000e+00 1.40453180e-15
 3.67804878e-01 0.00000000e+00 1.50485550e-15
 3.68780488e-01 0.00000000e+00 1.40453180e-15
 3.69756098e-01 0.00000000e+00 1.20388440e-15
 3.70731707e-01 0.00000000e+00 1.34182949e-15
 3.71707317e-01 0.00000000e+00 1.13491186e-15
 3.72682927e-01 0.00000000e+00 1.15842523e-15
 3.73658537e-01 0.00000000e+00 8.52751452e-16
 3.74634146e-01 0.00000000e+00 1.00323700e-15
 3.75609756e-01 0.00000000e+00 7.77508677e-16
 3.76585366e-01 0.00000000e+00 5.76861276e-16
 3.77560976e-01 0.00000000e+00 3.26052026e-16
 3.78536585e-01 0.00000000e+00 -3.00971101e-16
 3.79512195e-01 0.00000000e+00 -9.02913302e-16
 3.80487805e-01 0.00000000e+00 -2.45793066e-15
 3.81463415e-01 0.00000000e+00 -4.71521391e-15
 3.82439024e-01 0.00000000e+00 -9.12945672e-15
 3.83414634e-01 0.00000000e+00 -1.61521157e-14
 3.84390244e-01 0.00000000e+00 -2.87929020e-14
 3.85365854e-01 0.00000000e+00 -5.04126594e-14
 3.86341463e-01 0.00000000e+00 -8.75825903e-14
 3.87317073e-01 0.00000000e+00 -1.51639273e-13
 3.88292683e-01 0.00000000e+00 -2.60540650e-13
 3.89268293e-01 0.00000000e+00 -4.45838524e-13
 3.90243902e-01 0.00000000e+00 -7.58998954e-13
 3.91219512e-01 0.00000000e+00 -1.28614984e-12
 3.92195122e-01 0.00000000e+00 -2.16864727e-12
 3.93170732e-01 0.00000000e+00 -3.64104805e-12
 3.94146341e-01 0.00000000e+00 -6.08315265e-12
 3.95121951e-01 0.00000000e+00 -1.01163410e-11
 3.96097561e-01 0.00000000e+00 -1.67441761e-11
 3.97073171e-01 0.00000000e+00 -2.75852304e-11
 3.98048780e-01 0.00000000e+00 -4.52316927e-11
 3.99024390e-01 0.00000000e+00 -7.38199343e-11
 4.00000000e-01 0.00000000e+00 -1.19911849e-10
 4.00975610e-01 0.00000000e+00 -1.93869581e-10
 4.01951220e-01 0.00000000e+00 -3.11973089e-10
 4.02926829e-01 0.00000000e+00 -4.99671479e-10
 4.03902439e-01 0.00000000e+00 -7.96547129e-10
 4.04878049e-01 0.00000000e+00 -1.26385856e-09
 4.05853659e-01 0.00000000e+00 -1.99592885e-09
 4.06829268e-01 0.00000000e+00 -3.13726744e-09
 4.07804878e-01 0.00000000e+00 -4.90815079e-09
 4.08780488e-01 0.00000000e+00 -7.64265402e-09
 4.09756098e-01 0.00000000e+00 -1.18448741e-08
 4.10731707e-01 0.00000000e+00 -1.82716019e-08
 4.11707317e-01 0.00000000e+00 -2.80532194e-08
 4.12682927e-01 0.00000000e+00 -4.28695253e-08
 4.13658537e-01 0.00000000e+00 -6.52040329e-08
 4.14634146e-01 0.00000000e+00 -9.87097329e-08
 4.15609756e-01 0.00000000e+00 -1.48732241e-07
 4.16585366e-01 0.00000000e+00 -2.23053867e-07
 4.17560976e-01 0.00000000e+00 -3.32945940e-07
 4.18536585e-01 0.00000000e+00 -4.94648648e-07
 4.19512195e-01 0.00000000e+00 -7.31440222e-07
 4.20487805e-01 0.00000000e+00 -1.07651355e-06
 4.21463415e-01 0.00000000e+00 -1.57695215e-06
 4.22439024e-01 0.00000000e+00 -2.29919361e-06
 4.23414634e-01 0.00000000e+00 -3.33649291e-06
 4.24390244e-01 0.00000000e+00 -4.81905715e-06
 4.25365854e-01 0.00000000e+00 -6.92772565e-06
 4.26341463e-01 0.00000000e+00 -9.91232403e-06
 4.27317073e-01 0.00000000e+00 -1.41161389e-05
 4.28292683e-01 0.00000000e+00 -2.00083530e-05
 4.29268293e-01 0.00000000e+00 -2.82267601e-05
 4.30243902e-01 0.00000000e+00 -3.96336644e-05
 4.31219512e-01 0.00000000e+00 -5.53885606e-05
 4.32195122e-01 0.00000000e+00 -7.70420202e-05
 4.33170732e-01 0.00000000e+00 -1.06656166e-04
 4.34146341e-01 0.00000000e+00 -1.46958226e-04
 4.35121951e-01 0.00000000e+00 -2.01534900e-04
 4.36097561e-01 0.00000000e+00 -2.75076674e-04
 4.37073171e-01 0.00000000e+00 -3.73682700e-04
 4.38048780e-01 0.00000000e+00 -5.05238486e-04
 4.39024390e-01 0.00000000e+00 -6.79880223e-04
 4.40000000e-01 0.00000000e+00 -9.10561229e-04
 4.40975610e-01 0.00000000e+00 -1.21373738e-03
 4.41951220e-01 0.00000000e+00 -1.61018966e-03
 4.42926829e-01 0.00000000e+00 -2.12600269e-03
 4.43902439e-01 0.00000000e+00 -2.79371829e-03
 4.44878049e-01 0.00000000e+00 -3.65368238e-03
 4.45853659e-01 0.00000000e+00 -4.75560191e-03
 4.46829268e-01 0.00000000e+00 -6.16032507e-03
 4.47804878e-01 0.00000000e+00 -7.94185340e-03
 4.48780488e-01 0.00000000e+00 -1.01895874e-02
 4.49756098e-01 0.00000000e+00 -1.30107977e-02
 4.50731707e-01 0.00000000e+00 -1.65333036e-02
 4.51707317e-01 0.00000000e+00 -2.09083223e-02
 4.52682927e-01 0.00000000e+00 -2.63134404e-02
 4.53658537e-01 0.00000000e+00 -3.29556325e-02
 4.54634146e-01 0.00000000e+00 -4.10742330e-02
 4.55609756e-01 0.00000000e+00 -5.09437383e-02
 4.56585366e-01 0.00000000e+00 -6.28762907e-02
 4.57560976e-01 0.00000000e+00 -7.72236653e-02
 4.58536585e-01 0.00000000e+00 -9.43785527e-02
 4.59512195e-01 0.00000000e+00 -1.14774904e-01
 4.60487805e-01 0.00000000e+00 -1.38887077e-01
 4.61463415e-01 0.00000000e+00 -1.67227515e-01
 4.62439024e-01 0.00000000e+00 -2.00342652e-01
 4.63414634e-01 0.00000000e+00 -2.38806781e-01
 4.64390244e-01 0.00000000e+00 -2.83213582e-01
 4.65365854e-01 0.00000000e+00 -3.34165075e-01
 4.66341463e-01 0.00000000e+00 -3.92257779e-01
 4.67317073e-01 0.00000000e+00 -4.58065940e-01
 4.68292683e-01 0.00000000e+00 -5.32121748e-01
 4.69268293e-01 0.00000000e+00 -6.14892603e-01
 4.70243902e-01 0.00000000e+00 -7.06755560e-01
 4.71219512e-01 0.00000000e+00 -8.07969286e-01
 4.72195122e-01 0.00000000e+00 -9.18643963e-01
 4.73170732e-01 0.00000000e+00 -1.03870976e+00
 4.74146341e-01 0.00000000e+00 -1.16788471e+00
 4.75121951e-01 0.00000000e+00 -1.30564286e+00
 4.76097561e-01 0.00000000e+00 -1.45118398e+00
 4.77073171e-01 0.00000000e+00 -1.60340594e+00
 4.78048780e-01 0.00000000e+00 -1.76088123e+00
 4.79024390e-01 0.00000000e+00 -1.92183907e+00
 4.80000000e-01 0.00000000e+00 -2.08415461e+00
 4.80975610e-01 0.00000000e+00 -2.24534660e+00
 4.81951220e-01 0.00000000e+00 -2.40258498e+00
 4.82926829e-01 0.00000000e+00 -2.55270961e+00
 4.83902439e-01 0.00000000e+00 -2.69226096e+00
 4.84878049e-01 0.00000000e+00 -2.81752359e+00
 4.85853659e-01 0.00000000e+00 -2.92458260e+00
 4.86829268e-01 0.00000000e+00 -3.00939295e+00
 4.87804878e-01 0.00000000e+00 -3.06786105e+00
 4.88780488e-01 0.00000000e+00 -3.09593738e+00
 4.89756098e-01 0.00000000e+00 -3.08971861e+00
 4.90731707e-01 0.00000000e+00 -3.04555695e+00
 4.91707317e-01 0.00000000e+00 -2.96017408e+00
 4.92682927e-01 0.00000000e+00 -2.83077661e+00
 4.93658537e-01 0.00000000e+00 -2.65516950e+00
 4.94634146e-01 0.00000000e+00 -2.43186382e+00
 4.95609756e-01 0.00000000e+00 -2.16017496e+00
 4.96585366e-01 0.00000000e+00 -1.84030742e+00
 4.97560976e-01 0.00000000e+00 -1.47342245e+00
 4.98536585e-01 0.00000000e+00 -1.06168527e+00
 4.99512195e-01 0.00000000e+00 -6.08288640e-01
 5.00487805e-01 6.98297249e+00 -1.17450668e-01
 5.01463415e-01 6.98297249e+00 4.05614932e-01
 5.02439024e-01 6.98297249e+00 9.54756944e-01
 5.03414634e-01 6.98297249e+00 1.52297302e+00
 5.04390244e-01 6.98297249e+00 2.10252331e+00
 5.05365854e-01 6.98297249e+00 2.68506927e+00
 5.06341463e-01 6.98297249e+00 3.26183492e+00
 5.07317073e-01 6.98297249e+00 3.82378647e+00
 5.08292683e-01 6.98297249e+00 4.36182599e+00
 5.09268293e-01 6.98297249e+00 4.86699377e+00
 5.10243902e-01 6.98297249e+00 5.33067378e+00
 5.11219512e-01 6.98297249e+00 5.74479620e+00
 5.12195122e-01 6.98297249e+00 6.10203111e+00
 5.13170732e-01 6.98297249e+00 6.39596740e+00
 5.14146341e-01 6.98297249e+00 6.62127137e+00
 5.15121951e-01 6.98297249e+00 6.77382014e+00
 5.16097561e-01 6.98297249e+00 6.85080560e+00
 5.17073171e-01 6.98297249e+00 6.85080560e+00
 5.18048780e-01 6.98297249e+00 6.77382014e+00
 5.19024390e-01 6.98297249e+00 6.62127137e+00
 5.20000000e-01 6.98297249e+00 6.39596740e+00
 5.20975610e-01 0.00000000e+00 6.10203111e+00
 5.21951220e-01 0.00000000e+00 5.74479620e+00
 5.22926829e-01 0.00000000e+00 5.33067378e+00
 5.23902439e-01 0.00000000e+00 4.86699377e+00
 5.24878049e-01 0.00000000e+00 4.36182599e+00
 5.25853659e-01 0.00000000e+00 3.82378647e+00
 5.26829268e-01 0.00000000e+00 3.26183492e+00
 5.27804878e-01 0.00000000e+00 2.68506927e+00
 5.28780488e-01 0.00000000e+00 2.10252331e+00
 5.29756098e-01 0.00000000e+00 1.52297302e+00
 5.30731707e-01 0.00000000e+00 9.54756944e-01
 5.31707317e-01 0.00000000e+00 4.05614932e-01
 5.32682927e-01 0.00000000e+00 -1.17450668e-01
 5.33658537e-01 0.00000000e+00 -6.08288640e-01
 5.34634146e-01 0.00000000e+00 -1.06168527e+00
 5.35609756e-01 0.00000000e+00 -1.47342245e+00
 5.36585366e-01 0.00000000e+00 -1.84030742e+00
 5.37560976e-01 0.00000000e+00 -2.16017496e+00
 5.38536585e-01 0.00000000e+00 -2.43186382e+00
 5.39512195e-01 0.00000000e+00 -2.65516950e+00
 5.40487805e-01 0.00000000e+00 -2.83077661e+00
 5.41463415e-01 0.00000000e+00 -2.96017408e+00
 5.42439024e-01 0.00000000e+00 -3.04555695e+00
 5.43414634e-01 0.00000000e+00 -3.08971861e+00
 5.44390244e-01 0.00000000e+00 -3.09593738e+00
 5.45365854e-01 0.00000000e+00 -3.06786105e+00
 5.46341463e-01 0.00000000e+00 -3.00939295e+00
 5.47317073e-01 0.00000000e+00 -2.92458260e+00
 5.48292683e-01 0.00000000e+00 -2.81752359e+00
 5.49268293e-01 0.00000000e+00 -2.69226096e+00
 5.50243902e-01 0.00000000e+00 -2.55270961e+00
 5.51219512e-01 0.00000000e+00 -2.40258498e+00
 5.52195122e-01 0.00000000e+00 -2.24534660e+00
 5.53170732e-01 0.00000000e+00 -2.08415461e+00
 5.54146341e-01 0.00000000e+00 -1.92183907e+00
 5.55121951e-01 0.00000000e+00 -1.76088123e+00
 5.56097561e-01 0.00000000e+00 -1.60340594e+00
 5.57073171e-01 0.00000000e+00 -1.45118398e+00
 5.58048780e-01 0.00000000e+00 -1.30564286e+00
 5.59024390e-01 0.00000000e+00 -1.16788471e+00
 5.60000000e-01 0.00000000e+00 -1.03870976e+00
 5.60975610e-01 0.00000000e+00 -9.18643963e-01
 5.61951220e-01 0.00000000e+00 -8.07969286e-01
 5.62926829e-01 0.00000000e+00 -7.06755560e-01
 5.63902439e-01 0.00000000e+00 -6.14892603e-01
 5.64878049e-01 0.00000000e+00 -5.32121748e-01
 5.65853659e-01 0.00000000e+00 -4.58065940e-01
 5.66829268e-01 0.00000000e+00 -3.92257779e-01
 5.67804878e-01 0.00000000e+00 -3.34165075e-01
 5.68780488e-01 0.00000000e+00 -2.83213582e-01
 5.69756098e-01 0.00000000e+00 -2.38806781e-01
 5.70731707e-01 0.00000000e+00 -2.00342652e-01
 5.71707317e-01 0.00000000e+00 -1.67227515e-01
 5.72682927e-01 0.00000000e+00 -1.38887077e-01
 5.73658537e-01 0.00000000e+00 -1.14774904e-01
 5.74634146e-01 0.00000000e+00 -9.43785527e-02
 5.75609756e-01 0.00000000e+00 -7.72236653e-02
 5.76585366e-01 0.00000000e+00 -6.28762907e-02
 5.77560976e-01 0.00000000e+00 -5.09437383e-02
 5.78536585e-01 0.00000000e+00 -4.10742330e-02
 5.79512195e-01 0.00000000e+00 -3.29556325e-02
 5.80487805e-01 0.00000000e+00 -2.63134404e-02
 5.81463415e-01 0.00000000e+00 -2.09083223e-02
 5.82439024e-01 0.00000000e+00 -1.65333036e-02
 5.83414634e-01 0.00000000e+00 -1.30107977e-02
 5.84390244e-01 0.00000000e+00 -1.01895874e-02
 5.85365854e-01 0.00000000e+00 -7.94185340e-03
 5.86341463e-01 0.00000000e+00 -6.16032507e-03
 5.87317073e-01 0.00000000e+00 -4.75560191e-03
 5.88292683e-01 0.00000000e+00 -3.65368238e-03
 5.89268293e-01 0.00000000e+00 -2.79371829e-03
 5.90243902e-01 0.00000000e+00 -2.12600269e-03
 5.91219512e-01 0.00000000e+00 -1.61018966e-03
 5.92195122e-01 0.00000000e+00 -1.21373738e-03
 5.93170732e-01 0.00000000e+00 -9.10561229e-04
 5.94146341e-01 0.00000000e+00 -6.79880223e-04
 5.95121951e-01 0.00000000e+00 -5.05238486e-04
 5.96097561e-01 0.00000000e+00 -3.73682700e-04
 5.97073171e-01 0.00000000e+00 -2.75076674e-04
 5.98048780e-01 0.00000000e+00 -2.01534900e-04
 5.99024390e-01 0.00000000e+00 -1.46958226e-04
 6.00000000e-01 0.00000000e+00 -1.06656166e-04
 6.00975610e-01 0.00000000e+00 -7.70420202e-05
 6.01951220e-01 0.00000000e+00 -5.53885606e-05
 6.02926829e-01 0.00000000e+00 -3.96336644e-05
 6.03902439e-01 0.00000000e+00 -2.82267601e-05
 6.04878049e-01 0.00000000e+00 -2.00083530e-05
 6.05853659e-01 0.00000000e+00 -1.41161389e-05
 6.06829268e-01 0.00000000e+00 -9.91232402e-06
 6.07804878e-01 0.00000000e+00 -6.92772565e-06
 6.08780488e-01 0.00000000e+00 -4.81905715e-06
 6.09756098e-01 0.00000000e+00 -3.33649291e-06
 6.10731707e-01 0.00000000e+00 -2.29919361e-06
 6.11707317e-01 0.00000000e+00 -1.57695215e-06
 6.12682927e-01 0.00000000e+00 -1.07651355e-06
 6.13658537e-01 0.00000000e+00 -7.31440222e-07
 6.14634146e-01 0.00000000e+00 -4.94648647e-07
 6.15609756e-01 0.00000000e+00 -3.32945940e-07
 6.16585366e-01 0.00000000e+00 -2.23053867e-07
 6.17560976e-01 0.00000000e+00 -1.48732240e-07
 6.18536585e-01 0.00000000e+00 -9.87097324e-08
 6.19512195e-01 0.00000000e+00 -6.52040324e-08
 6.20487805e-01 0.00000000e+00 -4.28695249e-08
 6.21463415e-01 0.00000000e+00 -2.80532189e-08
 6.22439024e-01 0.00000000e+00 -1.82716010e-08
 6.23414634e-01 0.00000000e+00 -1.18448736e-08
 6.24390244e-01 0.00000000e+00 -7.64265347e-09
 6.25365854e-01 0.00000000e+00 -4.90815043e-09
 6.26341463e-01 0.00000000e+00 -3.13726657e-09
 6.27317073e-01 0.00000000e+00 -1.99592818e-09
 6.28292683e-01 0.00000000e+00 -1.26385771e-09
 6.29268293e-01 0.00000000e+00 -7.96546905e-10
 6.30243902e-01 0.00000000e+00 -4.99671018e-10
 6.31219512e-01 0.00000000e+00 -3.11972196e-10
 6.32195122e-01 0.00000000e+00 -1.93869130e-10
 6.33170732e-01 0.00000000e+00 -1.19911501e-10
 6.34146341e-01 0.00000000e+00 -7.38197838e-11
 6.35121951e-01 0.00000000e+00 -4.52311409e-11
 6.36097561e-01 0.00000000e+00 -2.75850046e-11
 6.37073171e-01 0.00000000e+00 -1.67438249e-11
 6.38048780e-01 0.00000000e+00 -1.01160400e-11
 6.39024390e-01 0.00000000e+00 -6.08282659e-12
 6.40000000e-01 0.00000000e+00 -3.64060024e-12
 6.40975610e-01 0.00000000e+00 -2.16872878e-12
 6.41951220e-01 0.00000000e+00 -1.28599622e-12
 6.42926829e-01 0.00000000e+00 -7.58873550e-13
 6.43902439e-01 0.00000000e+00 -4.45336905e-13
 6.44878049e-01 0.00000000e+00 -2.60327462e-13
 6.45853659e-01 0.00000000e+00 -1.51338302e-13
 6.46829268e-01 0.00000000e+00 -8.78083186e-14
 6.47804878e-01 0.00000000e+00 -5.04126594e-14
 6.48780488e-01 0.00000000e+00 -2.86424164e-14
 6.49756098e-01 0.00000000e+00 -1.65534105e-14
 6.50731707e-01 0.00000000e+00 -8.75324285e-15
 6.51707317e-01 0.00000000e+00 -5.19175149e-15
 6.52682927e-01 0.00000000e+00 -3.13511563e-15
 6.53658537e-01 0.00000000e+00 -1.40453180e-15
 6.54634146e-01 0.00000000e+00 -7.77508677e-16
 6.55609756e-01 0.00000000e+00 7.52427752e-17
 6.56585366e-01 0.00000000e+00 2.50809251e-17
 6.57560976e-01 0.00000000e+00 7.52427752e-17
 6.58536585e-01 0.00000000e+00 0.00000000e+00
 6.59512195e-01 0.00000000e+00 2.50809251e-17
 6.60487805e-01 0.00000000e+00 3.26052026e-16
 6.61463415e-01 0.00000000e+00 2.75890176e-16
 6.62439024e-01 0.00000000e+00 1.63026013e-16
 6.63414634e-01 0.00000000e+00 -3.76213876e-17
 6.64390244e-01 0.00000000e+00 -1.00323700e-16
 6.65365854e-01 0.00000000e+00 1.25404625e-17
 6.66341463e-01 0.00000000e+00 -2.69619944e-16
 6.67317073e-01 0.00000000e+00 5.95671970e-17
 6.68292683e-01 0.00000000e+00 5.95671970e-17
 6.69268293e-01 0.00000000e+00 -1.25404625e-17
 6.70243902e-01 0.00000000e+00 1.25404625e-17
 6.71219512e-01 0.00000000e+00 -3.63673413e-16
 6.72195122e-01 0.00000000e+00 -4.51456651e-16
 6.73170732e-01 0.00000000e+00 -2.75890176e-16
 6.74146341e-01 0.00000000e+00 1.25404625e-16
 6.75121951e-01 0.00000000e+00 5.01618501e-17
 6.76097561e-01 0.00000000e+00 -4.51456651e-16
 6.77073171e-01 0.00000000e+00 0.00000000e+00
 6.78048780e-01 0.00000000e+00 0.00000000e+00
 6.79024390e-01 0.00000000e+00 -7.52427752e-16
 6.80000000e-01 0.00000000e+00 -7.02265902e-16
 6.80975610e-01 0.00000000e+00 -5.51780351e-16
 6.81951220e-01 0.00000000e+00 -5.01618501e-16
 6.82926829e-01 0.00000000e+00 -5.51780351e-16
 6.83902439e-01 0.00000000e+00 -7.02265902e-16
 6.84878049e-01 0.00000000e+00 -6.01942202e-16
 6.85853659e-01 0.00000000e+00 -7.02265902e-16
 6.86829268e-01 0.00000000e+00 -1.05339885e-15
 6.87804878e-01 0.00000000e+00 -8.52751452e-16
 6.88780488e-01 0.00000000e+00 -8.02589602e-16
 6.89756098e-01 0.00000000e+00 -8.52751452e-16
 6.90731707e-01 0.00000000e+00 -1.10356070e-15
 6.91707317e-01 0.00000000e+00 -8.02589602e-16
 6.92682927e-01 0.00000000e+00 -5.76861276e-16
 6.93658537e-01 0.00000000e+00 -7.77508677e-16
 6.94634146e-01 0.00000000e+00 -9.53075152e-16
 6.95609756e-01 0.00000000e+00 -1.12864163e-15
 6.96585366e-01 0.00000000e+00 -8.27670527e-16
 6.97560976e-01 0.00000000e+00 -8.59021683e-16
 6.98536585e-01 0.00000000e+00 -6.89725439e-16
 6.99512195e-01 0.00000000e+00 -8.01022044e-16
 7.00487805e-01 0.00000000e+00 -8.77832377e-16
 7.01463415e-01 0.00000000e+00 -6.33293358e-16
 7.02439024e-01 0.00000000e+00 -5.26699426e-16
 7.03414634e-01 0.00000000e+00 -4.01294801e-16
 7.04390244e-01 0.00000000e+00 -4.51456651e-16
 7.05365854e-01 0.00000000e+00 -5.76861276e-16
 7.06341463e-01 0.00000000e+00 -4.51456651e-16
 7.07317073e-01 0.00000000e+00 -4.51456651e-16
 7.08292683e-01 0.00000000e+00 -7.52427752e-17
 7.09268293e-01 0.00000000e+00 -2.50809251e-17
 7.10243902e-01 0.00000000e+00 7.52427752e-17
 7.11219512e-01 0.00000000e+00 2.00647401e-16
 7.12195122e-01 0.00000000e+00 -2.50809251e-17
 7.13170732e-01 0.00000000e+00 1.50485550e-16
 7.14146341e-01 0.00000000e+00 3.51132951e-16
 7.15121951e-01 0.00000000e+00 1.50485550e-16
 7.16097561e-01 0.00000000e+00 2.50809251e-16
 7.17073171e-01 0.00000000e+00 3.51132951e-16
 7.18048780e-01 0.00000000e+00 3.00971101e-16
 7.19024390e-01 0.00000000e+00 5.01618501e-16
 7.20000000e-01 0.00000000e+00 4.73766640e-16
 7.20975610e-01 0.00000000e+00 5.32969658e-16
 7.21951220e-01 0.00000000e+00 6.14482664e-16
 7.22926829e-01 0.00000000e+00 6.39563589e-16
 7.23902439e-01 0.00000000e+00 5.76861276e-16
 7.24878049e-01 0.00000000e+00 5.51780351e-16
 7.25853659e-01 0.00000000e+00 5.01618501e-16
 7.26829268e-01 0.00000000e+00 8.02589602e-16
 7.27804878e-01 0.00000000e+00 3.51132951e-16
 7.28780488e-01 0.00000000e+00 6.52104052e-16
 7.29756098e-01 0.00000000e+00 4.51456651e-16
 7.30731707e-01 0.00000000e+00 4.51456651e-16
 7.31707317e-01 0.00000000e+00 2.50809251e-16
 7.32682927e-01 0.00000000e+00 5.01618501e-16
 7.33658537e-01 0.00000000e+00 6.52104052e-16
 7.34634146e-01 0.00000000e+00 3.00971101e-16
 7.35609756e-01 0.00000000e+00 5.51780351e-16
 7.36585366e-01 0.00000000e+00 4.51456651e-16
 7.37560976e-01 0.00000000e+00 3.76213876e-16
 7.38536585e-01 0.00000000e+00 4.01294801e-16
 7.39512195e-01 0.00000000e+00 4.07565032e-16
 7.40487805e-01 0.00000000e+00 4.17313282e-16
 7.41463415e-01 0.00000000e+00 3.57403182e-16
 7.42439024e-01 0.00000000e+00 1.75566475e-16
 7.43414634e-01 0.00000000e+00 2.25728326e-16
 7.44390244e-01 0.00000000e+00 1.25404625e-16
 7.45365854e-01 0.00000000e+00 2.50809251e-16
 7.46341463e-01 0.00000000e+00 -1.00323700e-16
 7.47317073e-01 0.00000000e+00 -1.50485550e-16
 7.48292683e-01 0.00000000e+00 5.01618501e-17
 7.49268293e-01 0.00000000e+00 -2.00647401e-16
 7.50243902e-01 0.00000000e+00 -1.00323700e-16
 7.51219512e-01 0.00000000e+00 -1.00323700e-16
 7.52195122e-01 0.00000000e+00 -3.00971101e-16
 7.53170732e-01 0.00000000e+00 -4.01294801e-16
 7.54146341e-01 0.00000000e+00 0.00000000e+00
 7.55121951e-01 0.00000000e+00 -4.01294801e-16
 7.56097561e-01 0.00000000e+00 -3.00971101e-16
 7.57073171e-01 0.00000000e+00 -1.00323700e-16
 7.58048780e-01 0.00000000e+00 -2.00647401e-16
 7.59024390e-01 0.00000000e+00 -2.00647401e-16
 7.60000000e-01 0.00000000e+00 -3.00971101e-16
 7.60975610e-01 0.00000000e+00 -1.00323700e-15
 7.61951220e-01 0.00000000e+00 -5.01618501e-16
 7.62926829e-01 0.00000000e+00 -4.01294801e-16
 7.63902439e-01 0.00000000e+00 -8.02589602e-16
 7.64878049e-01 0.00000000e+00 -5.01618501e-16
 7.65853659e-01 0.00000000e+00 -1.00323700e-16
 7.66829268e-01 0.00000000e+00 -7.52427752e-16
 7.67804878e-01 0.00000000e+00 -2.00647401e-16
 7.68780488e-01 0.00000000e+00 -3.76213876e-16
 7.69756098e-01 0.00000000e+00 -6.27023127e-16
 7.70731707e-01 0.00000000e+00 -2.63349713e-16
 7.71707317e-01 0.00000000e+00 -1.12864163e-16
 7.72682927e-01 0.00000000e+00 -2.88430638e-16
 7.73658537e-01 0.00000000e+00 -2.75890176e-16
 7.74634146e-01 0.00000000e+00 -1.50485550e-16
 7.75609756e-01 0.00000000e+00 -1.50485550e-16
 7.76585366e-01 0.00000000e+00 -7.52427752e-17
 7.77560976e-01 0.00000000e+00 -2.50809251e-16
 7.78536585e-01 0.00000000e+00 -5.01618501e-17
 7.79512195e-01 0.00000000e+00 -1.50485550e-16
 7.80487805e-01 0.00000000e+00 -2.00647401e-16
 7.81463415e-01 0.00000000e+00 -1.00323700e-16
 7.82439024e-01 0.00000000e+00 -1.50485550e-16
 7.83414634e-01 0.00000000e+00 -2.50809251e-16
 7.84390244e-01 0.00000000e+00 -1.00323700e-16
 7.85365854e-01 0.00000000e+00 -2.50809251e-16
 7.86341463e-01 0.00000000e+00 -5.01618501e-17
 7.87317073e-01 0.00000000e+00 -1.00323700e-16
 7.88292683e-01 0.00000000e+00 -3.00971101e-16
 7.89268293e-01 0.00000000e+00 0.00000000e+00
 7.90243902e-01 0.00000000e+00 -3.51132951e-16
 7.91219512e-01 0.00000000e+00 -1.50485550e-16
 7.92195122e-01 0.00000000e+00 -2.75890176e-16
 7.93170732e-01 0.00000000e+00 -3.00971101e-16
 7.94146341e-01 0.00000000e+00 -7.52427752e-17
 7.95121951e-01 0.00000000e+00 -4.26375726e-16
 7.96097561e-01 0.00000000e+00 -5.01618501e-16
 7.97073171e-01 0.00000000e+00 -5.26699426e-16
 7.98048780e-01 0.00000000e+00 -6.01942202e-16
 7.99024390e-01 0.00000000e+00 -5.26699426e-16
 8.00000000e-01 0.00000000e+00 -5.21961069e-16
 8.00975610e-01 0.00000000e+00 -6.81715395e-16
 8.01951220e-01 0.00000000e+00 -6.34092163e-16
 8.02926829e-01 0.00000000e+00 -8.94518795e-16
 8.03902439e-01 0.00000000e+00 -5.23554135e-16
 8.04878049e-01 0.00000000e+00 -7.16430634e-16
 8.05853659e-01 0.00000000e+00 -8.70380538e-16
 8.06829268e-01 0.00000000e+00 -8.19417889e-16
 8.07804878e-01 0.00000000e+00 -8.60080056e-16
 8.08780488e-01 0.00000000e+00 -7.99492178e-16
 8.09756098e-01 0.00000000e+00 -6.07971407e-16
 8.10731707e-01 0.00000000e+00 -5.71494888e-16
 8.11707317e-01 0.00000000e+00 -4.71613847e-16
 8.12682927e-01 0.00000000e+00 -7.22630940e-16
 8.13658537e-01 0.00000000e+00 -8.02435324e-16
 8.14634146e-01 0.00000000e+00 -4.50676690e-16
 8.15609756e-01 0.00000000e+00 -4.16208666e-16
 8.16585366e-01 0.00000000e+00 -5.42543885e-16
 8.17560976e-01 0.00000000e+00 -1.87166645e-16
 8.18536585e-01 0.00000000e+00 -3.00910442e-16
 8.19512195e-01 0.00000000e+00 -3.06066620e-16
 8.20487805e-01 0.00000000e+00 -2.41064206e-16
 8.21463415e-01 0.00000000e+00 -2.35414004e-17
 8.22439024e-01 0.00000000e+00 -1.92807028e-16
 8.23414634e-01 0.00000000e+00 -2.30516342e-17
 8.24390244e-01 0.00000000e+00 -1.39581341e-16
 8.25365854e-01 0.00000000e+00 1.25125251e-18
 8.26341463e-01 0.00000000e+00 2.40418057e-16
 8.27317073e-01 0.00000000e+00 3.21325242e-16
 8.28292683e-01 0.00000000e+00 3.95919333e-16
 8.29268293e-01 0.00000000e+00 3.54954638e-16
 8.30243902e-01 0.00000000e+00 4.52607826e-16
 8.31219512e-01 0.00000000e+00 2.83060528e-16
 8.32195122e-01 0.00000000e+00 6.75862350e-16
 8.33170732e-01 0.00000000e+00 6.58515118e-16
 8.34146341e-01 0.00000000e+00 7.02088327e-16
 8.35121951e-01 0.00000000e+00 9.02784714e-16
 8.36097561e-01 0.00000000e+00 1.24484910e-15
 8.37073171e-01 0.00000000e+00 9.37338342e-16
 8.38048780e-01 0.00000000e+00 7.46426945e-16
 8.39024390e-01 0.00000000e+00 9.52952687e-16
 8.40000000e-01 0.00000000e+00 1.08688091e-15
 8.40975610e-01 0.00000000e+00 9.92607001e-16
 8.41951220e-01 0.00000000e+00 1.07607945e-15
 8.42926829e-01 0.00000000e+00 1.05888531e-15
 8.43902439e-01 0.00000000e+00 1.05663194e-15
 8.44878049e-01 0.00000000e+00 8.94879568e-16
 8.45853659e-01 0.00000000e+00 9.62872389e-16
 8.46829268e-01 0.00000000e+00 9.94811379e-16
 8.47804878e-01 0.00000000e+00 7.75157340e-16
 8.48780488e-01 0.00000000e+00 7.65751993e-16
 8.49756098e-01 0.00000000e+00 7.50468305e-16
 8.50731707e-01 0.00000000e+00 5.46293899e-16
 8.51707317e-01 0.00000000e+00 4.31078400e-16
 8.52682927e-01 0.00000000e+00 4.91429375e-16
 8.53658537e-01 0.00000000e+00 5.39239889e-16
 8.54634146e-01 0.00000000e+00 3.60538298e-16
 8.55609756e-01 0.00000000e+00 4.56159325e-16
 8.56585366e-01 0.00000000e+00 2.72755060e-16
 8.57560976e-01 0.00000000e+00 -4.07565032e-17
 8.58536585e-01 0.00000000e+00 5.01618501e-17
 8.59512195e-01 0.00000000e+00 -1.00323700e-16
 8.60487805e-01 0.00000000e+00 4.38916189e-17
 8.61463415e-01 0.00000000e+00 -1.88106938e-16
 8.62439024e-01 0.00000000e+00 -2.19458094e-16
 8.63414634e-01 0.00000000e+00 -1.44215319e-16
 8.64390244e-01 0.00000000e+00 -8.77832377e-17
 8.65365854e-01 0.00000000e+00 -4.63997114e-16
 8.66341463e-01 0.00000000e+00 -4.26375726e-16
 8.67317073e-01 0.00000000e+00 -6.14482664e-16
 8.68292683e-01 0.00000000e+00 -5.26699426e-16
 8.69268293e-01 0.00000000e+00 -7.02265902e-16
 8.70243902e-01 0.00000000e+00 -5.51780351e-16
 8.71219512e-01 0.00000000e+00 -5.51780351e-16
 8.72195122e-01 0.00000000e+00 -6.52104052e-16
 8.73170732e-01 0.00000000e+00 -6.01942202e-16
 8.74146341e-01 0.00000000e+00 -4.01294801e-16
 8.75121951e-01 0.00000000e+00 -5.01618501e-16
 8.76097561e-01 0.00000000e+00 -5.51780351e-16
 8.77073171e-01 0.00000000e+00 -5.01618501e-16
 8.78048780e-01 0.00000000e+00 -4.01294801e-16
 8.79024390e-01 0.00000000e+00 -7.02265902e-16
 8.80000000e-01 0.00000000e+00 -5.73216646e-16
 8.80975610e-01 0.00000000e+00 -7.46157521e-16
 8.81951220e-01 0.00000000e+00 -2.63349713e-16
 8.82926829e-01 0.00000000e+00 -3.00971101e-16
 8.83902439e-01 0.00000000e+00 -6.52104052e-16
 8.84878049e-01 0.00000000e+00 -4.51456651e-16
 8.85853659e-01 0.00000000e+00 -5.51780351e-16
 8.86829268e-01 0.00000000e+00 -6.77184977e-16
 8.87804878e-01 0.00000000e+00 -4.51456651e-16
 8.88780488e-01 0.00000000e+00 -6.52104052e-16
 8.89756098e-01 0.00000000e+00 -8.02589602e-16
 8.90731707e-01 0.00000000e+00 -6.01942202e-16
 8.91707317e-01 0.00000000e+00 -5.51780351e-16
 8.92682927e-01 0.00000000e+00 -8.02589602e-16
 8.93658537e-01 0.00000000e+00 -8.52751452e-16
 8.94634146e-01 0.00000000e+00 -9.53075152e-16
 8.95609756e-01 0.00000000e+00 -9.02913302e-16
 8.96585366e-01 0.00000000e+00 -8.52751452e-16
 8.97560976e-01 0.00000000e+00 -7.02265902e-16
 8.98536585e-01 0.00000000e+00 -9.15453765e-16
 8.99512195e-01 0.00000000e+00 -1.07220955e-15
 9.00487805e-01 0.00000000e+00 -1.07779397e-15
 9.01463415e-01 0.00000000e+00 -9.59345384e-16
 9.02439024e-01 0.00000000e+00 -9.40534690e-16
 9.03414634e-01 0.00000000e+00 -1.15372255e-15
 9.04390244e-01 0.00000000e+00 -9.53075152e-16
 9.05365854e-01 0.00000000e+00 -6.52104052e-16
 9.06341463e-01 0.00000000e+00 -1.00323700e-15
 9.07317073e-01 0.00000000e+00 -5.01618501e-16
 9.08292683e-01 0.00000000e+00 -8.02589602e-16
 9.09268293e-01 0.00000000e+00 -9.02913302e-16
 9.10243902e-01 0.00000000e+00 -6.01942202e-16
 9.11219512e-01 0.00000000e+00 -9.02913302e-16
 9.12195122e-01 0.00000000e+00 -4.01294801e-16
 9.13170732e-01 0.00000000e+00 -5.01618501e-16
 9.14146341e-01 0.00000000e+00 -7.02265902e-16
 9.15121951e-01 0.00000000e+00 -1.20388440e-15
 9.16097561e-01 0.00000000e+00 -2.00647401e-16
 9.17073171e-01 0.00000000e+00 -3.00971101e-16
 9.18048780e-01 0.00000000e+00 1.00323700e-16
 9.19024390e-01 0.00000000e+00 1.00323700e-16
 9.20000000e-01 0.00000000e+00 4.01294801e-16
 9.20975610e-01 0.00000000e+00 -2.00647401e-16
 9.21951220e-01 0.00000000e+00 2.00647401e-16
 9.22926829e-01 0.00000000e+00 1.00323700e-16
 9.23902439e-01 0.00000000e+00 0.00000000e+00
 9.24878049e-01 0.00000000e+00 3.00971101e-16
 9.25853659e-01 0.00000000e+00 5.51780351e-16
 9.26829268e-01 0.00000000e+00 8.52751452e-16
 9.27804878e-01 0.00000000e+00 4.51456651e-16
 9.28780488e-01 0.00000000e+00 4.01294801e-16
 9.29756098e-01 0.00000000e+00 4.26375726e-16
 9.30731707e-01 0.00000000e+00 3.51132951e-16
 9.31707317e-01 0.00000000e+00 3.76213876e-16
 9.32682927e-01 0.00000000e+00 4.68699787e-16
 9.33658537e-01 0.00000000e+00 1.25404625e-16
 9.34634146e-01 0.00000000e+00 3.76213876e-16
 9.35609756e-01 0.00000000e+00 2.25728326e-16
 9.36585366e-01 0.00000000e+00 1.50485550e-16
 9.37560976e-01 0.00000000e+00 0.00000000e+00
 9.38536585e-01 0.00000000e+00 0.00000000e+00
 9.39512195e-01 0.00000000e+00 2.00647401e-16
 9.40487805e-01 0.00000000e+00 1.50485550e-16
 9.41463415e-01 0.00000000e+00 -1.00323700e-16
 9.42439024e-01 0.00000000e+00 -1.00323700e-16
 9.43414634e-01 0.00000000e+00 1.00323700e-16
 9.44390244e-01 0.00000000e+00 -2.50809251e-16
 9.45365854e-01 0.00000000e+00 -2.00647401e-16
 9.46341463e-01 0.00000000e+00 -2.00647401e-16
 9.47317073e-01 0.00000000e+00 -5.01618501e-17
 9.48292683e-01 0.00000000e+00 -4.01294801e-16
 9.49268293e-01 0.00000000e+00 -2.00647401e-16
 9.50243902e-01 0.00000000e+00 -1.00323700e-16
 9.51219512e-01 0.00000000e+00 -1.00323700e-16
 9.52195122e-01 0.00000000e+00 -3.00971101e-16
 9.53170732e-01 0.00000000e+00 5.01618501e-17
 9.54146341e-01 0.00000000e+00 5.01618501e-17
 9.55121951e-01 0.00000000e+00 -1.00323700e-16
 9.56097561e-01 0.00000000e+00 -5.01618501e-17
 9.57073171e-01 0.00000000e+00 -1.25404625e-16
 9.58048780e-01 0.00000000e+00 5.01618501e-17
 9.59024390e-01 0.00000000e+00 5.01618501e-17
 9.60000000e-01 0.00000000e+00 -2.70876847e-16
 9.60975610e-01 0.00000000e+00 -1.06593932e-16
 9.61951220e-01 0.00000000e+00 -6.27023127e-18
 9.62926829e-01 0.00000000e+00 1.37945088e-16
 9.63902439e-01 0.00000000e+00 -8.77832377e-17
 9.64878049e-01 0.00000000e+00 5.01618501e-17
 9.65853659e-01 0.00000000e+00 -1.75566475e-16
 9.66829268e-01 0.00000000e+00 -1.75566475e-16
 9.67804878e-01 0.00000000e+00 -1.25404625e-16
 9.68780488e-01 0.00000000e+00 1.00323700e-16
 9.69756098e-01 0.00000000e+00 -5.01618501e-17
 9.70731707e-01 0.00000000e+00 -1.00323700e-16
 9.71707317e-01 0.00000000e+00 0.00000000e+00
 9.72682927e-01 0.00000000e+00 -2.50809251e-16
 9.73658537e-01 0.00000000e+00 -1.50485550e-16
 9.74634146e-01 0.00000000e+00 -3.00971101e-16
 9.75609756e-01 0.00000000e+00 -1.50485550e-16
 9.76585366e-01 0.00000000e+00 -5.01618501e-17
 9.77560976e-01 0.00000000e+00 -2.50809251e-16
 9.78536585e-01 0.00000000e+00 -5.01618501e-17
 9.79512195e-01 0.00000000e+00 -2.50809251e-16
 9.80487805e-01 0.00000000e+00 -5.01618501e-16
 9.81463415e-01 0.00000000e+00 -4.01294801e-16
 9.82439024e-01 0.00000000e+00 -8.02589602e-16
 9.83414634e-01 0.00000000e+00 -6.52104052e-16
 9.84390244e-01 0.00000000e+00 -4.76537576e-16
 9.85365854e-01 0.00000000e+00 -7.52427752e-16
 9.86341463e-01 0.00000000e+00 -5.14158964e-16
 9.87317073e-01 0.00000000e+00 -7.90049140e-16
 9.88292683e-01 0.00000000e+00 -6.77184977e-16
 9.89268293e-01 0.00000000e+00 -6.27023127e-16
 9.90243902e-01 0.00000000e+00 -5.01618501e-16
 9.91219512e-01 0.00000000e+00 -7.52427752e-16
 9.92195122e-01 0.00000000e+00 -5.51780351e-16
 9.93170732e-01 0.00000000e+00 -6.52104052e-16
 9.94146341e-01 0.00000000e+00 -7.52427752e-16
 9.95121951e-01 0.00000000e+00 -3.00971101e-16
 9.96097561e-01 0.00000000e+00 -4.01294801e-16
 9.97073171e-01 0.00000000e+00 -5.01618501e-16
 9.98048780e-01 0.00000000e+00 -2.00647401e-16
 9.99024390e-01 0.00000000e+00 -5.01618501e-16

